Surface tension and wetting at free surfaces in Smoothed Particle Hydrodynamics

Surface tension and wetting are dominating physical effects in micro and nanoscale flows. We present an efficient and reliable model of surface tension and equilibrium contact angles in Smoothed Particle Hydrodynamics for free-surface problems. We demonstrate its robustness and accuracy by simulating several notoriously difficult three-dimensional free surface flow problems driven by interfacial tension.

==> data/EoGrav2/CA120_Bo1e-3.txt <==
6.277900000000000320e-04,4.253700000000000287e-05
6.277900000000000320e-04,4.253700000000000287e-05
6.453099999999999592e-04,5.799599999999999835e-05
6.453099999999999592e-04,5.799599999999999835e-05
6.453099999999999592e-04,5.799599999999999835e-05
6.453099999999999592e-04,5.799599999999999835e-05
6.644799999999999535e-04,7.657099999999999584e-05
6.644799999999999535e-04,7.657099999999999584e-05
6.842900000000000501e-04,8.925499999999999840e-05
6.842900000000000501e-04,8.925499999999999840e-05
6.842900000000000501e-04,8.925499999999999840e-05
6.842900000000000501e-04,8.925499999999999840e-05
6.976499999999999629e-04,1.078500000000000059e-04
6.976499999999999629e-04,1.078500000000000059e-04
6.976499999999999629e-04,1.078500000000000059e-04
6.976499999999999629e-04,1.078500000000000059e-04
6.976499999999999629e-04,1.078500000000000059e-04
7.066200000000000345e-04,1.308600000000000041e-04
7.066200000000000345e-04,1.308600000000000041e-04
7.066200000000000345e-04,1.308600000000000041e-04
7.066200000000000345e-04,1.308600000000000041e-04
7.134700000000000113e-04,1.562900000000000096e-04
7.134700000000000113e-04,1.563000000000000045e-04
7.216800000000000428e-04,1.823499999999999871e-04
7.216800000000000428e-04,1.823499999999999871e-04
7.322000000000000166e-04,2.094099999999999889e-04
7.322000000000000166e-04,2.094099999999999889e-04
7.416900000000000359e-04,2.332099999999999982e-04
7.416900000000000359e-04,2.332099999999999982e-04
7.510799999999999985e-04,2.587399999999999791e-04
7.510799999999999985e-04,2.587399999999999791e-04
7.588599999999999816e-04,2.847699999999999993e-04
7.588599999999999816e-04,2.847799999999999941e-04
7.641800000000000459e-04,3.101600000000000255e-04
7.641800000000000459e-04,3.101600000000000255e-04
7.681499999999999960e-04,3.280900000000000114e-04
7.681499999999999960e-04,3.280900000000000114e-04
7.728299999999999580e-04,3.579699999999999896e-04
7.728299999999999580e-04,3.579699999999999896e-04
7.757400000000000233e-04,3.823599999999999915e-04
7.757400000000000233e-04,3.823699999999999864e-04
7.784800000000000140e-04,4.060900000000000100e-04
7.784800000000000140e-04,4.061000000000000048e-04
7.805800000000000108e-04,4.303399999999999760e-04
7.805800000000000108e-04,4.303399999999999760e-04
7.819300000000000165e-04,4.608899999999999868e-04
7.819300000000000165e-04,4.608999999999999816e-04
7.824099999999999848e-04,4.807999999999999774e-04
7.824000000000000442e-04,4.808100000000000264e-04
7.817100000000000220e-04,5.134700000000000288e-04
7.817100000000000220e-04,5.134700000000000288e-04
7.803800000000000060e-04,5.336699999999999777e-04
7.803800000000000060e-04,5.336699999999999777e-04
7.780400000000000250e-04,5.619999999999999996e-04
7.780400000000000250e-04,5.619999999999999996e-04
7.753700000000000522e-04,5.837000000000000391e-04
7.753700000000000522e-04,5.837000000000000391e-04
7.714100000000000427e-04,6.094800000000000261e-04
7.714100000000000427e-04,6.094800000000000261e-04
7.676399999999999890e-04,6.310400000000000297e-04
7.676399999999999890e-04,6.310400000000000297e-04
7.627699999999999628e-04,6.531100000000000403e-04
7.627699999999999628e-04,6.531199999999999809e-04
7.572500000000000021e-04,6.770199999999999656e-04
7.572500000000000021e-04,6.770300000000000146e-04
7.508700000000000530e-04,6.994399999999999576e-04
7.508700000000000530e-04,6.994500000000000066e-04
7.435500000000000486e-04,7.233600000000000403e-04
7.435500000000000486e-04,7.233699999999999809e-04
7.355699999999999522e-04,7.459300000000000088e-04
7.355699999999999522e-04,7.459399999999999495e-04
7.271899999999999545e-04,7.677299999999999966e-04
7.271899999999999545e-04,7.677400000000000457e-04
7.175600000000000077e-04,7.913500000000000178e-04
7.175600000000000077e-04,7.913599999999999584e-04
7.068800000000000083e-04,8.147200000000000058e-04
7.068800000000000083e-04,8.147200000000000058e-04
6.959899999999999550e-04,8.371799999999999771e-04
6.959899999999999550e-04,8.371799999999999771e-04
6.842200000000000322e-04,8.590400000000000423e-04
6.842200000000000322e-04,8.590400000000000423e-04
6.723400000000000036e-04,8.800200000000000210e-04
6.723400000000000036e-04,8.800200000000000210e-04
6.596599999999999556e-04,9.003299999999999671e-04
6.596599999999999556e-04,9.003299999999999671e-04
6.465499999999999676e-04,9.198900000000000306e-04
6.465600000000000167e-04,9.198900000000000306e-04
6.330899999999999982e-04,9.394299999999999960e-04
6.330899999999999982e-04,9.394299999999999960e-04
6.191400000000000115e-04,9.577099999999999632e-04
6.191400000000000115e-04,9.577099999999999632e-04
6.010399999999999510e-04,9.799599999999999891e-04
6.010399999999999510e-04,9.799699999999999297e-04
5.915200000000000015e-04,9.919799999999999451e-04
5.915200000000000015e-04,9.919799999999999451e-04
5.714399999999999905e-04,1.013900000000000088e-03
5.714399999999999905e-04,1.013900000000000088e-03
5.543500000000000033e-04,1.031900000000000091e-03
5.543500000000000033e-04,1.031900000000000091e-03
5.385000000000000247e-04,1.046999999999999971e-03
5.385000000000000247e-04,1.046999999999999971e-03
5.201700000000000291e-04,1.064000000000000059e-03
5.201700000000000291e-04,1.064000000000000059e-03
5.023399999999999914e-04,1.079199999999999994e-03
5.023399999999999914e-04,1.079199999999999994e-03
4.827300000000000080e-04,1.095199999999999950e-03
4.827300000000000080e-04,1.095199999999999950e-03
4.642900000000000152e-04,1.108800000000000063e-03
4.642900000000000152e-04,1.108800000000000063e-03
4.456400000000000227e-04,1.122200000000000064e-03
4.456400000000000227e-04,1.122200000000000064e-03
4.270400000000000042e-04,1.134800000000000045e-03
4.270400000000000042e-04,1.134800000000000045e-03
4.072300000000000160e-04,1.146899999999999959e-03
4.072300000000000160e-04,1.146899999999999959e-03
3.871799999999999894e-04,1.159099999999999931e-03
3.871799999999999894e-04,1.159099999999999931e-03
3.695200000000000264e-04,1.168200000000000098e-03
3.695200000000000264e-04,1.168200000000000098e-03
3.504499999999999803e-04,1.178599999999999917e-03
3.504499999999999803e-04,1.178599999999999917e-03
3.307499999999999893e-04,1.188000000000000037e-03
3.307499999999999893e-04,1.188000000000000037e-03
3.096999999999999927e-04,1.197399999999999940e-03
3.096999999999999927e-04,1.197399999999999940e-03
2.900299999999999862e-04,1.205899999999999984e-03
2.900399999999999810e-04,1.205899999999999984e-03
2.672400000000000231e-04,1.214299999999999971e-03
2.672400000000000231e-04,1.214299999999999971e-03
2.463599999999999926e-04,1.221700000000000043e-03
2.463599999999999926e-04,1.221700000000000043e-03
2.232600000000000003e-04,1.228600000000000048e-03
2.232600000000000003e-04,1.228600000000000048e-03
2.024799999999999994e-04,1.234599999999999977e-03
2.024799999999999994e-04,1.234599999999999977e-03
1.778299999999999965e-04,1.240500000000000066e-03
1.778299999999999965e-04,1.240500000000000066e-03
1.566399999999999910e-04,1.245299999999999966e-03
1.566399999999999910e-04,1.245299999999999966e-03
1.301300000000000026e-04,1.250199999999999922e-03
1.301300000000000026e-04,1.250199999999999922e-03
1.099800000000000007e-04,1.253699999999999953e-03
1.099800000000000007e-04,1.253699999999999953e-03
8.217699999999999603e-05,1.257199999999999984e-03
8.217699999999999603e-05,1.257199999999999984e-03
6.401299999999999850e-05,1.259200000000000033e-03
6.401299999999999850e-05,1.259200000000000033e-03
3.208599999999999739e-05,1.260800000000000072e-03
3.208699999999999958e-05,1.260800000000000072e-03
1.955900000000000027e-05,1.261699999999999931e-03
1.955999999999999907e-05,1.261699999999999931e-03


==> data/EoGrav2/CA120_Bo_1.txt <==
7.284299999999999629e-04,4.493299999999999822e-05
7.284299999999999629e-04,4.493299999999999822e-05
7.284299999999999629e-04,4.493299999999999822e-05
7.284299999999999629e-04,4.493299999999999822e-05
7.445800000000000031e-04,6.540000000000000403e-05
7.445800000000000031e-04,6.540000000000000403e-05
7.445800000000000031e-04,6.540000000000000403e-05
7.445800000000000031e-04,6.540000000000000403e-05
7.677400000000000457e-04,8.684000000000000204e-05
7.677400000000000457e-04,8.684000000000000204e-05
7.677400000000000457e-04,8.684000000000000204e-05
7.835900000000000244e-04,1.024799999999999946e-04
7.835900000000000244e-04,1.024799999999999946e-04
7.835900000000000244e-04,1.024799999999999946e-04
7.835900000000000244e-04,1.024799999999999946e-04
7.835900000000000244e-04,1.024799999999999946e-04
7.946799999999999741e-04,1.289700000000000069e-04
7.946799999999999741e-04,1.289700000000000069e-04
7.946799999999999741e-04,1.289700000000000069e-04
7.946799999999999741e-04,1.289700000000000069e-04
7.944300000000000493e-04,1.292699999999999871e-04
7.986500000000000326e-04,1.530799999999999913e-04
8.036900000000000250e-04,1.814200000000000079e-04
8.034799999999999711e-04,1.817499999999999997e-04
8.084599999999999946e-04,2.042400000000000096e-04
8.083300000000000077e-04,2.045700000000000014e-04
8.139799999999999553e-04,2.308900000000000069e-04
8.191099999999999553e-04,2.557999999999999836e-04
8.190400000000000458e-04,2.560899999999999960e-04
8.218700000000000441e-04,2.804500000000000135e-04
8.235599999999999822e-04,3.027600000000000083e-04
8.239200000000000126e-04,3.252600000000000131e-04
8.238800000000000333e-04,3.255800000000000100e-04
8.220999999999999792e-04,3.546099999999999947e-04
8.211600000000000323e-04,3.702800000000000123e-04
8.211299999999999936e-04,3.706199999999999989e-04
8.172000000000000227e-04,4.026599999999999971e-04
8.141199999999999912e-04,4.199699999999999787e-04
8.093900000000000010e-04,4.465000000000000110e-04
8.048099999999999872e-04,4.657500000000000182e-04
7.985299999999999863e-04,4.894899999999999772e-04
7.925999999999999669e-04,5.095899999999999779e-04
7.855400000000000446e-04,5.289300000000000468e-04
7.778799999999999994e-04,5.501800000000000484e-04
7.692000000000000486e-04,5.699700000000000469e-04
7.592999999999999706e-04,5.919900000000000292e-04
7.492599999999999651e-04,6.115899999999999635e-04
7.387900000000000196e-04,6.306499999999999606e-04
7.267000000000000456e-04,6.517600000000000346e-04
7.140900000000000155e-04,6.715199999999999945e-04
7.005499999999999792e-04,6.919100000000000077e-04
6.869600000000000229e-04,7.105899999999999847e-04
6.733000000000000486e-04,7.288000000000000424e-04
6.582600000000000300e-04,7.472200000000000456e-04
6.431499999999999934e-04,7.643599999999999527e-04
6.283799999999999976e-04,7.807499999999999770e-04
6.119800000000000326e-04,7.972800000000000373e-04
5.899100000000000220e-04,8.181300000000000291e-04
5.818600000000000161e-04,8.259800000000000302e-04
5.583600000000000412e-04,8.458899999999999666e-04
5.396700000000000151e-04,8.610300000000000419e-04
5.226299999999999479e-04,8.737799999999999994e-04
5.024600000000000377e-04,8.885199999999999565e-04
4.838299999999999806e-04,9.011400000000000356e-04
4.626599999999999918e-04,9.150700000000000327e-04
4.434199999999999795e-04,9.265799999999999818e-04
4.230500000000000102e-04,9.382699999999999461e-04
4.036600000000000214e-04,9.488100000000000180e-04
3.827600000000000013e-04,9.591699999999999662e-04
3.617399999999999891e-04,9.694900000000000436e-04
3.431600000000000145e-04,9.774099999999999542e-04
3.226600000000000041e-04,9.863199999999999485e-04
3.036299999999999915e-04,9.937200000000000200e-04
2.810499999999999739e-04,1.001900000000000013e-03
2.619000000000000234e-04,1.008500000000000065e-03
2.376699999999999928e-04,1.015800000000000080e-03
2.173200000000000132e-04,1.021699999999999952e-03
1.934500000000000130e-04,1.027700000000000098e-03
1.734799999999999992e-04,1.032499999999999998e-03
1.475000000000000074e-04,1.037799999999999964e-03
1.303200000000000127e-04,1.041100000000000098e-03
1.055399999999999958e-04,1.045099999999999979e-03
7.844499999999999856e-05,1.048700000000000066e-03
5.934200000000000206e-05,1.051000000000000068e-03
2.884600000000000131e-05,1.053499999999999966e-03
1.220800000000000068e-05,1.054599999999999939e-03


==> data/EoGrav2/CA120_Bo_10.txt <==
1.128499999999999946e-03,4.300799999999999887e-05
1.128499999999999946e-03,4.300799999999999887e-05
1.154899999999999937e-03,5.922200000000000321e-05
1.154899999999999937e-03,5.922200000000000321e-05
1.154899999999999937e-03,5.922200000000000321e-05
1.154899999999999937e-03,5.922200000000000321e-05
1.160199999999999903e-03,7.797299999999999359e-05
1.160199999999999903e-03,7.797299999999999359e-05
1.160199999999999903e-03,7.797299999999999359e-05
1.160199999999999903e-03,7.797299999999999359e-05
1.160199999999999903e-03,7.797299999999999359e-05
1.178400000000000020e-03,1.045199999999999954e-04
1.178400000000000020e-03,1.045199999999999954e-04
1.178400000000000020e-03,1.045199999999999954e-04
1.178400000000000020e-03,1.045199999999999954e-04
1.178400000000000020e-03,1.045199999999999954e-04
1.178400000000000020e-03,1.045199999999999954e-04
1.178400000000000020e-03,1.045199999999999954e-04
1.178400000000000020e-03,1.045199999999999954e-04
1.178400000000000020e-03,1.045199999999999954e-04
1.177300000000000048e-03,1.128399999999999971e-04
1.176500000000000028e-03,1.136199999999999998e-04
1.161700000000000102e-03,1.596199999999999930e-04
1.162099999999999895e-03,1.608500000000000066e-04
1.154599999999999984e-03,1.821199999999999978e-04
1.155900000000000070e-03,1.821500000000000094e-04
1.149800000000000084e-03,1.994099999999999898e-04
1.150500000000000047e-03,1.997699999999999932e-04
1.144000000000000052e-03,2.228999999999999970e-04
1.143200000000000032e-03,2.231400000000000083e-04
1.127299999999999917e-03,2.553499999999999997e-04
1.127500000000000030e-03,2.553699999999999894e-04
1.097600000000000008e-03,2.888400000000000060e-04
1.097300000000000055e-03,2.889599999999999981e-04
1.072500000000000103e-03,3.125299999999999910e-04
1.072000000000000036e-03,3.127699999999999751e-04
1.049100000000000076e-03,3.338300000000000208e-04
1.048700000000000066e-03,3.340400000000000205e-04
1.023700000000000001e-03,3.537799999999999907e-04
1.023100000000000094e-03,3.541500000000000160e-04
9.997899999999999669e-04,3.705299999999999913e-04
9.996399999999999904e-04,3.706199999999999989e-04
9.708699999999999795e-04,3.873600000000000047e-04
9.703799999999999622e-04,3.876500000000000171e-04
9.461699999999999755e-04,4.013999999999999990e-04
9.458799999999999630e-04,4.015600000000000246e-04
9.138100000000000346e-04,4.151900000000000143e-04
9.134300000000000145e-04,4.154200000000000037e-04
8.925499999999999840e-04,4.266299999999999997e-04
8.922100000000000516e-04,4.268599999999999890e-04
8.605099999999999858e-04,4.316599999999999973e-04
8.599400000000000099e-04,4.319099999999999762e-04
8.303899999999999693e-04,4.455799999999999995e-04
8.301400000000000445e-04,4.456700000000000071e-04
7.517900000000000103e-04,4.601599999999999853e-04
7.514400000000000289e-04,4.602300000000000032e-04
7.905399999999999493e-04,4.652799999999999905e-04
7.904200000000000115e-04,4.653099999999999749e-04
6.919899999999999662e-04,4.805000000000000243e-04
6.916500000000000339e-04,4.805899999999999777e-04
6.214700000000000519e-04,4.868900000000000224e-04
6.216499999999999587e-04,4.869100000000000121e-04
7.094399999999999838e-04,4.911899999999999643e-04
7.090799999999999534e-04,4.912799999999999719e-04
5.645500000000000344e-04,4.980699999999999798e-04
5.647300000000000497e-04,4.983200000000000129e-04
6.487799999999999514e-04,5.036199999999999791e-04
6.485899999999999955e-04,5.036399999999999688e-04
5.061500000000000244e-04,5.256300000000000208e-04
5.065099999999999464e-04,5.256500000000000105e-04
4.445499999999999907e-04,5.323800000000000494e-04
4.448200000000000136e-04,5.324099999999999796e-04
2.130300000000000119e-04,5.370499999999999623e-04
2.132199999999999948e-04,5.370900000000000500e-04
3.148499999999999823e-04,5.373100000000000445e-04
3.150699999999999768e-04,5.374000000000000521e-04
1.349300000000000109e-04,5.431700000000000460e-04
1.351900000000000118e-04,5.431900000000000357e-04
1.554700000000000006e-04,5.483699999999999556e-04
6.758200000000000448e-05,5.520800000000000403e-04


==> data/EoGrav2/CA120_Bo_5.txt <==
9.963699999999998946e-04,2.776900000000000128e-05
1.019699999999999903e-03,5.216900000000000145e-05
1.022399999999999915e-03,5.932499999999999867e-05
1.022399999999999915e-03,5.932499999999999867e-05
1.022399999999999915e-03,5.932499999999999867e-05
1.022399999999999915e-03,5.932499999999999867e-05
1.022399999999999915e-03,5.932499999999999867e-05
1.022399999999999915e-03,5.932499999999999867e-05
1.022399999999999915e-03,5.932499999999999867e-05
1.036599999999999935e-03,9.307600000000000129e-05
1.036599999999999935e-03,9.307600000000000129e-05
1.036599999999999935e-03,9.307600000000000129e-05
1.042699999999999920e-03,1.093200000000000037e-04
1.043199999999999987e-03,1.096999999999999966e-04
1.043199999999999987e-03,1.096999999999999966e-04
1.043199999999999987e-03,1.096999999999999966e-04
1.043199999999999987e-03,1.096999999999999966e-04
1.043199999999999987e-03,1.096999999999999966e-04
1.039900000000000069e-03,1.338500000000000009e-04
1.040099999999999966e-03,1.341899999999999875e-04
1.035899999999999972e-03,1.686199999999999949e-04
1.036299999999999982e-03,1.689200000000000022e-04
1.032600000000000054e-03,1.957000000000000135e-04
1.033000000000000064e-03,1.962599999999999946e-04
1.027600000000000041e-03,2.284400000000000016e-04
1.028199999999999947e-03,2.286599999999999961e-04
1.018800000000000044e-03,2.583700000000000081e-04
1.019900000000000017e-03,2.587099999999999947e-04
1.012000000000000096e-03,2.765499999999999729e-04
1.012499999999999945e-03,2.770200000000000006e-04
9.980600000000000496e-04,3.044400000000000057e-04
9.984900000000000980e-04,3.047099999999999744e-04
9.809499999999999643e-04,3.336500000000000056e-04
9.813899999999999534e-04,3.338300000000000208e-04
9.700200000000000402e-04,3.496400000000000202e-04
9.709299999999999485e-04,3.497500000000000175e-04
9.507800000000000279e-04,3.772700000000000250e-04
9.510200000000000120e-04,3.774499999999999860e-04
9.245199999999999642e-04,4.084199999999999962e-04
9.249599999999999532e-04,4.084900000000000141e-04
8.997599999999999912e-04,4.342400000000000166e-04
9.000899999999999830e-04,4.343300000000000242e-04
8.847599999999999519e-04,4.485499999999999795e-04
8.839600000000000408e-04,4.485700000000000234e-04
8.603699999999999499e-04,4.692100000000000155e-04
8.605900000000000528e-04,4.693100000000000179e-04
8.439899999999999746e-04,4.815299999999999789e-04
8.241799999999999864e-04,4.970000000000000459e-04
8.244699999999999989e-04,4.970499999999999658e-04
7.998499999999999534e-04,5.138599999999999895e-04
8.002999999999999914e-04,5.139199999999999584e-04
7.723499999999999897e-04,5.318099999999999650e-04
7.727399999999999504e-04,5.318700000000000424e-04
7.479500000000000471e-04,5.464899999999999532e-04
7.483499999999999484e-04,5.465599999999999712e-04
7.287399999999999651e-04,5.570199999999999761e-04
7.293100000000000494e-04,5.570599999999999554e-04
6.843500000000000191e-04,5.795999999999999937e-04
6.845500000000000239e-04,5.796799999999999523e-04
6.486600000000000135e-04,5.950699999999999523e-04
6.490699999999999638e-04,5.951300000000000296e-04
6.218299999999999739e-04,6.058800000000000470e-04
6.222899999999999526e-04,6.059499999999999565e-04
5.968199999999999677e-04,6.154700000000000145e-04
5.970399999999999622e-04,6.155600000000000221e-04
5.749299999999999723e-04,6.230199999999999540e-04
5.754599999999999689e-04,6.230600000000000417e-04
5.474100000000000190e-04,6.328300000000000244e-04
5.475000000000000266e-04,6.329099999999999830e-04
5.192999999999999916e-04,6.416899999999999904e-04
4.945200000000000290e-04,6.493700000000000253e-04
4.947999999999999924e-04,6.494499999999999839e-04
4.760200000000000130e-04,6.551400000000000192e-04
4.761599999999999947e-04,6.552399999999999674e-04
4.259800000000000110e-04,6.687800000000000038e-04
4.262599999999999744e-04,6.688700000000000114e-04
4.082299999999999861e-04,6.709500000000000186e-04
4.085900000000000165e-04,6.710200000000000366e-04
3.977599999999999864e-04,6.750200000000000254e-04
3.661900000000000159e-04,6.814100000000000235e-04
3.664900000000000232e-04,6.814800000000000415e-04
3.325199999999999944e-04,6.849700000000000233e-04
3.328200000000000017e-04,6.850499999999999819e-04
3.432999999999999962e-04,6.855799999999999785e-04
2.491199999999999730e-04,6.923300000000000070e-04
2.493099999999999830e-04,6.923600000000000457e-04
3.008900000000000008e-04,6.928799999999999933e-04
3.011000000000000005e-04,6.929399999999999622e-04
1.685099999999999977e-04,6.953699999999999508e-04
1.686799999999999910e-04,6.954899999999999971e-04
9.334599999999999701e-05,6.979900000000000037e-04
9.356400000000000068e-05,6.980499999999999726e-04
2.587600000000000230e-04,6.991400000000000045e-04
2.149300000000000039e-04,7.034499999999999954e-04
1.948300000000000032e-04,7.068000000000000498e-04
1.857299999999999988e-04,7.075700000000000305e-04
1.279700000000000097e-04,7.118800000000000214e-04
1.145199999999999945e-04,7.142900000000000204e-04
1.101699999999999972e-04,7.145699999999999838e-04
3.668900000000000058e-05,7.194999999999999790e-04
2.822000000000000086e-05,7.201100000000000426e-04


==> data/EoGrav2/CA60_Bo_1.txt <==
1.402100000000000091e-03,4.763800000000000028e-05
1.402100000000000091e-03,4.763800000000000028e-05
1.402000000000000034e-03,4.826799999999999933e-05
1.402000000000000034e-03,4.826799999999999933e-05
1.350700000000000034e-03,5.534099999999999751e-05
1.350700000000000034e-03,5.534099999999999751e-05
1.325900000000000082e-03,5.828099999999999985e-05
1.325900000000000082e-03,5.828099999999999985e-05
1.320599999999999899e-03,6.035500000000000066e-05
1.320599999999999899e-03,6.035500000000000066e-05
1.290700000000000094e-03,7.415399999999999509e-05
1.290700000000000094e-03,7.415399999999999509e-05
1.267899999999999973e-03,8.741400000000000027e-05
1.267899999999999973e-03,8.741400000000000027e-05
1.244099999999999937e-03,1.052600000000000053e-04
1.244099999999999937e-03,1.052600000000000053e-04
1.220900000000000023e-03,1.247099999999999901e-04
1.220900000000000023e-03,1.247099999999999901e-04
1.201999999999999943e-03,1.413399999999999986e-04
1.201999999999999943e-03,1.413399999999999986e-04
1.181900000000000051e-03,1.696199999999999921e-04
1.181900000000000051e-03,1.696199999999999921e-04
1.155900000000000070e-03,1.879299999999999981e-04
1.155900000000000070e-03,1.879299999999999981e-04
1.134000000000000025e-03,2.002899999999999949e-04
1.134000000000000025e-03,2.002899999999999949e-04
1.102200000000000011e-03,2.208099999999999950e-04
1.102200000000000011e-03,2.208099999999999950e-04
1.086200000000000056e-03,2.324600000000000071e-04
1.086200000000000056e-03,2.324600000000000071e-04
1.056000000000000081e-03,2.561199999999999805e-04
1.056000000000000081e-03,2.561199999999999805e-04
1.025199999999999983e-03,2.776599999999999945e-04
1.025199999999999983e-03,2.776599999999999945e-04
9.998999999999999642e-04,2.927900000000000207e-04
9.998999999999999642e-04,2.927900000000000207e-04
9.558799999999999892e-04,3.170800000000000203e-04
9.558799999999999892e-04,3.170800000000000203e-04
9.313600000000000004e-04,3.299600000000000189e-04
9.313600000000000004e-04,3.299600000000000189e-04
9.076200000000000413e-04,3.421499999999999954e-04
9.076200000000000413e-04,3.421499999999999954e-04
8.874500000000000227e-04,3.531200000000000072e-04
8.874500000000000227e-04,3.531200000000000072e-04
8.579100000000000311e-04,3.678500000000000237e-04
8.579100000000000311e-04,3.678500000000000237e-04
8.159900000000000530e-04,3.882499999999999775e-04
8.159900000000000530e-04,3.882499999999999775e-04
7.803499999999999673e-04,4.040299999999999924e-04
7.803499999999999673e-04,4.040299999999999924e-04
7.170899999999999800e-04,4.296400000000000132e-04
7.170899999999999800e-04,4.296400000000000132e-04
6.797799999999999459e-04,4.356499999999999912e-04
6.797799999999999459e-04,4.356499999999999912e-04
6.357999999999999503e-04,4.570199999999999848e-04
6.357999999999999503e-04,4.570199999999999848e-04
5.773899999999999996e-04,4.743600000000000052e-04
5.773899999999999996e-04,4.743600000000000052e-04
5.363199999999999608e-04,4.752800000000000167e-04
5.363199999999999608e-04,4.752800000000000167e-04
5.546000000000000365e-04,4.810099999999999771e-04
5.546000000000000365e-04,4.810099999999999771e-04
5.020400000000000383e-04,4.949499999999999690e-04
5.020400000000000383e-04,4.949499999999999690e-04
4.784100000000000223e-04,5.006000000000000250e-04
4.784100000000000223e-04,5.006000000000000250e-04
4.388799999999999993e-04,5.097800000000000421e-04
4.388799999999999993e-04,5.097800000000000421e-04
4.032400000000000220e-04,5.157200000000000022e-04
4.032400000000000220e-04,5.157200000000000022e-04
3.753000000000000151e-04,5.228500000000000508e-04
3.753000000000000151e-04,5.228500000000000508e-04
3.245300000000000116e-04,5.238800000000000054e-04
3.245300000000000116e-04,5.238800000000000054e-04
3.165700000000000133e-04,5.333999999999999549e-04
3.165700000000000133e-04,5.333999999999999549e-04
2.590199999999999968e-04,5.414499999999999608e-04
2.590199999999999968e-04,5.414499999999999608e-04
2.372300000000000038e-04,5.444799999999999640e-04
2.372300000000000038e-04,5.444799999999999640e-04
1.823600000000000091e-04,5.509199999999999904e-04
1.823600000000000091e-04,5.509199999999999904e-04
1.647599999999999878e-04,5.526500000000000162e-04
1.647599999999999878e-04,5.526500000000000162e-04
1.097600000000000062e-04,5.565999999999999767e-04
1.097600000000000062e-04,5.565999999999999767e-04
9.505699999999999469e-05,5.575899999999999520e-04
9.505699999999999469e-05,5.575899999999999520e-04
3.743100000000000127e-05,5.607299999999999524e-04
3.743100000000000127e-05,5.607299999999999524e-04
2.712300000000000103e-05,5.611900000000000395e-04
2.712300000000000103e-05,5.611900000000000395e-04


==> data/EoGrav2/CA60_Bo_10.txt <==
1.931100000000000047e-03,7.593200000000000416e-06
1.931100000000000047e-03,7.611200000000000074e-06
2.044499999999999876e-03,2.562799999999999925e-05
2.044499999999999876e-03,2.563000000000000025e-05
1.913699999999999950e-03,3.384199999999999887e-05
1.913699999999999950e-03,3.384199999999999887e-05
1.852600000000000037e-03,4.220200000000000015e-05
1.852600000000000037e-03,4.220399999999999776e-05
1.808399999999999938e-03,4.710199999999999728e-05
1.808399999999999938e-03,4.710299999999999947e-05
1.745100000000000080e-03,5.340999999999999855e-05
1.745100000000000080e-03,5.341200000000000293e-05
1.696900000000000101e-03,5.987199999999999868e-05
1.696900000000000101e-03,5.987600000000000067e-05
1.651300000000000077e-03,6.624700000000000456e-05
1.651300000000000077e-03,6.625499999999999500e-05
1.614699999999999946e-03,6.869099999999999674e-05
1.614699999999999946e-03,6.869900000000000073e-05
1.576799999999999946e-03,7.134099999999999340e-05
1.576799999999999946e-03,7.134899999999999738e-05
1.544800000000000036e-03,7.485899999999999597e-05
1.544800000000000036e-03,7.486200000000000254e-05
1.486799999999999927e-03,8.213499999999999881e-05
1.486799999999999927e-03,8.213700000000000319e-05
1.421600000000000077e-03,8.562499999999999419e-05
1.421600000000000077e-03,8.562699999999999858e-05
1.432399999999999906e-03,8.650700000000000371e-05
1.432399999999999906e-03,8.651800000000000072e-05
1.466899999999999931e-03,8.668399999999999879e-05
1.466899999999999931e-03,8.668899999999999620e-05
1.396099999999999945e-03,1.020099999999999940e-04
1.396099999999999945e-03,1.020200000000000024e-04
1.318100000000000001e-03,1.066300000000000006e-04
1.318100000000000001e-03,1.066300000000000006e-04
1.301199999999999969e-03,1.115899999999999938e-04
1.301199999999999969e-03,1.117099999999999994e-04
1.376300000000000006e-03,1.197100000000000041e-04
1.376300000000000006e-03,1.197100000000000041e-04
1.198099999999999903e-03,1.405300000000000115e-04
1.198099999999999903e-03,1.405699999999999907e-04
1.282799999999999956e-03,1.436999999999999964e-04
1.282799999999999956e-03,1.437099999999999912e-04
1.232900000000000098e-03,1.613999999999999929e-04
1.232900000000000098e-03,1.613999999999999929e-04
1.160000000000000007e-03,1.759200000000000097e-04
1.160000000000000007e-03,1.759200000000000097e-04
1.095499999999999903e-03,1.881200000000000081e-04
1.095499999999999903e-03,1.881300000000000030e-04
1.035899999999999972e-03,1.979299999999999972e-04
1.035899999999999972e-03,1.979399999999999920e-04
9.320900000000000019e-04,2.103300000000000005e-04
9.320900000000000019e-04,2.103300000000000005e-04
9.594399999999999890e-04,2.106999999999999986e-04
9.594399999999999890e-04,2.106999999999999986e-04
8.786500000000000256e-04,2.216800000000000053e-04
8.786500000000000256e-04,2.216800000000000053e-04
8.362999999999999991e-04,2.234500000000000104e-04
8.362999999999999991e-04,2.234500000000000104e-04
7.026099999999999967e-04,2.280100000000000074e-04
7.025999999999999477e-04,2.280200000000000022e-04
7.696499999999999782e-04,2.308400000000000057e-04
7.696600000000000273e-04,2.308400000000000057e-04
7.283800000000000430e-04,2.325499999999999876e-04
7.283800000000000430e-04,2.325499999999999876e-04
5.948699999999999474e-04,2.373099999999999895e-04
5.948799999999999965e-04,2.373099999999999895e-04
1.724499999999999904e-04,2.415600000000000115e-04
1.724499999999999904e-04,2.415600000000000115e-04
5.052999999999999766e-04,2.468500000000000100e-04
5.053100000000000256e-04,2.468500000000000100e-04
4.412999999999999931e-04,2.503699999999999763e-04
4.412999999999999931e-04,2.503699999999999763e-04
3.672300000000000195e-04,2.515999999999999899e-04
3.672300000000000195e-04,2.515999999999999899e-04
2.405899999999999987e-04,2.531400000000000056e-04
2.405899999999999987e-04,2.531400000000000056e-04
1.253000000000000099e-04,2.561899999999999985e-04
1.253000000000000099e-04,2.561899999999999985e-04
2.818100000000000140e-04,2.564800000000000109e-04
2.818100000000000140e-04,2.564800000000000109e-04
2.612699999999999905e-05,2.587299999999999843e-04
2.612800000000000124e-05,2.587299999999999843e-04


==> data/EoGrav2/CA60_Bo_1e-3.txt <==
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.247000000000000062e-03,4.328400000000000097e-05
1.182799999999999910e-03,8.039099999999999653e-05
1.182799999999999910e-03,8.039099999999999653e-05
1.172099999999999921e-03,9.113299999999999635e-05
1.172099999999999921e-03,9.113299999999999635e-05
1.159700000000000054e-03,1.045199999999999954e-04
1.159700000000000054e-03,1.045199999999999954e-04
1.145900000000000044e-03,1.193700000000000040e-04
1.145900000000000044e-03,1.193700000000000040e-04
1.138700000000000085e-03,1.323200000000000071e-04
1.138700000000000085e-03,1.323200000000000071e-04
1.128600000000000003e-03,1.554600000000000057e-04
1.128600000000000003e-03,1.554600000000000057e-04
1.121100000000000091e-03,1.696599999999999985e-04
1.121100000000000091e-03,1.696599999999999985e-04
1.094499999999999987e-03,1.995199999999999871e-04
1.094499999999999987e-03,1.995199999999999871e-04
1.072500000000000103e-03,2.185800000000000113e-04
1.072500000000000103e-03,2.185800000000000113e-04
1.043499999999999940e-03,2.444799999999999903e-04
1.043499999999999940e-03,2.444799999999999903e-04
1.016299999999999929e-03,2.710300000000000122e-04
1.016299999999999929e-03,2.710300000000000122e-04
9.957900000000000865e-04,2.914699999999999995e-04
9.957900000000000865e-04,2.914699999999999995e-04
9.640300000000000518e-04,3.209500000000000222e-04
9.640300000000000518e-04,3.209500000000000222e-04
9.443000000000000222e-04,3.374200000000000051e-04
9.443000000000000222e-04,3.374200000000000051e-04
9.109199999999999589e-04,3.640499999999999856e-04
9.109199999999999589e-04,3.640499999999999856e-04
8.760999999999999907e-04,3.901700000000000133e-04
8.760999999999999907e-04,3.901700000000000133e-04
8.523800000000000213e-04,4.072699999999999953e-04
8.523800000000000213e-04,4.072699999999999953e-04
8.177899999999999883e-04,4.311799999999999747e-04
8.177899999999999883e-04,4.311799999999999747e-04
7.890700000000000058e-04,4.494200000000000170e-04
7.890700000000000058e-04,4.494200000000000170e-04
7.566299999999999979e-04,4.693300000000000076e-04
7.566299999999999979e-04,4.693300000000000076e-04
7.439099999999999706e-04,4.764300000000000175e-04
7.439099999999999706e-04,4.764300000000000175e-04
7.235800000000000348e-04,4.885000000000000019e-04
7.235800000000000348e-04,4.885000000000000019e-04
6.917600000000000311e-04,5.062600000000000216e-04
6.917600000000000311e-04,5.062600000000000216e-04
6.745100000000000184e-04,5.149500000000000214e-04
6.745100000000000184e-04,5.149500000000000214e-04
6.549299999999999653e-04,5.251599999999999931e-04
6.549299999999999653e-04,5.251599999999999931e-04
6.393199999999999708e-04,5.325100000000000363e-04
6.393199999999999708e-04,5.325100000000000363e-04
6.209899999999999752e-04,5.413300000000000230e-04
6.209899999999999752e-04,5.413300000000000230e-04
5.987300000000000087e-04,5.517299999999999505e-04
5.987300000000000087e-04,5.517299999999999505e-04
5.674700000000000404e-04,5.650600000000000414e-04
5.674700000000000404e-04,5.650600000000000414e-04
5.490599999999999778e-04,5.727100000000000376e-04
5.490599999999999778e-04,5.727100000000000376e-04
5.257999999999999870e-04,5.821700000000000182e-04
5.257999999999999870e-04,5.821700000000000182e-04
4.927500000000000239e-04,5.940999999999999667e-04
4.927500000000000239e-04,5.940999999999999667e-04
4.741999999999999796e-04,6.008300000000000056e-04
4.741999999999999796e-04,6.008300000000000056e-04
4.538599999999999948e-04,6.072700000000000320e-04
4.538599999999999948e-04,6.072700000000000320e-04
4.337000000000000252e-04,6.138600000000000350e-04
4.337000000000000252e-04,6.138600000000000350e-04
4.142899999999999925e-04,6.199099999999999923e-04
4.142899999999999925e-04,6.199099999999999923e-04
3.785700000000000024e-04,6.297499999999999929e-04
3.785700000000000024e-04,6.297499999999999929e-04
3.596299999999999974e-04,6.346700000000000475e-04
3.596299999999999974e-04,6.346700000000000475e-04
3.387600000000000160e-04,6.393199999999999708e-04
3.387600000000000160e-04,6.393199999999999708e-04
3.199899999999999771e-04,6.436900000000000390e-04
3.199899999999999771e-04,6.436900000000000390e-04
3.010700000000000160e-04,6.477899999999999761e-04
3.010700000000000160e-04,6.477899999999999761e-04
2.742800000000000099e-04,6.531399999999999706e-04
2.742800000000000099e-04,6.531399999999999706e-04
2.581199999999999749e-04,6.563299999999999993e-04
2.581199999999999749e-04,6.563299999999999993e-04
2.327999999999999937e-04,6.605600000000000317e-04
2.327999999999999937e-04,6.605600000000000317e-04
2.144299999999999917e-04,6.635700000000000452e-04
2.144299999999999917e-04,6.635700000000000452e-04
1.948899999999999992e-04,6.664000000000000435e-04
1.948899999999999992e-04,6.664000000000000435e-04
1.705699999999999881e-04,6.690900000000000059e-04
1.705699999999999881e-04,6.690900000000000059e-04
1.532700000000000013e-04,6.713100000000000490e-04
1.532700000000000013e-04,6.713100000000000490e-04
1.350799999999999874e-04,6.732500000000000203e-04
1.350799999999999874e-04,6.732500000000000203e-04
9.181799999999999402e-05,6.771600000000000015e-04
9.181799999999999402e-05,6.771600000000000015e-04
7.800399999999999381e-05,6.783200000000000514e-04
7.800399999999999381e-05,6.783200000000000514e-04
3.062099999999999702e-05,6.809000000000000165e-04
3.062099999999999702e-05,6.809000000000000165e-04
2.242499999999999959e-05,6.813299999999999565e-04
2.242499999999999959e-05,6.813299999999999565e-04


==> data/EoGrav2/CA60_Bo_5.txt <==
1.626000000000000058e-03,4.967599999999999669e-05
1.626000000000000058e-03,4.969199999999999789e-05
1.594200000000000044e-03,5.096299999999999978e-05
1.594200000000000044e-03,5.098200000000000079e-05
1.693800000000000080e-03,5.209699999999999943e-05
1.693800000000000080e-03,5.211499999999999824e-05
1.570100000000000055e-03,5.349699999999999958e-05
1.570100000000000055e-03,5.351600000000000058e-05
1.533800000000000094e-03,5.937900000000000188e-05
1.533800000000000094e-03,5.939200000000000328e-05
1.507199999999999989e-03,6.460900000000000432e-05
1.507199999999999989e-03,6.462399999999999655e-05
1.492400000000000063e-03,6.681500000000000319e-05
1.492400000000000063e-03,6.682299999999999362e-05
1.454199999999999894e-03,7.299199999999999504e-05
1.454199999999999894e-03,7.299399999999999942e-05
1.414600000000000015e-03,8.045199999999999476e-05
1.414600000000000015e-03,8.045799999999999437e-05
1.389199999999999940e-03,8.491999999999999332e-05
1.389199999999999940e-03,8.503000000000000412e-05
1.349799999999999958e-03,9.820399999999999692e-05
1.349799999999999958e-03,9.823300000000000629e-05
1.319400000000000087e-03,1.114900000000000049e-04
1.319400000000000087e-03,1.115099999999999945e-04
1.291599999999999953e-03,1.247700000000000133e-04
1.291599999999999953e-03,1.247800000000000081e-04
1.269799999999999965e-03,1.453199999999999978e-04
1.269799999999999965e-03,1.453199999999999978e-04
1.265899999999999925e-03,1.481300000000000065e-04
1.265899999999999925e-03,1.481499999999999961e-04
1.215799999999999954e-03,1.701200000000000043e-04
1.215799999999999954e-03,1.701299999999999991e-04
1.195199999999999995e-03,1.755600000000000064e-04
1.195199999999999995e-03,1.755600000000000064e-04
1.161099999999999979e-03,1.861300000000000085e-04
1.161200000000000036e-03,1.861300000000000085e-04
1.134800000000000045e-03,1.941199999999999913e-04
1.134800000000000045e-03,1.941300000000000133e-04
1.092400000000000098e-03,2.045299999999999950e-04
1.092400000000000098e-03,2.045399999999999898e-04
1.110499999999999942e-03,2.053500000000000041e-04
1.110499999999999942e-03,2.053500000000000041e-04
1.066300000000000060e-03,2.198699999999999938e-04
1.066300000000000060e-03,2.198799999999999887e-04
1.026500000000000069e-03,2.230500000000000007e-04
1.026500000000000069e-03,2.230500000000000007e-04
9.794700000000000802e-04,2.428900000000000004e-04
9.794700000000000802e-04,2.428900000000000004e-04
9.246700000000000492e-04,2.572100000000000124e-04
9.246700000000000492e-04,2.572100000000000124e-04
8.767399999999999846e-04,2.636200000000000002e-04
8.767399999999999846e-04,2.636200000000000002e-04
8.232800000000000187e-04,2.751100000000000138e-04
8.232800000000000187e-04,2.751100000000000138e-04
7.953899999999999859e-04,2.782500000000000142e-04
7.954000000000000349e-04,2.782500000000000142e-04
7.606099999999999970e-04,2.855199999999999904e-04
7.606200000000000461e-04,2.855199999999999904e-04
7.262599999999999481e-04,2.915799999999999967e-04
7.262599999999999481e-04,2.915899999999999916e-04
6.674299999999999981e-04,2.977300000000000107e-04
6.674400000000000471e-04,2.977300000000000107e-04
6.367299999999999566e-04,3.025899999999999879e-04
6.367400000000000056e-04,3.025999999999999827e-04
6.076099999999999644e-04,3.060100000000000060e-04
6.076200000000000134e-04,3.060100000000000060e-04
5.144400000000000145e-04,3.154100000000000176e-04
5.144499999999999551e-04,3.154200000000000124e-04
4.408799999999999937e-04,3.221599999999999919e-04
4.408799999999999937e-04,3.221599999999999919e-04
3.251800000000000003e-04,3.236599999999999742e-04
3.251800000000000003e-04,3.236599999999999742e-04
3.868899999999999770e-04,3.259399999999999862e-04
3.868899999999999770e-04,3.259399999999999862e-04
2.253300000000000127e-04,3.304299999999999924e-04
2.253400000000000075e-04,3.304299999999999924e-04
2.568599999999999768e-04,3.341700000000000074e-04
2.568599999999999768e-04,3.341700000000000074e-04
1.272599999999999979e-04,3.381300000000000169e-04
1.272599999999999979e-04,3.381300000000000169e-04
2.572900000000000049e-05,3.451999999999999882e-04
2.573200000000000029e-05,3.451999999999999882e-04


==> data/EoGrav2/CA60_Bo_50.txt.txt <==
2.442499999999999793e-03,3.601600000000000211e-05
2.503000000000000017e-03,3.606399999999999894e-05
2.371199999999999957e-03,3.623500000000000120e-05
2.453199999999999999e-03,3.640299999999999688e-05
2.521699999999999983e-03,3.657900000000000333e-05
2.390499999999999830e-03,3.668300000000000098e-05
2.619999999999999933e-03,3.684599999999999925e-05
2.346700000000000175e-03,3.708399999999999934e-05
2.281699999999999787e-03,3.715099999999999718e-05
2.648399999999999973e-03,3.717599999999999778e-05
2.187300000000000095e-03,3.771000000000000317e-05
2.292100000000000040e-03,3.773400000000000159e-05
2.177099999999999955e-03,3.777199999999999682e-05
2.244599999999999807e-03,3.803000000000000011e-05
2.137700000000000190e-03,3.818999999999999858e-05
2.222299999999999970e-03,3.823899999999999760e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.720600000000000102e-03,3.867900000000000017e-05
2.716600000000000004e-03,3.882599999999999723e-05
2.126900000000000145e-03,3.918400000000000295e-05
2.081899999999999810e-03,4.097200000000000006e-05
2.061799999999999917e-03,4.133700000000000080e-05
2.011499999999999833e-03,4.257400000000000268e-05
1.995400000000000038e-03,4.340800000000000181e-05
1.927200000000000007e-03,4.473100000000000253e-05
1.930999999999999991e-03,4.479399999999999837e-05
1.894199999999999964e-03,4.614099999999999750e-05
1.875499999999999997e-03,4.726699999999999993e-05
1.842700000000000067e-03,4.831699999999999835e-05
1.814700000000000037e-03,4.976200000000000230e-05
1.780300000000000068e-03,5.119900000000000227e-05
1.756299999999999919e-03,5.288399999999999715e-05
1.741099999999999983e-03,5.342599999999999975e-05
1.736600000000000036e-03,5.366299999999999765e-05
1.691900000000000088e-03,5.702799999999999677e-05
1.682399999999999911e-03,5.732899999999999948e-05
1.641600000000000004e-03,6.020599999999999921e-05
1.636599999999999991e-03,6.023399999999999962e-05
1.595499999999999913e-03,6.215799999999999678e-05
1.450499999999999966e-03,6.240700000000000067e-05
1.542600000000000091e-03,6.253300000000000590e-05
1.591500000000000033e-03,6.255399999999999773e-05
1.483600000000000066e-03,6.258399999999999575e-05
1.529299999999999930e-03,6.261100000000000075e-05
1.492999999999999969e-03,6.334100000000000223e-05
1.455200000000000026e-03,6.393000000000000624e-05
1.412700000000000023e-03,6.532600000000000440e-05
1.416399999999999951e-03,6.711200000000000390e-05
1.371100000000000096e-03,7.062599999999999770e-05
1.373199999999999985e-03,7.224200000000000391e-05
1.323799999999999977e-03,7.442900000000000178e-05
1.323900000000000033e-03,7.493899999999999520e-05
1.287900000000000026e-03,7.840900000000000094e-05
1.285799999999999920e-03,7.846500000000000176e-05
1.247999999999999977e-03,8.347300000000000531e-05
1.249600000000000016e-03,8.370299999999999464e-05
1.175599999999999952e-03,8.664499999999999459e-05
1.209000000000000005e-03,8.710100000000000513e-05
1.173299999999999951e-03,8.720000000000000537e-05
1.208700000000000052e-03,8.797999999999999452e-05
1.116900000000000098e-03,1.092799999999999973e-04
1.118999999999999986e-03,1.101000000000000063e-04
1.049100000000000076e-03,1.306199999999999928e-04
1.042399999999999967e-03,1.314499999999999968e-04
1.504400000000000030e-04,1.374799999999999915e-04
9.766300000000000328e-04,1.384099999999999979e-04
9.752100000000000091e-04,1.384500000000000043e-04
1.521299999999999953e-04,1.419199999999999965e-04
2.127099999999999878e-04,1.419400000000000132e-04
9.139299999999999724e-04,1.428500000000000028e-04
9.145600000000000257e-04,1.431100000000000037e-04
3.377400000000000020e-04,1.433100000000000086e-04
3.375000000000000179e-04,1.435700000000000095e-04
3.320199999999999822e-05,1.438599999999999948e-04
8.832199999999999903e-05,1.440400000000000100e-04
2.136299999999999994e-04,1.440500000000000049e-04
2.807999999999999949e-04,1.443799999999999966e-04
8.843299999999999848e-05,1.444700000000000042e-04
4.570500000000000235e-04,1.445600000000000118e-04
3.909399999999999941e-04,1.446100000000000131e-04
2.809500000000000257e-04,1.447900000000000012e-04
3.907100000000000048e-04,1.448699999999999868e-04
4.575800000000000201e-04,1.451699999999999941e-04
5.139899999999999764e-04,1.452100000000000005e-04
8.613199999999999459e-04,1.454600000000000066e-04
8.626299999999999723e-04,1.456800000000000011e-04
8.028999999999999462e-04,1.470999999999999977e-04
8.038799999999999809e-04,1.471900000000000053e-04
6.825600000000000243e-04,1.475699999999999983e-04
5.123000000000000383e-04,1.477999999999999876e-04
5.594000000000000448e-04,1.478100000000000095e-04
7.320999999999999600e-04,1.484599999999999982e-04
6.785199999999999478e-04,1.486000000000000070e-04
6.160700000000000291e-04,1.486199999999999967e-04
7.303400000000000039e-04,1.487100000000000043e-04
6.193799999999999957e-04,1.487899999999999900e-04
3.381800000000000046e-05,1.497299999999999911e-04
5.568899999999999892e-04,1.510100000000000060e-04


==> data/EoGrav2/EoGrav_anl_50_130.txt <==
0.01	0.1	0.008452365
0.1	1	0.002672873
1	10	0.000845237
2	20	0.000597672
3	30	0.000487998
4	40	0.000422618
5	50	0.000378001
6	60	0.000345066
7	70	0.000319469
8	80	0.000298836
9	90	0.000281746
10	100	0.000267287
11	110	0.000254848
12	120	0.000243999
13	130	0.000234426
14	140	0.000225899
15	150	0.000218239
16	160	0.000211309
17	170	0.000205
18	180	0.000199224
19	190	0.000193911
20	200	0.000189001
21	210	0.000184446
22	220	0.000180205
23	230	0.000176244
24	240	0.000172533
25	250	0.000169047
26	260	0.000165765
27	270	0.000162666
28	280	0.000159735
29	290	0.000156956
30	300	0.000154318
31	310	0.000151809
32	320	0.000149418
33	330	0.000147137
34	340	0.000144957
35	350	0.000142871
36	360	0.000140873
37	370	0.000138956
38	380	0.000137115
39	390	0.000135346
40	400	0.000133644
41	410	0.000132004
42	420	0.000130423
43	430	0.000128897
44	440	0.000127424
45	450	0.000126
46	460	0.000124623
47	470	0.00012329
48	480	0.000121999
49	490	0.000120748
50	500	0.000119534
51	510	0.000118357
52	520	0.000117213
53	530	0.000116102
54	540	0.000115022
55	550	0.000113972
56	560	0.000112949
57	570	0.000111954
58	580	0.000110985
59	590	0.00011004
60	600	0.00010912
61	610	0.000108221
62	620	0.000107345
63	630	0.00010649
64	640	0.000105655
65	650	0.000104839
66	660	0.000104041
67	670	0.000103262
68	680	0.0001025
69	690	0.000101755
70	700	0.000101025
71	710	0.000100311
72	720	9.96121E-05
73	730	9.89275E-05
74	740	9.82568E-05
75	750	9.75995E-05
76	760	9.69553E-05
77	770	9.63236E-05
78	780	9.57042E-05
79	790	9.50965E-05
80	800	9.45003E-05
81	810	9.39152E-05
82	820	9.33408E-05
83	830	9.27768E-05
84	840	9.22229E-05
85	850	9.16788E-05
86	860	9.11442E-05
87	870	9.06189E-05
88	880	9.01025E-05
89	890	8.95949E-05
90	900	8.90958E-05
91	910	8.86049E-05
92	920	8.8122E-05
93	930	8.76469E-05
94	940	8.71795E-05
95	950	8.67194E-05
96	960	8.62666E-05
97	970	8.58208E-05
98	980	8.53818E-05
99	990	8.49495E-05
100	1000	8.45237E-05


==> data/EoGrav2/EoGrav_anl_50_130_2.txt <==
0.001	0.026728726	41.33775044	0.029203546
0.01	0.008452365	13.07214447	0.009234972
0.1	0.002672873	4.133775044	0.002920355
0.5	0.001195345	1.8486804	0.001306022
1	0.000845237	1.307214447	0.000923497
2	0.000597672	0.9243402	0.000653011
3	0.000487998	0.754720613	0.000533181
4	0.000422618	0.653607224	0.000461749
5	0.000378001	0.584604073	0.000413001
6	0.000345066	0.533668063	0.000377016
7	0.000319469	0.49408062	0.000349049
7	0.000319469	0.49408062	0.000349049
8	0.000298836	0.4621701	0.000326506
9	0.000281746	0.435738149	0.000307832
10	0.000267287	0.413377504	0.000292035
11	0.000254848	0.394139986	0.000278445
12	0.000243999	0.377360307	0.000266591
13	0.000234426	0.362556055	0.000256132
14	0.000225899	0.349367757	0.000246815
15	0.000218239	0.337521319	0.000238446
16	0.000211309	0.326803612	0.000230874
17	0.000205	0.317046073	0.000223981
18	0.000199224	0.3081134	0.00021767
19	0.000193911	0.299895562	0.000211865
20	0.000189001	0.292302037	0.0002065
21	0.000184446	0.285257579	0.000201524
22	0.000180205	0.278699057	0.00019689
23	0.000176244	0.272573055	0.000192562
24	0.000172533	0.266834032	0.000188508
25	0.000169047	0.261442889	0.000184699
26	0.000165765	0.256365845	0.000181113
27	0.000162666	0.251573538	0.000177727
28	0.000159735	0.24704031	0.000174525
29	0.000156956	0.242743629	0.000171489
30	0.000154318	0.238663613	0.000168607
31	0.000151809	0.234782646	0.000165865
32	0.000149418	0.23108505	0.000163253
33	0.000147137	0.227556827	0.00016076
34	0.000144957	0.224185428	0.000158378
35	0.000142871	0.22095957	0.0001561
36	0.000140873	0.217869075	0.000153916
37	0.000138956	0.214904731	0.000151822
38	0.000137115	0.212058185	0.000149811
39	0.000135346	0.209321836	0.000147878
40	0.000133644	0.206688752	0.000146018
41	0.000132004	0.204152598	0.000144226
42	0.000130423	0.201707568	0.000142499
43	0.000128897	0.199348334	0.000140832
44	0.000127424	0.197069993	0.000139222
45	0.000126	0.194868024	0.000137667
46	0.000124623	0.192738255	0.000136162
47	0.00012329	0.190676824	0.000134706
48	0.000121999	0.188680153	0.000133295
49	0.000120748	0.186744921	0.000131928
50	0.000119534	0.18486804	0.000130602
51	0.000118357	0.183046636	0.000129315
52	0.000117213	0.181278028	0.000128066
53	0.000116102	0.179559714	0.000126852
54	0.000115022	0.177889354	0.000125672
55	0.000113972	0.17626476	0.000124524
56	0.000112949	0.174683878	0.000123408
57	0.000111954	0.173144783	0.00012232
58	0.000110985	0.171645666	0.000121261
59	0.00011004	0.170184825	0.000120229
60	0.00010912	0.168760659	0.000119223
61	0.000108221	0.167371659	0.000118242
62	0.000107345	0.166016401	0.000117284
63	0.00010649	0.16469354	0.00011635
64	0.000105655	0.163401806	0.000115437
65	0.000104839	0.162139997	0.000114546
66	0.000104041	0.160906975	0.000113675
67	0.000103262	0.159701663	0.000112823
68	0.0001025	0.158523037	0.00011199
69	0.000101755	0.157370126	0.000111176
70	0.000101025	0.156242011	0.000110379
71	0.000100311	0.155137813	0.000109599
72	9.96121E-05	0.1540567	0.000108835
73	9.89275E-05	0.152997879	0.000108087
74	9.82568E-05	0.151960593	0.000107354
75	9.75995E-05	0.150944123	0.000106636
76	9.69553E-05	0.149947781	0.000105932
77	9.63236E-05	0.148970912	0.000105242
78	9.57042E-05	0.14801289	0.000104565
79	9.50965E-05	0.147073116	0.000103902
80	9.45003E-05	0.146151018	0.00010325
81	9.39152E-05	0.14524605	0.000102611
82	9.33408E-05	0.144357686	0.000101983
83	9.27768E-05	0.143485426	0.000101367
84	9.22229E-05	0.142628789	0.000100762
85	9.16788E-05	0.141787314	0.000100167
86	9.11442E-05	0.140960559	9.95833E-05
87	9.06189E-05	0.140148099	9.90093E-05
88	9.01025E-05	0.139349528	9.84451E-05
89	8.95949E-05	0.138564454	9.78905E-05
90	8.90958E-05	0.137792501	9.73452E-05
91	8.86049E-05	0.137033308	9.68088E-05
92	8.8122E-05	0.136286527	9.62812E-05
93	8.76469E-05	0.135551824	9.57622E-05
94	8.71795E-05	0.134828875	9.52515E-05
95	8.67194E-05	0.134117372	9.47488E-05
96	8.62666E-05	0.133417016	9.4254E-05
97	8.58208E-05	0.132727518	9.37669E-05
98	8.53818E-05	0.1320486	9.32873E-05
99	8.49495E-05	0.131379995	9.2815E-05
100	8.45237E-05	0.130721445	9.23497E-05
101	8.41042E-05	0.130072699	9.18914E-05
102	8.36909E-05	0.129433517	9.14399E-05
103	8.32836E-05	0.128803667	9.09949E-05
104	8.28823E-05	0.128182923	9.05564E-05
105	8.24866E-05	0.127571067	9.01241E-05
106	8.20966E-05	0.126967891	8.9698E-05
107	8.17121E-05	0.126373191	8.92778E-05
108	8.13329E-05	0.125786769	8.88636E-05
109	8.0959E-05	0.125208436	8.8455E-05
110	8.05901E-05	0.124638007	8.8052E-05
111	8.02263E-05	0.124075304	8.76545E-05
112	7.98673E-05	0.123520155	8.72623E-05
113	7.95132E-05	0.122972391	8.68753E-05
114	7.91637E-05	0.12243185	8.64934E-05
115	7.88187E-05	0.121898376	8.61166E-05
116	7.84782E-05	0.121371814	8.57446E-05
117	7.81421E-05	0.120852018	8.53773E-05
118	7.78103E-05	0.120338844	8.50148E-05
119	7.74827E-05	0.119832152	8.46569E-05
120	7.71592E-05	0.119331807	8.43034E-05
121	7.68397E-05	0.118837677	8.39543E-05
122	7.65241E-05	0.118349635	8.36095E-05
123	7.62124E-05	0.117867557	8.32689E-05
124	7.59045E-05	0.117391323	8.29325E-05
125	7.56003E-05	0.116920815	8.26001E-05
126	7.52997E-05	0.116455919	8.22717E-05
127	7.50026E-05	0.115996525	8.19471E-05
128	7.47091E-05	0.115542525	8.16264E-05
129	7.44189E-05	0.115093814	8.13094E-05
130	7.41321E-05	0.114650291	8.09961E-05
131	7.38487E-05	0.114211857	8.06863E-05
132	7.35684E-05	0.113778413	8.03801E-05
133	7.32913E-05	0.113349868	8.00774E-05
134	7.30173E-05	0.112926129	7.9778E-05
135	7.27464E-05	0.112507106	7.9482E-05
136	7.24784E-05	0.112092714	7.91892E-05
137	7.22134E-05	0.111682867	7.88997E-05
138	7.19513E-05	0.111277484	7.86133E-05
139	7.1692E-05	0.110876482	7.833E-05
140	7.14355E-05	0.110479785	7.80498E-05
141	7.11818E-05	0.110087316	7.77725E-05
142	7.09307E-05	0.109699	7.74982E-05
143	7.06822E-05	0.109314764	7.72267E-05
144	7.04364E-05	0.108934537	7.69581E-05
145	7.01931E-05	0.108558251	7.66923E-05
146	6.99523E-05	0.108185837	7.64292E-05
147	6.97139E-05	0.10781723	7.61688E-05
148	6.9478E-05	0.107452366	7.5911E-05
149	6.92445E-05	0.10709118	7.56558E-05
150	6.90133E-05	0.106733613	7.54032E-05
151	6.87844E-05	0.106379603	7.51531E-05
152	6.85577E-05	0.106029093	7.49055E-05
153	6.83333E-05	0.105682024	7.46603E-05
154	6.81111E-05	0.105338342	7.44175E-05
155	6.7891E-05	0.104997991	7.41771E-05
156	6.76731E-05	0.104660918	7.3939E-05
157	6.74572E-05	0.104327071	7.37031E-05
158	6.72434E-05	0.103996398	7.34695E-05
159	6.70316E-05	0.103668849	7.32381E-05
160	6.68218E-05	0.103344376	7.30089E-05
161	6.6614E-05	0.103022931	7.27818E-05


==> data/EoGrav2/EoGrav_anl_60_120.txt <==
000.01	0.0100000	0.0173205
000.10	0.0031623	0.0054772
001.00	0.0010000	0.0017321
002.00	0.0007071	0.0012247
003.00	0.0005774	0.0010000
004.00	0.0005000	0.0008660
005.00	0.0004472	0.0007746
006.00	0.0004082	0.0007071
007.00	0.0003780	0.0006547
008.00	0.0003536	0.0006124
009.00	0.0003333	0.0005774
010.00	0.0003162	0.0005477
020.00	0.0002236	0.0003873
030.00	0.0001826	0.0003162
040.00	0.0001581	0.0002739
050.00	0.0001414	0.0002449
060.00	0.0001291	0.0002236
070.00	0.0001195	0.0002070
080.00	0.0001118	0.0001936
090.00	0.0001054	0.0001826
100.00	0.0001000	0.0001732
200.00	0.0000707	0.0001225
300.00	0.0000577	0.0001000
400.00	0.0000500	0.0000866
500.00	0.0000447	0.0000775
600.00	0.0000408	0.0000707
700.00	0.0000378	0.0000655
800.00	0.0000354	0.0000612
900.00	0.0000333	0.0000577
1000.00	0.0000316	0.0000548


==> data/EoGrav2/EoGrav_sph.txt <==
000.001 0.00070633 0.00128670
000.010 0.00070545 0.00127820
000.100 0.00069472 0.00125570
000.500 0.00062444 0.00113560
001.000 0.00058619 0.00108080
002.000 0.00049289 0.00096510
003.000 0.00043385 0.00087023
004.000 0.00039278 0.00080295
005.000 0.00037237 0.00074518
010.000 0.00028720 0.00057709
020.000 0.00022105 0.00042995
040.000 0.00018200 0.00029815
050.000 0.00017800 0.00026948
100.000 0.00016200 0.00020669


==> data/EoGrav2/EoGrav_sph_50_130.txt <==
000.001 0.000631 0.00
000.010 0.00063 0.00
000.100 0.0006151 0.00
000.500 0.0005954 0.00
001.000 0.0005625 0.00
002.000 0.000512 0.000
003.000 0.000469 0.000
004.000 0.000426 0.000
005.000 0.00040 0.000
006.000 0.000377 0.000
010.000 0.000311 0.000
020.000 0.000235 0.000
040.000 0.000161 0.000
050.000 0.000136 0.000
100.000 0.000093 0.000


==> data/EoGrav2/EoGrav_sph_50_130_2.txt <==
000.001,0.00327,0.000656
000.010,0.03276,0.000656
000.100,0.32765,0.000656
000.500,1.63824,0.000620
001.000,3.27649,0.000588
002.000,6.55299,0.000537
003.000,9.82949,0.000494
004.000,13.1059,0.000454
005.000,16.3824,0.000428
006.000,19.6589,0.000402
010.000,32.7649,0.000337
020.000,65.5299,0.000260
040.000,131.059,0.000186
050.000,163.828,0.000136
100.000,327.649,0.000093


==> data/EoGrav2/interface/Bo_10_interface.txt <==
1.848e-03,-2.201e-05
1.624e-03,3.527e-05
1.680e-03,3.815e-05
1.637e-03,4.588e-05
1.640e-03,4.714e-05
1.770e-03,4.784e-05
1.528e-03,4.993e-05
1.548e-03,7.048e-05
1.502e-03,7.462e-05
1.500e-03,7.486e-05
1.487e-03,7.497e-05
1.452e-03,7.866e-05
1.441e-03,7.994e-05
1.409e-03,8.284e-05
1.397e-03,8.429e-05
1.373e-03,8.696e-05
1.346e-03,8.948e-05
1.316e-03,9.156e-05
1.294e-03,9.309e-05
1.271e-03,9.557e-05
1.268e-03,9.623e-05
1.243e-03,1.030e-04
1.223e-03,1.160e-04
1.223e-03,1.182e-04
1.208e-03,1.299e-04
1.206e-03,1.326e-04
1.191e-03,1.597e-04
1.179e-03,1.834e-04
1.167e-03,1.932e-04
1.150e-03,2.040e-04
1.122e-03,2.180e-04
1.119e-03,2.197e-04
1.108e-03,2.249e-04
1.073e-03,2.453e-04
1.073e-03,2.459e-04
1.051e-03,2.479e-04
1.032e-03,2.633e-04
1.034e-03,2.660e-04
9.972e-04,2.820e-04
9.697e-04,2.824e-04
9.794e-04,2.889e-04
9.617e-04,2.962e-04
9.214e-04,3.038e-04
8.999e-04,3.163e-04
8.793e-04,3.185e-04
8.214e-04,3.322e-04
8.258e-04,3.351e-04
8.250e-04,3.354e-04
7.376e-04,3.392e-04
6.656e-04,3.476e-04
7.755e-04,3.477e-04
7.351e-04,3.491e-04
6.522e-04,3.612e-04
6.839e-04,3.638e-04
5.268e-04,3.685e-04
5.666e-04,3.700e-04
6.073e-04,3.749e-04
4.433e-04,3.756e-04
4.863e-04,3.777e-04
3.254e-04,3.801e-04
5.560e-04,3.831e-04
3.596e-04,3.848e-04
4.941e-04,3.891e-04
1.966e-04,3.894e-04
2.337e-04,3.897e-04
4.087e-04,3.975e-04
3.492e-04,4.018e-04
2.727e-04,4.046e-04
2.265e-04,4.073e-04
1.110e-04,4.126e-04
1.388e-04,4.135e-04
5.227e-05,4.137e-04
3.154e-05,4.149e-04


==> data/EoGrav2/interface/Bo_1_interface.txt <==
1.395e-03,2.012e-05
1.395e-03,2.012e-05
1.352e-03,3.930e-05
1.352e-03,3.930e-05
1.322e-03,5.158e-05
1.322e-03,5.158e-05
1.300e-03,6.388e-05
1.300e-03,6.388e-05
1.279e-03,7.858e-05
1.279e-03,7.858e-05
1.254e-03,9.935e-05
1.254e-03,9.935e-05
1.230e-03,1.187e-04
1.230e-03,1.187e-04
1.211e-03,1.340e-04
1.211e-03,1.340e-04
1.183e-03,1.560e-04
1.183e-03,1.560e-04
1.157e-03,1.777e-04
1.157e-03,1.777e-04
1.130e-03,2.011e-04
1.130e-03,2.011e-04
1.096e-03,2.266e-04
1.096e-03,2.266e-04
1.074e-03,2.419e-04
1.074e-03,2.419e-04
1.052e-03,2.576e-04
1.052e-03,2.576e-04
1.018e-03,2.799e-04
1.018e-03,2.799e-04
9.874e-04,2.997e-04
9.874e-04,2.997e-04
9.509e-04,3.218e-04
9.509e-04,3.218e-04
9.204e-04,3.387e-04
9.204e-04,3.387e-04
8.825e-04,3.588e-04
8.825e-04,3.588e-04
8.491e-04,3.754e-04
8.491e-04,3.754e-04
8.112e-04,3.936e-04
8.112e-04,3.936e-04
7.739e-04,4.104e-04
7.739e-04,4.104e-04
7.296e-04,4.291e-04
7.296e-04,4.291e-04
7.120e-04,4.366e-04
7.120e-04,4.366e-04
6.624e-04,4.548e-04
6.624e-04,4.548e-04
6.416e-04,4.620e-04
6.416e-04,4.620e-04
5.807e-04,4.801e-04
5.807e-04,4.801e-04
5.598e-04,4.858e-04
5.598e-04,4.858e-04
5.367e-04,4.859e-04
5.367e-04,4.859e-04
4.841e-04,5.060e-04
4.841e-04,5.060e-04
4.566e-04,5.125e-04
4.566e-04,5.125e-04
4.405e-04,5.163e-04
4.405e-04,5.163e-04
3.932e-04,5.254e-04
3.932e-04,5.254e-04
3.780e-04,5.281e-04
3.780e-04,5.281e-04
3.310e-04,5.341e-04
3.310e-04,5.341e-04
3.179e-04,5.374e-04
3.179e-04,5.374e-04
2.584e-04,5.461e-04
2.584e-04,5.461e-04
2.391e-04,5.486e-04
2.391e-04,5.486e-04
1.053e-04,5.530e-04
1.053e-04,5.530e-04
1.849e-04,5.543e-04
1.849e-04,5.543e-04
1.701e-04,5.557e-04
1.701e-04,5.557e-04
1.149e-04,5.593e-04
1.149e-04,5.593e-04
3.384e-05,5.597e-04
3.384e-05,5.597e-04
9.878e-05,5.600e-04
9.878e-05,5.600e-04
2.351e-05,5.626e-04
2.351e-05,5.626e-04


==> data/EoGrav2/interface/Bo_1e-3_interface.txt <==
1.323e-03,2.122e-05
1.323e-03,2.122e-05
1.301e-03,3.105e-05
1.301e-03,3.105e-05
1.270e-03,4.962e-05
1.270e-03,4.962e-05
1.256e-03,5.987e-05
1.256e-03,5.987e-05
1.234e-03,7.983e-05
1.234e-03,7.983e-05
1.229e-03,8.415e-05
1.229e-03,8.415e-05
1.201e-03,1.110e-04
1.201e-03,1.110e-04
1.176e-03,1.354e-04
1.176e-03,1.354e-04
1.156e-03,1.539e-04
1.156e-03,1.539e-04
1.132e-03,1.770e-04
1.132e-03,1.770e-04
1.123e-03,1.853e-04
1.123e-03,1.853e-04
1.099e-03,2.073e-04
1.099e-03,2.073e-04
1.067e-03,2.345e-04
1.067e-03,2.345e-04
1.037e-03,2.592e-04
1.037e-03,2.592e-04
1.005e-03,2.849e-04
1.005e-03,2.849e-04
9.846e-04,3.006e-04
9.846e-04,3.006e-04
9.556e-04,3.223e-04
9.556e-04,3.223e-04
9.212e-04,3.461e-04
9.212e-04,3.461e-04
8.831e-04,3.708e-04
8.831e-04,3.708e-04
8.479e-04,3.926e-04
8.479e-04,3.926e-04
8.177e-04,4.105e-04
8.177e-04,4.105e-04
7.858e-04,4.289e-04
7.858e-04,4.289e-04
7.716e-04,4.361e-04
7.716e-04,4.361e-04
7.516e-04,4.468e-04
7.516e-04,4.468e-04
7.200e-04,4.624e-04
7.200e-04,4.624e-04
7.034e-04,4.700e-04
7.034e-04,4.700e-04
6.774e-04,4.825e-04
6.774e-04,4.825e-04
6.520e-04,4.936e-04
6.520e-04,4.936e-04
6.345e-04,5.013e-04
6.345e-04,5.013e-04
6.149e-04,5.098e-04
6.149e-04,5.098e-04
5.824e-04,5.226e-04
5.824e-04,5.226e-04
5.646e-04,5.294e-04
5.646e-04,5.294e-04
5.433e-04,5.374e-04
5.433e-04,5.374e-04
5.113e-04,5.480e-04
5.113e-04,5.480e-04
4.929e-04,5.541e-04
4.929e-04,5.541e-04
4.753e-04,5.594e-04
4.753e-04,5.594e-04
4.398e-04,5.696e-04
4.398e-04,5.696e-04
4.227e-04,5.743e-04
4.227e-04,5.743e-04
4.062e-04,5.786e-04
4.062e-04,5.786e-04
3.873e-04,5.837e-04
3.873e-04,5.837e-04
3.683e-04,5.884e-04
3.683e-04,5.884e-04
3.311e-04,5.962e-04
3.311e-04,5.962e-04
3.131e-04,5.997e-04
3.131e-04,5.997e-04
2.756e-04,6.061e-04
2.756e-04,6.061e-04
2.551e-04,6.095e-04
2.551e-04,6.095e-04
2.307e-04,6.129e-04
2.307e-04,6.129e-04
2.136e-04,6.156e-04
2.136e-04,6.156e-04
1.941e-04,6.183e-04
1.941e-04,6.183e-04
1.527e-04,6.228e-04
1.527e-04,6.228e-04
1.341e-04,6.246e-04
1.341e-04,6.246e-04
9.151e-05,6.277e-04
9.151e-05,6.277e-04
7.660e-05,6.288e-04
7.660e-05,6.288e-04
3.092e-05,6.309e-04
3.092e-05,6.309e-04
2.089e-05,6.314e-04
2.089e-05,6.314e-04


==> data/EoGrav2/interface/Bo_40_interface.txt <==
2.252e-03,-2.959e-06
2.252e-03,-2.827e-06
2.160e-03,3.528e-06
2.160e-03,3.610e-06
1.931e-03,1.104e-05
1.929e-03,1.137e-05
1.884e-03,3.778e-05
1.872e-03,3.892e-05
1.832e-03,4.119e-05
1.839e-03,4.291e-05
1.740e-03,4.411e-05
1.778e-03,4.543e-05
1.781e-03,4.725e-05
1.735e-03,5.051e-05
1.682e-03,6.830e-05
1.680e-03,6.876e-05
1.634e-03,7.246e-05
1.634e-03,7.262e-05
1.589e-03,7.713e-05
1.589e-03,7.716e-05
1.540e-03,7.979e-05
1.540e-03,7.984e-05
1.468e-03,9.677e-05
1.468e-03,9.705e-05
1.423e-03,9.992e-05
1.423e-03,1.001e-04
1.370e-03,1.021e-04
1.370e-03,1.023e-04
1.282e-03,1.115e-04
1.282e-03,1.115e-04
1.218e-03,1.163e-04
1.218e-03,1.163e-04
1.172e-03,1.220e-04
1.172e-03,1.221e-04
1.135e-03,1.416e-04
1.135e-03,1.416e-04
1.022e-03,1.570e-04
1.253e-04,1.570e-04
1.022e-03,1.571e-04
1.254e-04,1.572e-04
9.382e-04,1.595e-04
9.382e-04,1.595e-04
8.850e-04,1.611e-04
8.850e-04,1.611e-04
4.797e-04,1.616e-04
4.796e-04,1.616e-04
1.989e-04,1.620e-04
5.578e-04,1.622e-04
5.579e-04,1.624e-04
8.369e-04,1.624e-04
1.989e-04,1.624e-04
8.370e-04,1.624e-04
7.423e-05,1.626e-04
3.476e-04,1.628e-04
3.476e-04,1.628e-04
3.026e-05,1.631e-04
7.442e-05,1.633e-04
2.676e-04,1.633e-04
2.676e-04,1.635e-04
7.942e-04,1.635e-04
7.942e-04,1.635e-04
6.024e-04,1.636e-04
3.028e-05,1.637e-04
6.025e-04,1.638e-04
4.151e-04,1.639e-04
4.151e-04,1.639e-04
7.489e-04,1.643e-04
7.490e-04,1.643e-04
7.051e-04,1.651e-04
7.052e-04,1.651e-04
6.534e-04,1.657e-04
6.534e-04,1.658e-04


==> data/EoGrav2/interface/Bo_5_interface.txt <==
1.653e-03,1.336e-05
1.653e-03,1.336e-05
1.625e-03,2.985e-05
1.625e-03,2.985e-05
1.566e-03,3.930e-05
1.566e-03,3.930e-05
1.540e-03,4.328e-05
1.540e-03,4.328e-05
1.526e-03,4.488e-05
1.526e-03,4.488e-05
1.478e-03,5.690e-05
1.478e-03,5.690e-05
1.458e-03,5.979e-05
1.458e-03,5.979e-05
1.410e-03,7.373e-05
1.410e-03,7.373e-05
1.378e-03,8.670e-05
1.378e-03,8.670e-05
1.359e-03,9.390e-05
1.359e-03,9.390e-05
1.335e-03,1.040e-04
1.335e-03,1.040e-04
1.298e-03,1.178e-04
1.298e-03,1.178e-04
1.283e-03,1.235e-04
1.283e-03,1.235e-04
1.247e-03,1.385e-04
1.247e-03,1.385e-04
1.216e-03,1.547e-04
1.216e-03,1.547e-04
1.183e-03,1.726e-04
1.183e-03,1.726e-04
1.155e-03,1.986e-04
1.155e-03,1.986e-04
1.123e-03,2.087e-04
1.123e-03,2.087e-04
1.082e-03,2.223e-04
1.082e-03,2.223e-04
1.058e-03,2.352e-04
1.058e-03,2.352e-04
1.027e-03,2.441e-04
1.027e-03,2.441e-04
1.014e-03,2.615e-04
1.014e-03,2.615e-04
9.968e-04,2.643e-04
9.968e-04,2.643e-04
9.746e-04,2.696e-04
9.746e-04,2.696e-04
9.356e-04,2.873e-04
9.356e-04,2.873e-04
9.183e-04,2.917e-04
9.183e-04,2.917e-04
8.917e-04,3.016e-04
8.917e-04,3.016e-04
8.661e-04,3.031e-04
8.661e-04,3.031e-04
8.387e-04,3.157e-04
8.387e-04,3.157e-04
8.085e-04,3.238e-04
8.085e-04,3.238e-04
7.625e-04,3.356e-04
7.625e-04,3.356e-04
7.225e-04,3.424e-04
7.225e-04,3.424e-04
6.883e-04,3.438e-04
6.883e-04,3.438e-04
6.270e-04,3.561e-04
6.270e-04,3.561e-04
6.429e-04,3.587e-04
6.429e-04,3.587e-04
5.787e-04,3.715e-04
5.787e-04,3.715e-04
4.917e-04,3.838e-04
4.917e-04,3.838e-04
4.296e-04,3.942e-04
4.296e-04,3.942e-04
3.280e-04,4.024e-04
3.280e-04,4.024e-04
2.099e-04,4.065e-04
2.099e-04,4.065e-04
2.243e-04,4.084e-04
2.243e-04,4.084e-04
1.144e-04,4.129e-04
1.144e-04,4.129e-04
1.281e-04,4.144e-04
1.281e-04,4.144e-04
2.236e-05,4.173e-04
2.236e-05,4.173e-04
3.689e-05,4.198e-04
3.689e-05,4.198e-04


==> data/contactAngle/CA105_interface.txt <==
8.298300000000000424e-04,1.048999999999999951e-05
8.297099999999999961e-04,1.065999999999999958e-05
8.295800000000000092e-04,1.586000000000000062e-05
8.294900000000000016e-04,1.593999999999999985e-05
8.200800000000000494e-04,9.511999999999999731e-05
8.201600000000000079e-04,9.517999999999999334e-05
8.212599999999999805e-04,1.052299999999999937e-04
8.213499999999999881e-04,1.052600000000000053e-04
8.226600000000000145e-04,1.167699999999999950e-04
8.226299999999999758e-04,1.167800000000000034e-04
8.327999999999999682e-04,1.754299999999999924e-04
8.327900000000000276e-04,1.754399999999999872e-04
8.339899999999999484e-04,1.803999999999999940e-04
8.339899999999999484e-04,1.804099999999999888e-04
8.345400000000000431e-04,2.413899999999999911e-04
8.345200000000000534e-04,2.414100000000000078e-04
8.339200000000000388e-04,2.456900000000000143e-04
8.339099999999999898e-04,2.457000000000000091e-04
8.333700000000000526e-04,2.485400000000000022e-04
8.333499999999999545e-04,2.485599999999999919e-04
8.285099999999999670e-04,3.092400000000000140e-04
8.287099999999999718e-04,3.092699999999999985e-04
8.284100000000000187e-04,3.114899999999999874e-04
8.283900000000000291e-04,3.115099999999999770e-04
8.311399999999999604e-04,3.537799999999999907e-04
8.311399999999999604e-04,3.537999999999999804e-04
8.313300000000000247e-04,3.612700000000000156e-04
8.313300000000000247e-04,3.612900000000000052e-04
8.293800000000000044e-04,4.015000000000000014e-04
8.293800000000000044e-04,4.015199999999999911e-04
8.272000000000000490e-04,4.140200000000000238e-04
8.271899999999999999e-04,4.140400000000000135e-04
8.164000000000000033e-04,4.513599999999999882e-04
8.164000000000000033e-04,4.513799999999999779e-04
8.111200000000000267e-04,4.665599999999999782e-04
8.111099999999999777e-04,4.665800000000000221e-04
8.065900000000000413e-04,4.804000000000000219e-04
8.065799999999999923e-04,4.804200000000000115e-04
7.977900000000000443e-04,5.117599999999999927e-04
7.977900000000000443e-04,5.117799999999999823e-04
7.933000000000000381e-04,5.291900000000000206e-04
7.933000000000000381e-04,5.291999999999999612e-04
7.837299999999999519e-04,5.590200000000000247e-04
7.837299999999999519e-04,5.590299999999999653e-04
7.749900000000000322e-04,5.808200000000000125e-04
7.749900000000000322e-04,5.808400000000000021e-04
7.665799999999999958e-04,6.011900000000000360e-04
7.665699999999999468e-04,6.011999999999999766e-04
7.577900000000000478e-04,6.247699999999999695e-04
7.577799999999999987e-04,6.247800000000000185e-04
7.500500000000000439e-04,6.452600000000000393e-04
7.500500000000000439e-04,6.452800000000000289e-04
7.329699999999999974e-04,6.796900000000000467e-04
7.329699999999999974e-04,6.797100000000000364e-04
7.184700000000000244e-04,7.021500000000000180e-04
7.184700000000000244e-04,7.021599999999999587e-04
7.100599999999999880e-04,7.141600000000000335e-04
7.100599999999999880e-04,7.141800000000000231e-04
6.914399999999999800e-04,7.395000000000000314e-04
6.914399999999999800e-04,7.395099999999999721e-04
6.727999999999999823e-04,7.642700000000000535e-04
6.727999999999999823e-04,7.642900000000000431e-04
6.666099999999999890e-04,7.722500000000000414e-04
6.666099999999999890e-04,7.722599999999999821e-04
6.467099999999999932e-04,7.970199999999999551e-04
6.467099999999999932e-04,7.970300000000000041e-04
6.254900000000000303e-04,8.231599999999999724e-04
6.254900000000000303e-04,8.231799999999999621e-04
6.237799999999999942e-04,8.252000000000000004e-04
6.237700000000000536e-04,8.252100000000000494e-04
6.006300000000000007e-04,8.521600000000000268e-04
6.006300000000000007e-04,8.521699999999999674e-04
5.769399999999999615e-04,8.787899999999999531e-04
5.769399999999999615e-04,8.788000000000000022e-04
5.750100000000000393e-04,8.806999999999999941e-04
5.750100000000000393e-04,8.807100000000000432e-04
5.485600000000000198e-04,9.058700000000000259e-04
5.485600000000000198e-04,9.058799999999999665e-04
5.226500000000000460e-04,9.258800000000000190e-04
5.226500000000000460e-04,9.258899999999999596e-04
4.996999999999999489e-04,9.412000000000000010e-04
4.996999999999999489e-04,9.412100000000000501e-04
4.889000000000000117e-04,9.481000000000000061e-04
4.888899999999999626e-04,9.481099999999999467e-04
4.661099999999999944e-04,9.628599999999999529e-04
4.660999999999999996e-04,9.628700000000000019e-04
4.416299999999999848e-04,9.777900000000000827e-04
4.416299999999999848e-04,9.778000000000000233e-04
4.261800000000000158e-04,9.865300000000000024e-04
4.261800000000000158e-04,9.865399999999999430e-04
4.012700000000000121e-04,1.000639999999999906e-03
4.012700000000000121e-04,1.000650000000000064e-03
3.836000000000000000e-04,1.011530000000000068e-03
3.835900000000000052e-04,1.011540000000000009e-03
3.661599999999999772e-04,1.022569999999999989e-03
3.661599999999999772e-04,1.022579999999999930e-03
3.482700000000000249e-04,1.032839999999999930e-03
3.482700000000000249e-04,1.032850000000000087e-03
3.245100000000000220e-04,1.042820000000000075e-03
3.245100000000000220e-04,1.042830000000000016e-03
3.029199999999999796e-04,1.048859999999999983e-03
3.029099999999999848e-04,1.048869999999999924e-03
2.776400000000000048e-04,1.054559999999999959e-03
2.776400000000000048e-04,1.054569999999999900e-03
2.561099999999999857e-04,1.060760000000000002e-03
2.561099999999999857e-04,1.060769999999999942e-03
2.293899999999999976e-04,1.071710000000000024e-03
2.293899999999999976e-04,1.071719999999999964e-03
2.193700000000000088e-04,1.076609999999999980e-03
2.193700000000000088e-04,1.076609999999999980e-03
1.785000000000000020e-04,1.092380000000000000e-03
1.785000000000000020e-04,1.092389999999999941e-03
1.682700000000000135e-04,1.094240000000000013e-03
1.682700000000000135e-04,1.094249999999999954e-03
1.270800000000000098e-04,1.096629999999999914e-03
1.270800000000000098e-04,1.096629999999999914e-03
1.172599999999999988e-04,1.096769999999999950e-03
1.172500000000000040e-04,1.096780000000000107e-03
7.682999999999999454e-05,1.098369999999999989e-03
7.681999999999999972e-05,1.098379999999999929e-03
6.988000000000000179e-05,1.099219999999999928e-03
6.988000000000000179e-05,1.099219999999999928e-03
2.665999999999999886e-05,1.103349999999999904e-03
2.665999999999999886e-05,1.103360000000000061e-03
2.398999999999999901e-05,1.103819999999999931e-03
2.398999999999999901e-05,1.103819999999999931e-03


==> data/contactAngle/CA105_interface2.txt <==
5.177e-04,2.216e-05
5.177e-04,2.216e-05
5.177e-04,2.216e-05
5.177e-04,2.216e-05
5.177e-04,2.216e-05
5.177e-04,2.216e-05
5.177e-04,2.216e-05
5.640e-04,5.939e-05
5.640e-04,5.939e-05
5.640e-04,5.939e-05
5.640e-04,5.939e-05
5.640e-04,5.939e-05
5.906e-04,8.153e-05
5.906e-04,8.153e-05
5.906e-04,8.153e-05
6.121e-04,9.891e-05
6.121e-04,9.891e-05
6.121e-04,9.891e-05
6.121e-04,9.891e-05
6.121e-04,9.891e-05
6.220e-04,1.394e-04
6.253e-04,1.441e-04
6.227e-04,1.641e-04
6.253e-04,1.737e-04
6.234e-04,1.972e-04
6.231e-04,2.055e-04
6.205e-04,2.088e-04
6.213e-04,2.438e-04
6.194e-04,2.464e-04
6.210e-04,2.697e-04
6.189e-04,2.715e-04
6.213e-04,2.917e-04
6.186e-04,2.929e-04
6.216e-04,3.175e-04
6.198e-04,3.176e-04
6.189e-04,3.379e-04
6.212e-04,3.387e-04
6.167e-04,3.596e-04
6.196e-04,3.607e-04
6.179e-04,3.798e-04
6.159e-04,3.809e-04
6.145e-04,4.018e-04
6.121e-04,4.026e-04
6.105e-04,4.220e-04
6.074e-04,4.236e-04
6.064e-04,4.418e-04
6.041e-04,4.442e-04
6.011e-04,4.629e-04
5.980e-04,4.666e-04
5.959e-04,4.816e-04
5.921e-04,4.860e-04
5.868e-04,5.075e-04
5.850e-04,5.188e-04
5.805e-04,5.271e-04
5.790e-04,5.374e-04
5.724e-04,5.481e-04
5.699e-04,5.599e-04
5.609e-04,5.810e-04
5.511e-04,6.057e-04
5.482e-04,6.075e-04
5.509e-04,6.089e-04
5.381e-04,6.329e-04
5.294e-04,6.487e-04
5.316e-04,6.491e-04
5.192e-04,6.697e-04
5.136e-04,6.815e-04
5.105e-04,6.817e-04
5.005e-04,7.008e-04
4.886e-04,7.176e-04
4.912e-04,7.179e-04
4.806e-04,7.317e-04
4.656e-04,7.509e-04
4.589e-04,7.622e-04
4.438e-04,7.793e-04
4.456e-04,7.812e-04
4.368e-04,7.903e-04
4.183e-04,8.107e-04
4.207e-04,8.112e-04
4.129e-04,8.185e-04
3.903e-04,8.405e-04
3.925e-04,8.417e-04
3.889e-04,8.440e-04
3.639e-04,8.686e-04
3.614e-04,8.692e-04
3.613e-04,8.723e-04
3.383e-04,8.914e-04
3.304e-04,8.964e-04
3.307e-04,8.993e-04
3.111e-04,9.141e-04
3.032e-04,9.187e-04
2.830e-04,9.356e-04
2.720e-04,9.419e-04
2.536e-04,9.560e-04
2.414e-04,9.623e-04
2.262e-04,9.737e-04
2.109e-04,9.815e-04
1.934e-04,9.920e-04
1.736e-04,1.001e-03
1.791e-04,1.001e-03
1.652e-04,1.007e-03
1.448e-04,1.016e-03
1.261e-04,1.025e-03
1.065e-04,1.033e-03
8.794e-05,1.040e-03
6.809e-05,1.047e-03
6.258e-05,1.051e-03
4.960e-05,1.054e-03
2.919e-05,1.061e-03
1.267e-05,1.064e-03
9.788e-06,1.067e-03


==> data/contactAngle/CA105_interface3.txt <==
6.915e-04,1.917e-05
6.915e-04,1.917e-05
6.915e-04,1.917e-05
6.915e-04,1.917e-05
7.275e-04,3.679e-05
7.275e-04,3.679e-05
7.275e-04,3.679e-05
7.275e-04,3.679e-05
7.275e-04,3.679e-05
7.275e-04,3.679e-05
7.275e-04,3.679e-05
7.275e-04,3.679e-05
7.275e-04,3.679e-05
7.505e-04,8.467e-05
7.743e-04,8.886e-05
7.743e-04,8.886e-05
7.743e-04,8.886e-05
7.743e-04,8.886e-05
7.864e-04,1.051e-04
7.864e-04,1.051e-04
7.962e-04,1.431e-04
7.954e-04,1.432e-04
7.968e-04,1.606e-04
7.959e-04,1.608e-04
7.960e-04,1.738e-04
7.950e-04,1.740e-04
7.932e-04,2.058e-04
7.925e-04,2.060e-04
7.920e-04,2.246e-04
7.913e-04,2.248e-04
7.914e-04,2.430e-04
7.907e-04,2.432e-04
7.917e-04,2.711e-04
7.911e-04,2.713e-04
7.921e-04,2.861e-04
7.915e-04,2.864e-04
7.918e-04,3.100e-04
7.928e-04,3.293e-04
7.923e-04,3.295e-04
7.920e-04,3.500e-04
7.915e-04,3.503e-04
7.898e-04,3.694e-04
7.881e-04,3.885e-04
7.876e-04,3.888e-04
7.841e-04,4.091e-04
7.798e-04,4.282e-04
7.762e-04,4.450e-04
7.711e-04,4.647e-04
7.662e-04,4.829e-04
7.606e-04,5.036e-04
7.602e-04,5.040e-04
7.545e-04,5.225e-04
7.458e-04,5.502e-04
7.455e-04,5.506e-04
7.439e-04,5.539e-04
7.345e-04,5.803e-04
7.278e-04,5.969e-04
7.184e-04,6.194e-04
7.181e-04,6.198e-04
7.138e-04,6.279e-04
7.035e-04,6.498e-04
6.936e-04,6.681e-04
6.869e-04,6.803e-04
6.744e-04,7.014e-04
6.672e-04,7.134e-04
6.539e-04,7.333e-04
6.471e-04,7.436e-04
6.314e-04,7.654e-04
6.259e-04,7.732e-04
6.065e-04,7.974e-04
6.041e-04,8.009e-04
5.820e-04,8.269e-04
5.793e-04,8.295e-04
5.581e-04,8.526e-04
5.516e-04,8.590e-04
5.324e-04,8.781e-04
5.242e-04,8.855e-04
5.038e-04,9.039e-04
4.938e-04,9.122e-04
4.762e-04,9.265e-04
4.587e-04,9.400e-04
4.439e-04,9.506e-04
4.267e-04,9.625e-04
4.081e-04,9.745e-04
3.977e-04,9.812e-04
3.778e-04,9.929e-04
3.616e-04,1.002e-03
3.449e-04,1.011e-03
3.291e-04,1.019e-03
3.114e-04,1.028e-03
2.986e-04,1.033e-03
2.809e-04,1.041e-03
2.630e-04,1.049e-03
2.476e-04,1.054e-03
2.291e-04,1.061e-03
2.138e-04,1.066e-03
1.910e-04,1.073e-03
1.797e-04,1.076e-03
1.564e-04,1.082e-03
1.404e-04,1.085e-03
1.252e-04,1.089e-03
1.016e-04,1.093e-03
8.641e-05,1.096e-03
7.210e-05,1.098e-03
4.690e-05,1.100e-03
3.300e-05,1.102e-03
2.037e-05,1.103e-03


==> data/contactAngle/CA120_interface.txt <==
6.449199999999999985e-04,1.787000000000000001e-05
6.563100000000000097e-04,5.088000000000000075e-05
6.626100000000000002e-04,8.550999999999999953e-05
6.555099999999999903e-04,9.124000000000000057e-05
6.883399999999999588e-04,1.142200000000000008e-04
6.828300000000000472e-04,1.172099999999999976e-04
6.978200000000000375e-04,1.631600000000000032e-04
6.955999999999999944e-04,1.699100000000000046e-04
7.012900000000000297e-04,1.965500000000000070e-04
7.025300000000000381e-04,2.003999999999999922e-04
7.044399999999999707e-04,2.131599999999999988e-04
7.132399999999999678e-04,2.538299999999999736e-04
7.141899999999999638e-04,2.548800000000000262e-04
7.221900000000000498e-04,2.762999999999999940e-04
7.217299999999999627e-04,2.764999999999999988e-04
7.328200000000000209e-04,3.174799999999999758e-04
7.399099999999999818e-04,3.251199999999999772e-04
7.394899999999999824e-04,3.261100000000000066e-04
7.449899999999999535e-04,3.397599999999999861e-04
7.438899999999999809e-04,3.404999999999999824e-04
7.561000000000000013e-04,3.968700000000000136e-04
7.510400000000000192e-04,3.980100000000000196e-04
7.564200000000000524e-04,4.033299999999999754e-04
7.519700000000000256e-04,4.033999999999999934e-04
7.491200000000000376e-04,4.555299999999999974e-04
7.479500000000000471e-04,4.557100000000000126e-04
7.483599999999999974e-04,4.594900000000000069e-04
7.493000000000000528e-04,4.599299999999999959e-04
7.470600000000000200e-04,5.090999999999999606e-04
7.475199999999999987e-04,5.094400000000000013e-04
7.485000000000000334e-04,5.103599999999999587e-04
7.480399999999999463e-04,5.105300000000000333e-04
7.478899999999999697e-04,5.604299999999999993e-04
7.496199999999999955e-04,5.622399999999999837e-04
7.470099999999999917e-04,5.659099999999999808e-04
7.487999999999999864e-04,5.691500000000000378e-04
7.375800000000000498e-04,6.105099999999999806e-04
7.350600000000000536e-04,6.205100000000000069e-04
7.369399999999999475e-04,6.230899999999999720e-04
7.318199999999999966e-04,6.323000000000000278e-04
7.234500000000000479e-04,6.699699999999999839e-04
7.251199999999999963e-04,6.715999999999999531e-04
7.203799999999999570e-04,6.823899999999999497e-04
7.091099999999999921e-04,7.185400000000000424e-04
7.110900000000000510e-04,7.192999999999999741e-04
7.041200000000000280e-04,7.347999999999999714e-04
7.028299999999999912e-04,7.351799999999999915e-04
6.959299999999999861e-04,7.566299999999999979e-04
6.879499999999999981e-04,7.800700000000000038e-04
6.923600000000000457e-04,7.829399999999999814e-04
6.825200000000000451e-04,8.000699999999999479e-04
6.891100000000000480e-04,8.035400000000000485e-04
6.681000000000000306e-04,8.398700000000000479e-04
6.733600000000000176e-04,8.405199999999999824e-04
6.596500000000000150e-04,8.552899999999999782e-04
6.451300000000000524e-04,8.718699999999999584e-04
6.453200000000000082e-04,8.738300000000000277e-04
6.284100000000000363e-04,8.912199999999999680e-04
6.297300000000000033e-04,8.937199999999999745e-04
6.102500000000000068e-04,9.177299999999999564e-04
6.056500000000000035e-04,9.261099999999999541e-04
6.051599999999999861e-04,9.270300000000000198e-04
5.870499999999999850e-04,9.518000000000000418e-04
5.886199999999999852e-04,9.529000000000000144e-04
5.683899999999999977e-04,9.791100000000000497e-04
5.637100000000000357e-04,9.826399999999999024e-04
5.645700000000000241e-04,9.840800000000000242e-04
5.421700000000000217e-04,1.008709999999999902e-03
5.421100000000000528e-04,1.008949999999999994e-03
5.199599999999999752e-04,1.035090000000000012e-03
5.201200000000000007e-04,1.036049999999999948e-03
5.181699999999999804e-04,1.037369999999999915e-03
4.950799999999999559e-04,1.059210000000000099e-03
4.970499999999999658e-04,1.062680000000000092e-03
4.683499999999999729e-04,1.079600000000000004e-03
4.724800000000000028e-04,1.083619999999999983e-03
4.441599999999999758e-04,1.097150000000000078e-03
4.479099999999999857e-04,1.099790000000000012e-03
4.426499999999999988e-04,1.102330000000000107e-03
4.118099999999999756e-04,1.117989999999999913e-03
4.144299999999999742e-04,1.118260000000000044e-03
3.901500000000000237e-04,1.131630000000000006e-03
3.885699999999999744e-04,1.131749999999999944e-03
3.747800000000000133e-04,1.139959999999999975e-03
3.528499999999999844e-04,1.153170000000000020e-03
3.540799999999999980e-04,1.153530000000000050e-03
3.337899999999999873e-04,1.167040000000000048e-03
3.191399999999999836e-04,1.176869999999999999e-03
3.008099999999999880e-04,1.186269999999999903e-03
2.791000000000000078e-04,1.193690000000000072e-03
2.593499999999999885e-04,1.199409999999999929e-03
2.609499999999999732e-04,1.199860000000000076e-03
2.319699999999999898e-04,1.206959999999999977e-03
2.181800000000000015e-04,1.210499999999999987e-03
2.173800000000000092e-04,1.212710000000000090e-03
1.888600000000000044e-04,1.226209999999999930e-03
1.799600000000000049e-04,1.229269999999999972e-03
1.801799999999999994e-04,1.231630000000000051e-03
1.395099999999999975e-04,1.243890000000000100e-03
1.398899999999999905e-04,1.244780000000000018e-03
9.079000000000000319e-05,1.245009999999999954e-03
1.288299999999999981e-04,1.245309999999999907e-03
8.320999999999999783e-05,1.245919999999999970e-03
1.291900000000000014e-04,1.245980000000000048e-03
4.021000000000000296e-05,1.246609999999999992e-03
9.066000000000000274e-05,1.246729999999999930e-03
8.338999999999999950e-05,1.247730000000000063e-03
3.639000000000000226e-05,1.247819999999999962e-03
4.055999999999999791e-05,1.250459999999999896e-03
3.614999999999999778e-05,1.251509999999999949e-03

==> data/contactAngle/CA120_interface2.txt <==
6.702e-04,2.508e-05
7.342e-04,3.324e-05
7.872e-04,3.868e-05
7.872e-04,3.868e-05
7.872e-04,3.868e-05
7.872e-04,3.868e-05
7.872e-04,3.868e-05
7.872e-04,3.868e-05
8.063e-04,6.940e-05
8.063e-04,6.940e-05
8.417e-04,7.789e-05
8.417e-04,7.789e-05
8.417e-04,7.789e-05
8.595e-04,9.141e-05
8.595e-04,9.141e-05
8.788e-04,1.005e-04
8.788e-04,1.005e-04
8.788e-04,1.005e-04
8.915e-04,1.152e-04
8.915e-04,1.152e-04
9.088e-04,1.511e-04
9.137e-04,1.761e-04
9.169e-04,1.950e-04
9.158e-04,1.976e-04
9.213e-04,2.221e-04
9.233e-04,2.413e-04
9.252e-04,2.424e-04
9.293e-04,2.633e-04
9.333e-04,2.832e-04
9.354e-04,3.015e-04
9.380e-04,3.083e-04
9.388e-04,3.236e-04
9.413e-04,3.300e-04
9.441e-04,3.539e-04
9.431e-04,3.588e-04
9.456e-04,3.754e-04
9.462e-04,3.951e-04
9.462e-04,4.161e-04
9.454e-04,4.372e-04
9.440e-04,4.562e-04
9.426e-04,4.752e-04
9.405e-04,4.948e-04
9.381e-04,5.142e-04
9.352e-04,5.347e-04
9.320e-04,5.537e-04
9.276e-04,5.759e-04
9.245e-04,5.833e-04
9.245e-04,5.909e-04
9.185e-04,6.146e-04
9.135e-04,6.328e-04
9.058e-04,6.542e-04
9.069e-04,6.543e-04
8.991e-04,6.767e-04
8.919e-04,6.957e-04
8.851e-04,7.129e-04
8.766e-04,7.327e-04
8.691e-04,7.494e-04
8.599e-04,7.679e-04
8.528e-04,7.824e-04
8.419e-04,8.022e-04
8.344e-04,8.157e-04
8.214e-04,8.366e-04
8.161e-04,8.455e-04
7.976e-04,8.728e-04
7.966e-04,8.738e-04
7.769e-04,9.007e-04
7.716e-04,9.071e-04
7.549e-04,9.279e-04
7.463e-04,9.377e-04
7.294e-04,9.566e-04
7.193e-04,9.671e-04
7.048e-04,9.818e-04
6.898e-04,9.963e-04
6.759e-04,1.009e-03
6.613e-04,1.022e-03
6.467e-04,1.033e-03
6.341e-04,1.043e-03
6.173e-04,1.056e-03
6.016e-04,1.067e-03
5.870e-04,1.077e-03
5.718e-04,1.087e-03
5.543e-04,1.097e-03
5.423e-04,1.104e-03
5.246e-04,1.114e-03
5.139e-04,1.118e-03
5.063e-04,1.123e-03
4.876e-04,1.132e-03
4.712e-04,1.140e-03
4.499e-04,1.149e-03
4.350e-04,1.154e-03
4.156e-04,1.161e-03
3.988e-04,1.167e-03
3.804e-04,1.173e-03
3.620e-04,1.177e-03
3.446e-04,1.182e-03
3.262e-04,1.186e-03
1.487e-05,1.187e-03
3.075e-04,1.189e-03
3.191e-05,1.191e-03
2.897e-04,1.193e-03
4.988e-05,1.194e-03
5.061e-05,1.194e-03
2.721e-04,1.195e-03
7.004e-05,1.196e-03
2.453e-04,1.198e-03
8.754e-05,1.199e-03
2.322e-04,1.199e-03
2.330e-04,1.200e-03
1.054e-04,1.200e-03
1.061e-04,1.201e-03
1.257e-04,1.201e-03
1.998e-04,1.201e-03
2.002e-04,1.202e-03
1.882e-04,1.202e-03
1.599e-04,1.202e-03
1.434e-04,1.202e-03
1.608e-04,1.203e-03


==> data/contactAngle/CA120_interface3.txt <==
5.497e-04,1.640e-05
5.497e-04,1.640e-05
5.497e-04,1.640e-05
5.497e-04,1.640e-05
6.150e-04,3.680e-05
6.150e-04,3.680e-05
6.150e-04,3.680e-05
6.150e-04,3.680e-05
6.529e-04,5.879e-05
6.529e-04,5.879e-05
6.529e-04,5.879e-05
6.529e-04,5.879e-05
6.529e-04,5.879e-05
6.529e-04,5.879e-05
6.736e-04,8.635e-05
6.892e-04,9.456e-05
6.892e-04,9.456e-05
6.892e-04,9.456e-05
6.892e-04,9.456e-05
7.140e-04,1.116e-04
7.372e-04,1.541e-04
7.423e-04,1.729e-04
7.423e-04,1.729e-04
7.461e-04,1.928e-04
7.461e-04,1.928e-04
7.542e-04,2.321e-04
7.542e-04,2.321e-04
7.562e-04,2.402e-04
7.562e-04,2.402e-04
7.625e-04,2.673e-04
7.625e-04,2.673e-04
7.693e-04,2.957e-04
7.693e-04,2.957e-04
7.733e-04,3.149e-04
7.733e-04,3.149e-04
7.769e-04,3.346e-04
7.769e-04,3.346e-04
7.813e-04,3.657e-04
7.813e-04,3.657e-04
7.827e-04,3.815e-04
7.827e-04,3.815e-04
7.842e-04,4.117e-04
7.842e-04,4.118e-04
7.843e-04,4.319e-04
7.843e-04,4.320e-04
7.838e-04,4.509e-04
7.838e-04,4.509e-04
7.827e-04,4.755e-04
7.827e-04,4.755e-04
7.812e-04,4.953e-04
7.812e-04,4.953e-04
7.793e-04,5.140e-04
7.793e-04,5.140e-04
7.770e-04,5.344e-04
7.770e-04,5.344e-04
7.743e-04,5.538e-04
7.743e-04,5.538e-04
7.712e-04,5.723e-04
7.713e-04,5.723e-04
7.672e-04,5.939e-04
7.672e-04,5.939e-04
7.631e-04,6.121e-04
7.631e-04,6.121e-04
7.567e-04,6.367e-04
7.567e-04,6.367e-04
7.537e-04,6.478e-04
7.537e-04,6.479e-04
7.456e-04,6.733e-04
7.456e-04,6.733e-04
7.392e-04,6.916e-04
7.392e-04,6.916e-04
7.315e-04,7.122e-04
7.315e-04,7.122e-04
7.225e-04,7.336e-04
7.225e-04,7.336e-04
7.135e-04,7.536e-04
7.135e-04,7.536e-04
7.066e-04,7.686e-04
7.066e-04,7.687e-04
6.960e-04,7.895e-04
6.960e-04,7.895e-04
6.882e-04,8.044e-04
6.882e-04,8.044e-04
6.773e-04,8.230e-04
6.773e-04,8.230e-04
6.698e-04,8.360e-04
6.698e-04,8.360e-04
6.565e-04,8.567e-04
6.565e-04,8.567e-04
6.498e-04,8.671e-04
6.498e-04,8.671e-04
6.340e-04,8.888e-04
6.340e-04,8.888e-04
6.288e-04,8.964e-04
6.288e-04,8.964e-04
6.081e-04,9.226e-04
6.081e-04,9.226e-04
6.072e-04,9.232e-04
6.072e-04,9.232e-04
5.850e-04,9.492e-04
5.850e-04,9.492e-04
5.802e-04,9.539e-04
5.802e-04,9.540e-04
5.604e-04,9.750e-04
5.604e-04,9.751e-04
5.533e-04,9.818e-04
5.533e-04,9.819e-04
5.329e-04,1.001e-03
5.329e-04,1.001e-03
5.238e-04,1.009e-03
5.238e-04,1.009e-03
5.070e-04,1.024e-03
5.071e-04,1.024e-03
4.906e-04,1.037e-03
4.906e-04,1.037e-03
4.772e-04,1.047e-03
4.772e-04,1.047e-03
4.607e-04,1.060e-03
4.607e-04,1.060e-03
4.440e-04,1.071e-03
4.440e-04,1.071e-03
4.321e-04,1.079e-03
4.321e-04,1.079e-03
4.139e-04,1.090e-03
4.139e-04,1.090e-03
3.974e-04,1.100e-03
3.974e-04,1.100e-03
3.818e-04,1.109e-03
3.818e-04,1.109e-03
3.664e-04,1.117e-03
3.664e-04,1.117e-03
3.477e-04,1.127e-03
3.478e-04,1.127e-03
3.355e-04,1.132e-03
3.356e-04,1.132e-03
3.159e-04,1.141e-03
3.159e-04,1.141e-03
2.982e-04,1.148e-03
2.982e-04,1.148e-03
2.772e-04,1.156e-03
2.772e-04,1.156e-03
2.612e-04,1.162e-03
2.612e-04,1.162e-03
2.371e-04,1.169e-03
2.371e-04,1.169e-03
2.247e-04,1.173e-03
2.247e-04,1.173e-03
2.016e-04,1.179e-03
2.017e-04,1.180e-03
1.853e-04,1.184e-03
1.853e-04,1.184e-03
1.688e-04,1.188e-03
1.688e-04,1.188e-03
1.460e-04,1.192e-03
1.460e-04,1.192e-03
1.295e-04,1.195e-03
1.295e-04,1.195e-03
1.136e-04,1.197e-03
1.136e-04,1.197e-03
9.008e-05,1.200e-03
9.010e-05,1.200e-03
7.314e-05,1.201e-03
7.315e-05,1.201e-03
5.828e-05,1.202e-03
5.829e-05,1.202e-03
2.551e-05,1.204e-03
2.552e-05,1.204e-03
1.892e-05,1.204e-03
1.893e-05,1.204e-03


==> data/contactAngle/CA135_interface.txt <==
5.270799999999999748e-04,9.914000000000000286e-05
5.296899999999999786e-04,1.034999999999999950e-04
5.305600000000000160e-04,1.037700000000000043e-04
5.612500000000000084e-04,1.274400000000000131e-04
5.604299999999999993e-04,1.276200000000000012e-04
5.877999999999999762e-04,1.522600000000000093e-04
5.882199999999999755e-04,1.524200000000000077e-04
6.080400000000000128e-04,1.870300000000000033e-04
6.180699999999999692e-04,2.031799999999999893e-04
6.323000000000000278e-04,2.191399999999999923e-04
6.307199999999999786e-04,2.224399999999999912e-04
6.584199999999999471e-04,2.640100000000000151e-04
6.583500000000000376e-04,2.681499999999999856e-04
6.715799999999999634e-04,2.986199999999999835e-04
6.725599999999999981e-04,3.014800000000000205e-04
6.717099999999999503e-04,3.018300000000000019e-04
6.724300000000000112e-04,3.048999999999999844e-04
6.900199999999999563e-04,3.498700000000000095e-04
6.901400000000000026e-04,3.515999999999999811e-04
7.011600000000000428e-04,3.779599999999999930e-04
7.011600000000000428e-04,3.780500000000000006e-04
7.117399999999999855e-04,4.086599999999999803e-04
7.203900000000000060e-04,4.234899999999999992e-04
7.197700000000000018e-04,4.254400000000000195e-04
7.296400000000000411e-04,4.419499999999999817e-04
7.271800000000000139e-04,4.435800000000000051e-04
7.443699999999999492e-04,4.977199999999999984e-04
7.381700000000000154e-04,4.998300000000000442e-04
7.443400000000000190e-04,5.077499999999999548e-04
7.392199999999999596e-04,5.084100000000000468e-04
7.383799999999999608e-04,5.583499999999999922e-04
7.368599999999999890e-04,5.587199999999999632e-04
7.375199999999999725e-04,5.650300000000000027e-04
7.387700000000000300e-04,5.651500000000000490e-04
7.417500000000000048e-04,6.145499999999999487e-04
7.412799999999999771e-04,6.159100000000000035e-04
7.426099999999999932e-04,6.170099999999999760e-04
7.421700000000000042e-04,6.180600000000000286e-04
7.457300000000000040e-04,6.701300000000000095e-04
7.452799999999999659e-04,6.718100000000000070e-04
7.449600000000000232e-04,6.736999999999999499e-04
7.443900000000000473e-04,6.768600000000000484e-04
7.342400000000000445e-04,7.221699999999999517e-04
7.324999999999999697e-04,7.311499999999999640e-04
7.340100000000000010e-04,7.336999999999999989e-04
7.301900000000000274e-04,7.421199999999999759e-04
7.239699999999999955e-04,7.833099999999999525e-04
7.253999999999999598e-04,7.851099999999999962e-04
7.218399999999999600e-04,7.947600000000000411e-04
7.094700000000000225e-04,8.339200000000000388e-04
7.113500000000000248e-04,8.350400000000000010e-04
7.031500000000000423e-04,8.496899999999999505e-04
7.047600000000000219e-04,8.499500000000000327e-04
6.961600000000000297e-04,8.705800000000000300e-04
6.913299999999999827e-04,8.974999999999999688e-04
6.928799999999999933e-04,8.985700000000000111e-04
6.884499999999999561e-04,9.179700000000000490e-04
6.907000000000000379e-04,9.187000000000000504e-04
6.761799999999999668e-04,9.560700000000000535e-04
6.752299999999999709e-04,9.578100000000000199e-04
6.634100000000000196e-04,9.701500000000000271e-04
6.485599999999999568e-04,9.878499999999999694e-04
6.504800000000000469e-04,9.906400000000000969e-04
6.332799999999999541e-04,1.007180000000000098e-03
6.171899999999999912e-04,1.034229999999999915e-03
6.101299999999999606e-04,1.043670000000000014e-03
6.125800000000000472e-04,1.044089999999999905e-03
5.967999999999999781e-04,1.071539999999999949e-03
5.765399999999999518e-04,1.097029999999999924e-03
5.695399999999999985e-04,1.100850000000000006e-03
5.715600000000000368e-04,1.102759999999999938e-03
5.489499999999999805e-04,1.126629999999999993e-03
5.278700000000000536e-04,1.154080000000000036e-03
5.263699999999999629e-04,1.154999999999999994e-03
5.298100000000000248e-04,1.155280000000000066e-03
5.066299999999999927e-04,1.180870000000000097e-03
4.822200000000000011e-04,1.201000000000000028e-03
4.545500000000000170e-04,1.215460000000000021e-03
4.557399999999999971e-04,1.215949999999999930e-03
4.516699999999999903e-04,1.217580000000000008e-03
4.227500000000000029e-04,1.235109999999999984e-03
3.993000000000000022e-04,1.250730000000000028e-03
4.019800000000000239e-04,1.253360000000000021e-03
3.888499999999999921e-04,1.265679999999999930e-03
3.736899999999999814e-04,1.284439999999999974e-03
3.417399999999999908e-04,1.307669999999999926e-03
3.221400000000000023e-04,1.314019999999999945e-03
2.996900000000000258e-04,1.315189999999999935e-03
2.776300000000000100e-04,1.316539999999999941e-03
2.774100000000000155e-04,1.317650000000000071e-03
2.501599999999999766e-04,1.325999999999999922e-03
2.355299999999999896e-04,1.328729999999999972e-03
2.353400000000000067e-04,1.331310000000000045e-03
2.040099999999999932e-04,1.344389999999999995e-03
1.972900000000000033e-04,1.347429999999999939e-03
1.974300000000000122e-04,1.349139999999999975e-03
1.579300000000000007e-04,1.363339999999999995e-03
1.017699999999999963e-04,1.363559999999999989e-03
1.089399999999999971e-04,1.363800000000000082e-03
1.469200000000000096e-04,1.363959999999999999e-03
1.471699999999999885e-04,1.364439999999999967e-03
1.018600000000000039e-04,1.364669999999999902e-03
5.585999999999999711e-05,1.367380000000000071e-03
5.971999999999999742e-05,1.369130000000000087e-03
5.555000000000000177e-05,1.369509999999999998e-03
1.043000000000000009e-05,1.369830000000000049e-03
1.217000000000000037e-05,1.372430000000000004e-03
1.027999999999999983e-05,1.373209999999999925e-03


==> data/contactAngle/CA135_interface2.txt <==
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.747e-04,9.420e-05
5.856e-04,9.913e-05
6.556e-04,1.751e-04
6.556e-04,1.754e-04
6.637e-04,1.940e-04
6.637e-04,1.943e-04
6.775e-04,2.252e-04
6.775e-04,2.255e-04
6.869e-04,2.456e-04
6.869e-04,2.458e-04
6.961e-04,2.648e-04
6.962e-04,2.652e-04
7.062e-04,2.867e-04
7.062e-04,2.869e-04
7.160e-04,3.094e-04
7.160e-04,3.096e-04
7.260e-04,3.362e-04
7.260e-04,3.364e-04
7.324e-04,3.566e-04
7.324e-04,3.568e-04
7.387e-04,3.793e-04
7.387e-04,3.795e-04
7.445e-04,4.045e-04
7.445e-04,4.047e-04
7.489e-04,4.278e-04
7.490e-04,4.280e-04
7.522e-04,4.482e-04
7.522e-04,4.484e-04
7.558e-04,4.746e-04
7.559e-04,4.748e-04
7.577e-04,4.937e-04
7.578e-04,4.939e-04
7.598e-04,5.196e-04
7.599e-04,5.198e-04
7.609e-04,5.412e-04
7.609e-04,5.414e-04
7.612e-04,5.607e-04
7.613e-04,5.828e-04
7.613e-04,5.830e-04
7.606e-04,6.039e-04
7.606e-04,6.042e-04
7.593e-04,6.238e-04
7.576e-04,6.434e-04
7.577e-04,6.437e-04
7.554e-04,6.635e-04
7.525e-04,6.827e-04
7.490e-04,7.033e-04
7.491e-04,7.035e-04
7.451e-04,7.228e-04
7.451e-04,7.230e-04
7.403e-04,7.434e-04
7.360e-04,7.608e-04
7.361e-04,7.610e-04
7.298e-04,7.828e-04
7.240e-04,8.010e-04
7.173e-04,8.209e-04
7.173e-04,8.211e-04
7.095e-04,8.417e-04
7.019e-04,8.599e-04
6.947e-04,8.767e-04
6.948e-04,8.769e-04
6.855e-04,8.960e-04
6.772e-04,9.129e-04
6.773e-04,9.131e-04
6.676e-04,9.301e-04
6.595e-04,9.450e-04
6.595e-04,9.451e-04
6.482e-04,9.633e-04
6.397e-04,9.771e-04
6.397e-04,9.772e-04
6.263e-04,9.960e-04
6.195e-04,1.006e-03
6.196e-04,1.006e-03
6.000e-04,1.031e-03
5.999e-04,1.032e-03
5.999e-04,1.032e-03
5.775e-04,1.059e-03
5.775e-04,1.059e-03
5.739e-04,1.063e-03
5.548e-04,1.084e-03
5.548e-04,1.084e-03
5.461e-04,1.093e-03
5.283e-04,1.111e-03
5.283e-04,1.111e-03
5.175e-04,1.120e-03
5.024e-04,1.134e-03
4.866e-04,1.148e-03
4.867e-04,1.148e-03
4.720e-04,1.159e-03
4.566e-04,1.171e-03
4.566e-04,1.171e-03
4.414e-04,1.181e-03
4.277e-04,1.191e-03
4.278e-04,1.192e-03
4.106e-04,1.202e-03
3.941e-04,1.213e-03
3.941e-04,1.213e-03
3.789e-04,1.221e-03
3.630e-04,1.230e-03
3.444e-04,1.240e-03
3.444e-04,1.240e-03
3.329e-04,1.245e-03
3.149e-04,1.254e-03
2.973e-04,1.261e-03
2.788e-04,1.268e-03
2.616e-04,1.275e-03
2.616e-04,1.275e-03
2.407e-04,1.282e-03
2.247e-04,1.287e-03
2.247e-04,1.287e-03
2.049e-04,1.292e-03
1.875e-04,1.297e-03
1.681e-04,1.301e-03
1.681e-04,1.301e-03
1.485e-04,1.305e-03
1.294e-04,1.309e-03
1.101e-04,1.312e-03
8.675e-05,1.314e-03
6.872e-05,1.316e-03
6.872e-05,1.316e-03
3.911e-05,1.318e-03
2.815e-05,1.318e-03
2.816e-05,1.318e-03


==> data/contactAngle/CA135_interface3.txt <==
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
4.971e-04,1.563e-06
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.236e-04,6.290e-05
5.747e-04,9.420e-05
5.856e-04,9.913e-05
6.556e-04,1.751e-04
6.556e-04,1.754e-04
6.637e-04,1.940e-04
6.637e-04,1.943e-04
6.775e-04,2.252e-04
6.775e-04,2.255e-04
6.869e-04,2.456e-04
6.869e-04,2.458e-04
6.961e-04,2.648e-04
6.962e-04,2.652e-04
7.062e-04,2.867e-04
7.062e-04,2.869e-04
7.160e-04,3.094e-04
7.160e-04,3.096e-04
7.260e-04,3.362e-04
7.260e-04,3.364e-04
7.324e-04,3.566e-04
7.324e-04,3.568e-04
7.387e-04,3.793e-04
7.387e-04,3.795e-04
7.445e-04,4.045e-04
7.445e-04,4.047e-04
7.489e-04,4.278e-04
7.490e-04,4.280e-04
7.522e-04,4.482e-04
7.522e-04,4.484e-04
7.558e-04,4.746e-04
7.559e-04,4.748e-04
7.577e-04,4.937e-04
7.578e-04,4.939e-04
7.598e-04,5.196e-04
7.599e-04,5.198e-04
7.609e-04,5.412e-04
7.609e-04,5.414e-04
7.612e-04,5.607e-04
7.613e-04,5.828e-04
7.613e-04,5.830e-04
7.606e-04,6.039e-04
7.606e-04,6.042e-04
7.593e-04,6.238e-04
7.576e-04,6.434e-04
7.577e-04,6.437e-04
7.554e-04,6.635e-04
7.525e-04,6.827e-04
7.490e-04,7.033e-04
7.491e-04,7.035e-04
7.451e-04,7.228e-04
7.451e-04,7.230e-04
7.403e-04,7.434e-04
7.360e-04,7.608e-04
7.361e-04,7.610e-04
7.298e-04,7.828e-04
7.240e-04,8.010e-04
7.173e-04,8.209e-04
7.173e-04,8.211e-04
7.095e-04,8.417e-04
7.019e-04,8.599e-04
6.947e-04,8.767e-04
6.948e-04,8.769e-04
6.855e-04,8.960e-04
6.772e-04,9.129e-04
6.773e-04,9.131e-04
6.676e-04,9.301e-04
6.595e-04,9.450e-04
6.595e-04,9.451e-04
6.482e-04,9.633e-04
6.397e-04,9.771e-04
6.397e-04,9.772e-04
6.263e-04,9.960e-04
6.195e-04,1.006e-03
6.196e-04,1.006e-03
6.000e-04,1.031e-03
5.999e-04,1.032e-03
5.999e-04,1.032e-03
5.775e-04,1.059e-03
5.775e-04,1.059e-03
5.739e-04,1.063e-03
5.548e-04,1.084e-03
5.548e-04,1.084e-03
5.461e-04,1.093e-03
5.283e-04,1.111e-03
5.283e-04,1.111e-03
5.175e-04,1.120e-03
5.024e-04,1.134e-03
4.866e-04,1.148e-03
4.867e-04,1.148e-03
4.720e-04,1.159e-03
4.566e-04,1.171e-03
4.566e-04,1.171e-03
4.414e-04,1.181e-03
4.277e-04,1.191e-03
4.278e-04,1.192e-03
4.106e-04,1.202e-03
3.941e-04,1.213e-03
3.941e-04,1.213e-03
3.789e-04,1.221e-03
3.630e-04,1.230e-03
3.444e-04,1.240e-03
3.444e-04,1.240e-03
3.329e-04,1.245e-03
3.149e-04,1.254e-03
2.973e-04,1.261e-03
2.788e-04,1.268e-03
2.616e-04,1.275e-03
2.616e-04,1.275e-03
2.407e-04,1.282e-03
2.247e-04,1.287e-03
2.247e-04,1.287e-03
2.049e-04,1.292e-03
1.875e-04,1.297e-03
1.681e-04,1.301e-03
1.681e-04,1.301e-03
1.485e-04,1.305e-03
1.294e-04,1.309e-03
1.101e-04,1.312e-03
8.675e-05,1.314e-03
6.872e-05,1.316e-03
6.872e-05,1.316e-03
3.911e-05,1.318e-03
2.815e-05,1.318e-03
2.816e-05,1.318e-03


==> data/contactAngle/CA150_interface.txt <==
4.671300000000000083e-04,7.195999999999999543e-05
4.671300000000000083e-04,7.195999999999999543e-05
4.929000000000000005e-04,9.186000000000000480e-05
4.929000000000000005e-04,9.186000000000000480e-05
5.197300000000000400e-04,1.149899999999999951e-04
5.197300000000000400e-04,1.149899999999999951e-04
5.481499999999999611e-04,1.340799999999999902e-04
5.481499999999999611e-04,1.340799999999999902e-04
5.697500000000000524e-04,1.580999999999999940e-04
5.697500000000000524e-04,1.580999999999999940e-04
5.824899999999999609e-04,1.946600000000000099e-04
5.824899999999999609e-04,1.946600000000000099e-04
6.015499999999999580e-04,2.287199999999999921e-04
6.015499999999999580e-04,2.287199999999999921e-04
6.117899999999999684e-04,2.430400000000000041e-04
6.117899999999999684e-04,2.430400000000000041e-04
6.350900000000000468e-04,2.578699999999999959e-04
6.350900000000000468e-04,2.578699999999999959e-04
6.630299999999999996e-04,3.051099999999999841e-04
6.630299999999999996e-04,3.051099999999999841e-04
6.691800000000000135e-04,3.339099999999999794e-04
6.691800000000000135e-04,3.339099999999999794e-04
6.721299999999999497e-04,3.435700000000000190e-04
6.721299999999999497e-04,3.435700000000000190e-04
6.883800000000000465e-04,3.887300000000000000e-04
6.883800000000000465e-04,3.887300000000000000e-04
7.044700000000000094e-04,4.192500000000000263e-04
7.044700000000000094e-04,4.192500000000000263e-04
7.105100000000000261e-04,4.432999999999999875e-04
7.105100000000000261e-04,4.432999999999999875e-04
7.234799999999999781e-04,4.615299999999999806e-04
7.234799999999999781e-04,4.615299999999999806e-04
7.332799999999999995e-04,4.814099999999999868e-04
7.332799999999999995e-04,4.814099999999999868e-04
7.453899999999999632e-04,5.354500000000000318e-04
7.453899999999999632e-04,5.354500000000000318e-04
7.456999999999999653e-04,5.463700000000000154e-04
7.456999999999999653e-04,5.463700000000000154e-04
7.412399999999999978e-04,5.947100000000000303e-04
7.412399999999999978e-04,5.947100000000000303e-04
7.422699999999999524e-04,6.027499999999999872e-04
7.422699999999999524e-04,6.027499999999999872e-04
7.463599999999999488e-04,6.507299999999999716e-04
7.463599999999999488e-04,6.507299999999999716e-04
7.479799999999999774e-04,6.545200000000000150e-04
7.479799999999999774e-04,6.545200000000000150e-04
7.505899999999999812e-04,7.072699999999999690e-04
7.505899999999999812e-04,7.072699999999999690e-04
7.494100000000000501e-04,7.096999999999999576e-04
7.494100000000000501e-04,7.096999999999999576e-04
7.394199999999999644e-04,7.593300000000000093e-04
7.394199999999999644e-04,7.593300000000000093e-04
7.378299999999999746e-04,7.676799999999999683e-04
7.378299999999999746e-04,7.676799999999999683e-04
7.354500000000000143e-04,7.779500000000000174e-04
7.354500000000000143e-04,7.779500000000000174e-04
7.303700000000000426e-04,8.201299999999999693e-04
7.303700000000000426e-04,8.201299999999999693e-04
7.280700000000000409e-04,8.306700000000000412e-04
7.280700000000000409e-04,8.306700000000000412e-04
7.161900000000000124e-04,8.708599999999999935e-04
7.161900000000000124e-04,8.708599999999999935e-04
7.098900000000000219e-04,8.860699999999999783e-04
7.098900000000000219e-04,8.860699999999999783e-04
7.027999999999999525e-04,9.068999999999999805e-04
7.027999999999999525e-04,9.068999999999999805e-04
6.999299999999999749e-04,9.353000000000000203e-04
6.999299999999999749e-04,9.353000000000000203e-04
6.975800000000000533e-04,9.545600000000000222e-04
6.975800000000000533e-04,9.545600000000000222e-04
6.837399999999999554e-04,9.924899999999999521e-04
6.837399999999999554e-04,9.924899999999999521e-04
6.706600000000000061e-04,1.005669999999999958e-03
6.706600000000000061e-04,1.005669999999999958e-03
6.565699999999999835e-04,1.024720000000000015e-03
6.565699999999999835e-04,1.024720000000000015e-03
6.415099999999999752e-04,1.043579999999999898e-03
6.415099999999999752e-04,1.043579999999999898e-03
6.255699999999999889e-04,1.070070000000000006e-03
6.255699999999999889e-04,1.070070000000000006e-03
6.209300000000000062e-04,1.080760000000000054e-03
6.209300000000000062e-04,1.080760000000000054e-03
6.054100000000000193e-04,1.107810000000000088e-03
6.054100000000000193e-04,1.107810000000000088e-03
5.857399999999999586e-04,1.133129999999999988e-03
5.857399999999999586e-04,1.133129999999999988e-03
5.807300000000000049e-04,1.139789999999999900e-03
5.807300000000000049e-04,1.139789999999999900e-03
5.585800000000000357e-04,1.163509999999999978e-03
5.585800000000000357e-04,1.163509999999999978e-03
5.358200000000000029e-04,1.191130000000000097e-03
5.358200000000000029e-04,1.191130000000000097e-03
5.375000000000000003e-04,1.191339999999999934e-03
5.375000000000000003e-04,1.191339999999999934e-03
5.162199999999999601e-04,1.217669999999999907e-03
5.162199999999999601e-04,1.217669999999999907e-03
4.919600000000000535e-04,1.237419999999999926e-03
4.919600000000000535e-04,1.237419999999999926e-03
4.657999999999999923e-04,1.253320000000000042e-03
4.657999999999999923e-04,1.253320000000000042e-03
4.623900000000000232e-04,1.254080000000000082e-03
4.623900000000000232e-04,1.254080000000000082e-03
4.334100000000000127e-04,1.272649999999999953e-03
4.334100000000000127e-04,1.272649999999999953e-03
4.127600000000000257e-04,1.291590000000000012e-03
4.127600000000000257e-04,1.291590000000000012e-03
3.993700000000000201e-04,1.302530000000000094e-03
3.993700000000000201e-04,1.302530000000000094e-03
3.845499999999999960e-04,1.322220000000000036e-03
3.845499999999999960e-04,1.322220000000000036e-03
3.525900000000000106e-04,1.344900000000000002e-03
3.525900000000000106e-04,1.344900000000000002e-03
3.325900000000000124e-04,1.351599999999999894e-03
3.325900000000000124e-04,1.351599999999999894e-03
3.104699999999999734e-04,1.352200000000000017e-03
3.104699999999999734e-04,1.352200000000000017e-03
2.888000000000000267e-04,1.356640000000000103e-03
2.888000000000000267e-04,1.356640000000000103e-03
2.614599999999999802e-04,1.364289999999999991e-03
2.614599999999999802e-04,1.364289999999999991e-03
2.469700000000000020e-04,1.369500000000000058e-03
2.469700000000000020e-04,1.369500000000000058e-03
2.117400000000000022e-04,1.384040000000000010e-03
2.117400000000000022e-04,1.384040000000000010e-03
2.090200000000000012e-04,1.386819999999999980e-03
2.090200000000000012e-04,1.386819999999999980e-03
1.693599999999999912e-04,1.399319999999999904e-03
1.693599999999999912e-04,1.399319999999999904e-03
1.583699999999999897e-04,1.401160000000000036e-03
1.583699999999999897e-04,1.401160000000000036e-03
1.206500000000000053e-04,1.402110000000000032e-03
1.206500000000000053e-04,1.402110000000000032e-03
1.134999999999999941e-04,1.403860000000000047e-03
1.134999999999999941e-04,1.403860000000000047e-03
7.147000000000000520e-05,1.408299999999999916e-03
7.147000000000000520e-05,1.408299999999999916e-03
6.719999999999999357e-05,1.408739999999999905e-03
6.719999999999999357e-05,1.408739999999999905e-03
2.419000000000000048e-05,1.411380000000000056e-03
2.419000000000000048e-05,1.411380000000000056e-03
2.205000000000000064e-05,1.412000000000000061e-03
2.205000000000000064e-05,1.412000000000000061e-03


==> data/contactAngle/CA150_interface2.txt <==
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
2.844e-04,2.078e-05
3.180e-04,8.924e-05
3.267e-04,9.088e-05
3.267e-04,9.088e-05
3.267e-04,9.088e-05
3.442e-04,1.085e-04
3.480e-04,1.140e-04
3.722e-04,1.185e-04
4.200e-04,1.857e-04
4.301e-04,2.078e-04
4.389e-04,2.211e-04
4.334e-04,2.235e-04
4.484e-04,2.432e-04
4.437e-04,2.475e-04
4.590e-04,2.579e-04
4.553e-04,2.638e-04
4.686e-04,2.785e-04
4.684e-04,2.850e-04
4.771e-04,2.911e-04
4.729e-04,3.008e-04
4.869e-04,3.136e-04
4.844e-04,3.183e-04
4.945e-04,3.351e-04
4.919e-04,3.440e-04
5.000e-04,3.576e-04
4.950e-04,3.639e-04
5.086e-04,3.749e-04
5.058e-04,3.827e-04
5.048e-04,3.939e-04
5.128e-04,3.999e-04
5.202e-04,4.210e-04
5.152e-04,4.213e-04
5.216e-04,4.414e-04
5.162e-04,4.445e-04
5.277e-04,4.638e-04
5.226e-04,4.657e-04
5.273e-04,4.830e-04
5.307e-04,5.046e-04
5.257e-04,5.084e-04
5.337e-04,5.266e-04
5.280e-04,5.344e-04
5.336e-04,5.466e-04
5.334e-04,5.673e-04
5.289e-04,5.782e-04
5.368e-04,5.871e-04
5.326e-04,6.030e-04
5.351e-04,6.166e-04
5.285e-04,6.383e-04
5.342e-04,6.397e-04
5.314e-04,6.596e-04
5.330e-04,6.773e-04
5.273e-04,6.791e-04
5.215e-04,6.973e-04
5.278e-04,6.985e-04
5.166e-04,7.176e-04
5.232e-04,7.199e-04
5.181e-04,7.392e-04
5.110e-04,7.546e-04
5.153e-04,7.617e-04
5.038e-04,7.747e-04
5.080e-04,7.822e-04
5.042e-04,8.026e-04
4.977e-04,8.054e-04
4.960e-04,8.241e-04
4.883e-04,8.260e-04
4.930e-04,8.418e-04
4.863e-04,8.457e-04
4.821e-04,8.646e-04
4.754e-04,8.648e-04
4.729e-04,8.832e-04
4.572e-04,9.046e-04
4.614e-04,9.052e-04
4.630e-04,9.106e-04
4.444e-04,9.287e-04
4.507e-04,9.314e-04
4.396e-04,9.472e-04
4.259e-04,9.644e-04
4.323e-04,9.654e-04
4.185e-04,9.850e-04
4.051e-04,1.002e-03
4.082e-04,1.007e-03
3.891e-04,1.019e-03
3.964e-04,1.020e-03
3.791e-04,1.038e-03
3.758e-04,1.048e-03
3.589e-04,1.063e-03
3.626e-04,1.067e-03
3.438e-04,1.075e-03
3.514e-04,1.076e-03
3.298e-04,1.095e-03
3.355e-04,1.098e-03
3.297e-04,1.100e-03
3.091e-04,1.113e-03
3.066e-04,1.123e-03
3.062e-04,1.127e-03
2.956e-04,1.129e-03
2.793e-04,1.146e-03
2.807e-04,1.150e-03
2.620e-04,1.156e-03
2.630e-04,1.163e-03
2.471e-04,1.172e-03
2.291e-04,1.180e-03
2.305e-04,1.186e-03
2.071e-04,1.197e-03
2.148e-04,1.199e-03
1.969e-04,1.208e-03
1.762e-04,1.216e-03
1.797e-04,1.221e-03
1.602e-04,1.230e-03
1.661e-04,1.232e-03
1.441e-04,1.234e-03
1.418e-04,1.242e-03
1.189e-04,1.249e-03
1.220e-04,1.254e-03
1.020e-04,1.260e-03
8.156e-05,1.265e-03
8.459e-05,1.271e-03
6.478e-05,1.275e-03
4.769e-05,1.277e-03
4.971e-05,1.284e-03
2.658e-05,1.286e-03
1.987e-05,1.292e-03
2.748e-05,1.293e-03


==> data/contactAngle/CA150_interface3.txt <==
3.739e-04,7.553e-06
3.739e-04,7.553e-06
3.739e-04,7.553e-06
3.739e-04,7.553e-06
4.291e-04,2.844e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
4.546e-04,3.150e-05
5.018e-04,9.472e-05
5.018e-04,9.472e-05
5.018e-04,9.472e-05
5.997e-04,1.770e-04
6.131e-04,1.999e-04
6.122e-04,2.039e-04
6.249e-04,2.206e-04
6.248e-04,2.270e-04
6.360e-04,2.383e-04
6.337e-04,2.384e-04
6.482e-04,2.583e-04
6.462e-04,2.594e-04
6.590e-04,2.766e-04
6.572e-04,2.793e-04
6.707e-04,2.968e-04
6.689e-04,2.971e-04
6.818e-04,3.190e-04
6.793e-04,3.192e-04
6.918e-04,3.411e-04
6.901e-04,3.412e-04
7.008e-04,3.646e-04
6.986e-04,3.655e-04
7.084e-04,3.867e-04
7.066e-04,3.868e-04
7.148e-04,4.090e-04
7.118e-04,4.091e-04
7.178e-04,4.270e-04
7.202e-04,4.282e-04
7.236e-04,4.508e-04
7.259e-04,4.521e-04
7.290e-04,4.745e-04
7.309e-04,4.755e-04
7.326e-04,4.969e-04
7.351e-04,4.984e-04
7.354e-04,5.172e-04
7.381e-04,5.181e-04
7.397e-04,5.411e-04
7.414e-04,5.417e-04
7.433e-04,5.630e-04
7.410e-04,5.630e-04
7.449e-04,5.854e-04
7.430e-04,5.871e-04
7.457e-04,6.079e-04
7.436e-04,6.100e-04
7.454e-04,6.265e-04
7.425e-04,6.296e-04
7.453e-04,6.465e-04
7.432e-04,6.515e-04
7.442e-04,6.684e-04
7.414e-04,6.745e-04
7.424e-04,6.873e-04
7.389e-04,6.951e-04
7.408e-04,7.060e-04
7.371e-04,7.173e-04
7.381e-04,7.253e-04
7.332e-04,7.392e-04
7.350e-04,7.445e-04
7.302e-04,7.609e-04
7.319e-04,7.633e-04
7.255e-04,7.815e-04
7.276e-04,7.832e-04
7.229e-04,8.019e-04
7.187e-04,8.034e-04
7.179e-04,8.150e-04
7.188e-04,8.190e-04
7.108e-04,8.372e-04
7.124e-04,8.400e-04
7.043e-04,8.563e-04
7.065e-04,8.580e-04
6.983e-04,8.765e-04
7.001e-04,8.769e-04
6.921e-04,8.973e-04
6.895e-04,8.979e-04
6.843e-04,9.153e-04
6.807e-04,9.156e-04
6.774e-04,9.316e-04
6.748e-04,9.327e-04
6.682e-04,9.499e-04
6.640e-04,9.510e-04
6.579e-04,9.666e-04
6.478e-04,9.800e-04
6.504e-04,9.832e-04
6.411e-04,9.963e-04
6.427e-04,9.978e-04
6.287e-04,1.014e-03
6.318e-04,1.015e-03
6.218e-04,1.028e-03
6.070e-04,1.046e-03
6.099e-04,1.048e-03
6.015e-04,1.057e-03
6.034e-04,1.058e-03
5.821e-04,1.079e-03
5.846e-04,1.082e-03
5.818e-04,1.083e-03
5.596e-04,1.109e-03
5.554e-04,1.111e-03
5.586e-04,1.113e-03
5.365e-04,1.134e-03
5.310e-04,1.137e-03
5.307e-04,1.142e-03
5.127e-04,1.158e-03
5.013e-04,1.166e-03
5.027e-04,1.169e-03
4.864e-04,1.181e-03
4.886e-04,1.182e-03
4.711e-04,1.195e-03
4.727e-04,1.196e-03
4.561e-04,1.205e-03
4.582e-04,1.207e-03
4.407e-04,1.218e-03
4.228e-04,1.228e-03
4.288e-04,1.228e-03
4.140e-04,1.237e-03
3.963e-04,1.247e-03
3.978e-04,1.249e-03
3.802e-04,1.258e-03
3.620e-04,1.267e-03
3.665e-04,1.268e-03
3.505e-04,1.277e-03
3.450e-04,1.278e-03
3.262e-04,1.285e-03
3.214e-04,1.291e-03
3.073e-04,1.295e-03
3.039e-04,1.300e-03
2.867e-04,1.305e-03
2.848e-04,1.308e-03
2.676e-04,1.311e-03
2.671e-04,1.315e-03
2.492e-04,1.319e-03
2.283e-04,1.325e-03
2.301e-04,1.327e-03
2.113e-04,1.332e-03
1.929e-04,1.335e-03
1.940e-04,1.338e-03
1.758e-04,1.340e-03
1.763e-04,1.343e-03
1.562e-04,1.346e-03
1.390e-04,1.347e-03
1.375e-04,1.351e-03
1.195e-04,1.352e-03
1.194e-04,1.354e-03
1.010e-04,1.355e-03
7.883e-05,1.357e-03
9.931e-05,1.357e-03
7.753e-05,1.359e-03
6.116e-05,1.360e-03
3.346e-05,1.360e-03
1.972e-05,1.362e-03
3.475e-05,1.363e-03


==> data/contactAngle/CA15_interface.txt <==
1.631529999999999959e-03,3.926000000000000019e-05
1.631529999999999959e-03,3.926000000000000019e-05
1.580880000000000002e-03,4.936000000000000175e-05
1.580880000000000002e-03,4.936000000000000175e-05
1.571810000000000091e-03,6.073000000000000300e-05
1.571810000000000091e-03,6.073000000000000300e-05
1.553509999999999917e-03,7.881999999999999413e-05
1.553509999999999917e-03,7.881999999999999413e-05
1.551770000000000059e-03,8.137000000000000190e-05
1.551770000000000059e-03,8.137000000000000190e-05
1.530689999999999915e-03,9.262999999999999912e-05
1.530689999999999915e-03,9.262999999999999912e-05
1.524240000000000057e-03,9.920999999999999372e-05
1.524240000000000057e-03,9.920999999999999372e-05
1.510840000000000056e-03,1.039300000000000027e-04
1.510840000000000056e-03,1.039300000000000027e-04
1.487610000000000104e-03,1.131499999999999992e-04
1.487610000000000104e-03,1.131499999999999992e-04
1.470350000000000042e-03,1.173100000000000000e-04
1.470350000000000042e-03,1.173100000000000000e-04
1.466010000000000013e-03,1.186199999999999993e-04
1.466010000000000013e-03,1.186199999999999993e-04
1.457240000000000054e-03,1.218900000000000002e-04
1.457240000000000054e-03,1.218900000000000002e-04
1.441760000000000047e-03,1.285699999999999972e-04
1.441760000000000047e-03,1.285699999999999972e-04
1.414780000000000031e-03,1.343999999999999871e-04
1.414780000000000031e-03,1.343999999999999871e-04
1.403729999999999952e-03,1.353000000000000090e-04
1.403729999999999952e-03,1.353000000000000090e-04
1.387659999999999979e-03,1.366399999999999928e-04
1.387659999999999979e-03,1.366399999999999928e-04
1.374379999999999916e-03,1.419500000000000080e-04
1.374379999999999916e-03,1.419500000000000080e-04
1.368669999999999999e-03,1.445200000000000054e-04
1.368669999999999999e-03,1.445200000000000054e-04
1.355810000000000045e-03,1.510399999999999905e-04
1.355810000000000045e-03,1.510399999999999905e-04
1.296939999999999898e-03,1.524800000000000038e-04
1.296939999999999898e-03,1.524800000000000038e-04
1.341310000000000072e-03,1.583099999999999937e-04
1.341310000000000072e-03,1.583099999999999937e-04
1.294049999999999931e-03,1.606400000000000070e-04
1.294049999999999931e-03,1.606400000000000070e-04
1.325089999999999905e-03,1.644299999999999961e-04
1.325089999999999905e-03,1.644299999999999961e-04
1.282539999999999982e-03,1.646600000000000125e-04
1.282539999999999982e-03,1.646600000000000125e-04
1.268379999999999942e-03,1.716800000000000097e-04
1.268390000000000099e-03,1.716900000000000045e-04
1.264970000000000027e-03,1.736300000000000029e-04
1.264979999999999967e-03,1.736300000000000029e-04
1.207979999999999991e-03,1.825499999999999920e-04
1.207979999999999991e-03,1.825499999999999920e-04
1.249689999999999915e-03,1.840900000000000078e-04
1.249689999999999915e-03,1.840900000000000078e-04
1.205990000000000100e-03,1.856799999999999976e-04
1.205990000000000100e-03,1.856799999999999976e-04
1.221129999999999959e-03,1.865799999999999924e-04
1.221129999999999959e-03,1.865799999999999924e-04
1.191800000000000021e-03,1.874099999999999963e-04
1.191800000000000021e-03,1.874099999999999963e-04
1.173070000000000015e-03,1.939999999999999993e-04
1.173070000000000015e-03,1.939999999999999993e-04
1.169569999999999985e-03,1.952900000000000089e-04
1.169569999999999985e-03,1.952900000000000089e-04
1.114909999999999990e-03,2.040499999999999996e-04
1.114909999999999990e-03,2.040499999999999996e-04
1.151399999999999906e-03,2.049200000000000099e-04
1.151399999999999906e-03,2.049200000000000099e-04
1.133829999999999951e-03,2.065000000000000049e-04
1.133829999999999951e-03,2.065000000000000049e-04
1.112509999999999931e-03,2.071499999999999936e-04
1.112509999999999931e-03,2.071499999999999936e-04
1.098119999999999956e-03,2.092200000000000060e-04
1.098119999999999956e-03,2.092200000000000060e-04
1.080690000000000036e-03,2.127999999999999955e-04
1.080690000000000036e-03,2.127999999999999955e-04
1.074979999999999903e-03,2.171800000000000043e-04
1.074979999999999903e-03,2.171800000000000043e-04
1.054739999999999974e-03,2.260399999999999974e-04
1.054739999999999974e-03,2.260399999999999974e-04
1.047149999999999947e-03,2.275800000000000132e-04
1.047149999999999947e-03,2.275800000000000132e-04
1.016170000000000051e-03,2.279399999999999894e-04
1.016170000000000051e-03,2.279399999999999894e-04
1.021900000000000065e-03,2.290600000000000058e-04
1.021900000000000065e-03,2.290600000000000058e-04
1.001759999999999977e-03,2.314299999999999983e-04
1.001759999999999977e-03,2.314299999999999983e-04
9.883800000000000745e-04,2.344900000000000131e-04
9.883800000000000745e-04,2.344900000000000131e-04
9.791999999999999489e-04,2.385200000000000135e-04
9.791999999999999489e-04,2.385200000000000135e-04
9.608600000000000127e-04,2.450999999999999945e-04
9.608600000000000127e-04,2.450999999999999945e-04
9.479999999999999495e-04,2.464599999999999951e-04
9.479999999999999495e-04,2.464599999999999951e-04
9.219200000000000094e-04,2.466300000000000154e-04
9.219200000000000094e-04,2.466300000000000154e-04
9.218499999999999915e-04,2.468999999999999841e-04
9.218499999999999915e-04,2.468999999999999841e-04
9.047999999999999836e-04,2.492300000000000244e-04
9.047999999999999836e-04,2.492300000000000244e-04
8.909700000000000432e-04,2.514600000000000082e-04
8.909700000000000432e-04,2.514600000000000082e-04
8.806200000000000356e-04,2.600400000000000107e-04
8.806200000000000356e-04,2.600400000000000107e-04
8.392900000000000230e-04,2.648199999999999751e-04
8.392900000000000230e-04,2.648199999999999751e-04
8.296700000000000168e-04,2.656900000000000125e-04
8.296700000000000168e-04,2.656900000000000125e-04
8.686300000000000097e-04,2.660499999999999888e-04
8.686300000000000097e-04,2.660499999999999888e-04
8.129600000000000498e-04,2.666999999999999774e-04
8.129600000000000498e-04,2.666999999999999774e-04
8.114399999999999695e-04,2.695500000000000196e-04
8.114399999999999695e-04,2.695500000000000196e-04
7.430100000000000029e-04,2.721299999999999848e-04
7.430100000000000029e-04,2.721299999999999848e-04
7.466299999999999716e-04,2.735799999999999929e-04
7.466299999999999716e-04,2.735799999999999929e-04
7.320999999999999600e-04,2.738600000000000105e-04
7.320999999999999600e-04,2.738600000000000105e-04
7.927099999999999641e-04,2.765399999999999781e-04
7.927099999999999641e-04,2.765399999999999781e-04
7.100599999999999880e-04,2.768900000000000137e-04
7.100599999999999880e-04,2.768900000000000137e-04
7.790899999999999692e-04,2.815900000000000195e-04
7.790899999999999692e-04,2.815900000000000195e-04
6.947900000000000343e-04,2.935600000000000015e-04
6.947900000000000343e-04,2.935600000000000015e-04
6.325900000000000403e-04,2.939500000000000164e-04
6.325900000000000403e-04,2.939500000000000164e-04
6.122000000000000271e-04,2.951699999999999810e-04
6.122000000000000271e-04,2.951699999999999810e-04
6.417000000000000395e-04,2.956599999999999983e-04
6.417000000000000395e-04,2.956599999999999983e-04
6.465600000000000167e-04,2.968900000000000120e-04
6.465600000000000167e-04,2.968900000000000120e-04
6.688799999999999520e-04,3.011199999999999901e-04
6.688799999999999520e-04,3.011199999999999901e-04
6.014800000000000485e-04,3.020499999999999964e-04
6.014800000000000485e-04,3.020499999999999964e-04
5.530300000000000363e-04,3.041000000000000192e-04
5.530300000000000363e-04,3.041000000000000192e-04
5.474699999999999879e-04,3.041799999999999777e-04
5.474699999999999879e-04,3.041799999999999777e-04
5.363399999999999505e-04,3.070999999999999837e-04
5.363399999999999505e-04,3.070999999999999837e-04
5.783799999999999749e-04,3.077099999999999931e-04
5.783799999999999749e-04,3.077099999999999931e-04
5.270799999999999748e-04,3.090200000000000195e-04
5.270799999999999748e-04,3.090200000000000195e-04
4.595600000000000249e-04,3.144700000000000164e-04
4.595600000000000249e-04,3.144700000000000164e-04
4.761599999999999947e-04,3.150000000000000131e-04
4.761599999999999947e-04,3.150000000000000131e-04
4.414600000000000186e-04,3.151599999999999844e-04
4.414600000000000186e-04,3.151599999999999844e-04
4.710399999999999895e-04,3.153599999999999893e-04
4.710399999999999895e-04,3.153599999999999893e-04
4.049799999999999884e-04,3.166399999999999770e-04
4.049799999999999884e-04,3.166399999999999770e-04
4.270899999999999783e-04,3.178200000000000166e-04
4.270899999999999783e-04,3.178200000000000166e-04
3.769700000000000177e-04,3.200400000000000055e-04
3.769700000000000177e-04,3.200400000000000055e-04
5.046000000000000138e-04,3.202899999999999844e-04
5.046000000000000138e-04,3.202899999999999844e-04
2.643599999999999965e-04,3.219699999999999819e-04
2.643599999999999965e-04,3.219699999999999819e-04
2.774100000000000155e-04,3.220699999999999843e-04
2.774100000000000155e-04,3.220699999999999843e-04
2.588199999999999919e-04,3.221100000000000178e-04
2.588199999999999919e-04,3.221100000000000178e-04
1.046400000000000010e-04,3.314600000000000012e-04
1.046400000000000010e-04,3.314600000000000012e-04
2.129800000000000107e-04,3.366700000000000140e-04
2.129800000000000107e-04,3.366700000000000140e-04
2.009099999999999992e-04,3.369199999999999929e-04
2.009099999999999992e-04,3.369199999999999929e-04
1.892100000000000129e-04,3.369299999999999877e-04
1.892100000000000129e-04,3.369299999999999877e-04
2.100699999999999996e-04,3.370100000000000005e-04
2.100699999999999996e-04,3.370100000000000005e-04
2.999100000000000203e-04,3.372399999999999899e-04
2.999100000000000203e-04,3.372399999999999899e-04
1.119600000000000055e-04,3.381799999999999910e-04
1.119600000000000055e-04,3.381799999999999910e-04
1.277499999999999881e-04,3.386500000000000187e-04
1.277499999999999881e-04,3.386500000000000187e-04
1.215200000000000020e-04,3.398300000000000040e-04
1.215200000000000020e-04,3.398300000000000040e-04
1.775600000000000008e-04,3.402599999999999982e-04
1.775600000000000008e-04,3.402599999999999982e-04
3.736000000000000144e-05,3.416499999999999832e-04
3.736000000000000144e-05,3.416499999999999832e-04
4.374999999999999956e-05,3.437800000000000187e-04
4.374999999999999956e-05,3.437800000000000187e-04
4.059000000000000271e-05,3.440000000000000132e-04
4.059000000000000271e-05,3.440000000000000132e-04
4.152999999999999709e-05,3.443300000000000050e-04
4.152999999999999709e-05,3.443300000000000050e-04
3.479399999999999789e-04,3.462000000000000125e-04
3.479399999999999789e-04,3.462000000000000125e-04

==> data/contactAngle/CA15_interface2.txt <==
1.827e-03,4.302e-05
1.827e-03,4.303e-05
1.751e-03,5.219e-05
1.751e-03,5.219e-05
1.729e-03,5.555e-05
1.729e-03,5.556e-05
1.685e-03,6.236e-05
1.685e-03,6.237e-05
1.665e-03,6.650e-05
1.665e-03,6.651e-05
1.627e-03,7.400e-05
1.627e-03,7.401e-05
1.592e-03,8.210e-05
1.592e-03,8.211e-05
1.542e-03,9.262e-05
1.542e-03,9.262e-05
1.495e-03,1.002e-04
1.495e-03,1.002e-04
1.432e-03,1.107e-04
1.432e-03,1.107e-04
1.385e-03,1.202e-04
1.385e-03,1.202e-04
1.313e-03,1.313e-04
1.313e-03,1.313e-04
1.266e-03,1.390e-04
1.266e-03,1.390e-04
1.249e-03,1.399e-04
1.249e-03,1.399e-04
1.181e-03,1.536e-04
1.181e-03,1.536e-04
1.126e-03,1.559e-04
1.126e-03,1.559e-04
1.123e-03,1.606e-04
1.123e-03,1.606e-04
1.063e-03,1.686e-04
1.063e-03,1.686e-04
1.040e-03,1.704e-04
1.040e-03,1.704e-04
9.967e-04,1.819e-04
9.967e-04,1.819e-04
9.327e-04,1.916e-04
9.327e-04,1.916e-04
8.539e-04,2.044e-04
8.539e-04,2.044e-04
7.307e-04,2.203e-04
7.307e-04,2.203e-04
6.816e-04,2.259e-04
6.816e-04,2.259e-04
6.558e-04,2.295e-04
6.558e-04,2.295e-04
5.830e-04,2.355e-04
5.830e-04,2.355e-04
5.709e-04,2.368e-04
5.709e-04,2.368e-04
4.892e-04,2.430e-04
4.892e-04,2.430e-04
4.768e-04,2.438e-04
4.768e-04,2.438e-04
4.335e-04,2.454e-04
4.335e-04,2.454e-04
3.709e-04,2.495e-04
3.709e-04,2.495e-04
3.603e-04,2.503e-04
3.603e-04,2.503e-04
2.926e-04,2.540e-04
2.926e-04,2.540e-04
2.582e-04,2.564e-04
2.582e-04,2.564e-04
2.478e-04,2.572e-04
2.478e-04,2.572e-04
1.475e-04,2.627e-04
1.475e-04,2.627e-04
1.350e-04,2.637e-04
1.350e-04,2.637e-04
2.330e-05,2.652e-04
2.330e-05,2.652e-04
3.178e-05,2.657e-04
3.178e-05,2.657e-04


==> data/contactAngle/CA165_interface.txt <==
3.879099999999999909e-04,9.283000000000000398e-05
3.879099999999999909e-04,9.283999999999999881e-05
4.185400000000000145e-04,1.058100000000000051e-04
4.185400000000000145e-04,1.058100000000000051e-04
4.502199999999999822e-04,1.197400000000000021e-04
4.502199999999999822e-04,1.197499999999999970e-04
4.758399999999999978e-04,1.408399999999999865e-04
4.758399999999999978e-04,1.408399999999999865e-04
4.999800000000000208e-04,1.652500000000000052e-04
4.999800000000000208e-04,1.652500000000000052e-04
5.261999999999999967e-04,1.877799999999999944e-04
5.261999999999999967e-04,1.877799999999999944e-04
5.518199999999999581e-04,2.116999999999999958e-04
5.518199999999999581e-04,2.116999999999999958e-04
5.738699999999999791e-04,2.414000000000000130e-04
5.738699999999999791e-04,2.414000000000000130e-04
5.958100000000000028e-04,2.750900000000000242e-04
5.958100000000000028e-04,2.750900000000000242e-04
6.241200000000000350e-04,3.101199999999999920e-04
6.241200000000000350e-04,3.101199999999999920e-04
6.325000000000000327e-04,3.239699999999999763e-04
6.325000000000000327e-04,3.239699999999999763e-04
6.417299999999999697e-04,3.697199999999999770e-04
6.417299999999999697e-04,3.697199999999999770e-04
6.547599999999999991e-04,3.900299999999999774e-04
6.547599999999999991e-04,3.900299999999999774e-04
6.614799999999999890e-04,4.042000000000000128e-04
6.614799999999999890e-04,4.042000000000000128e-04
6.885899999999999920e-04,4.448200000000000136e-04
6.885899999999999920e-04,4.448200000000000136e-04
7.090100000000000438e-04,4.739699999999999903e-04
7.090100000000000438e-04,4.739699999999999903e-04
7.231899999999999657e-04,5.163299999999999574e-04
7.231899999999999657e-04,5.163299999999999574e-04
7.324099999999999621e-04,5.374600000000000211e-04
7.324099999999999621e-04,5.374600000000000211e-04
7.393000000000000266e-04,5.918300000000000036e-04
7.393000000000000266e-04,5.918300000000000036e-04
7.404399999999999784e-04,6.035800000000000453e-04
7.404399999999999784e-04,6.035800000000000453e-04
7.365400000000000462e-04,6.513099999999999966e-04
7.365400000000000462e-04,6.513099999999999966e-04
7.382400000000000333e-04,6.598599999999999605e-04
7.382400000000000333e-04,6.598599999999999605e-04
7.435500000000000486e-04,7.076600000000000381e-04
7.435500000000000486e-04,7.076600000000000381e-04
7.458400000000000012e-04,7.120400000000000470e-04
7.458400000000000012e-04,7.120499999999999876e-04
7.476899999999999649e-04,7.651000000000000032e-04
7.476899999999999649e-04,7.651000000000000032e-04
7.459699999999999881e-04,7.670100000000000442e-04
7.459699999999999881e-04,7.670100000000000442e-04
7.366300000000000538e-04,8.174400000000000069e-04
7.366300000000000538e-04,8.174400000000000069e-04
7.350500000000000046e-04,8.255499999999999818e-04
7.350500000000000046e-04,8.255499999999999818e-04
7.324000000000000215e-04,8.356999999999999845e-04
7.324000000000000215e-04,8.356999999999999845e-04
7.282700000000000458e-04,8.783699999999999538e-04
7.282700000000000458e-04,8.783699999999999538e-04
7.255700000000000344e-04,8.884599999999999876e-04
7.255700000000000344e-04,8.884599999999999876e-04
7.140700000000000259e-04,9.293300000000000215e-04
7.140700000000000259e-04,9.293300000000000215e-04
7.075999999999999608e-04,9.442600000000000429e-04
7.075999999999999608e-04,9.442600000000000429e-04
7.002599999999999667e-04,9.656299999999999823e-04
7.002599999999999667e-04,9.656299999999999823e-04
6.976900000000000506e-04,9.937200000000000200e-04
6.976900000000000506e-04,9.937200000000000200e-04
6.950899999999999874e-04,1.012620000000000100e-03
6.950899999999999874e-04,1.012620000000000100e-03
6.819200000000000305e-04,1.051070000000000086e-03
6.819200000000000305e-04,1.051070000000000086e-03
6.682399999999999582e-04,1.063850000000000082e-03
6.682399999999999582e-04,1.063850000000000082e-03
6.548599999999999473e-04,1.083699999999999941e-03
6.548599999999999473e-04,1.083699999999999941e-03
6.397100000000000399e-04,1.102359999999999928e-03
6.397100000000000399e-04,1.102359999999999928e-03
6.238100000000000329e-04,1.128510000000000103e-03
6.238100000000000329e-04,1.128510000000000103e-03
6.191799999999999908e-04,1.139880000000000016e-03
6.191799999999999908e-04,1.139880000000000016e-03
6.036000000000000349e-04,1.166759999999999976e-03
6.036000000000000349e-04,1.166759999999999976e-03
5.840700000000000102e-04,1.191860000000000098e-03
5.840700000000000102e-04,1.191860000000000098e-03
5.790800000000000461e-04,1.199179999999999994e-03
5.790800000000000461e-04,1.199179999999999994e-03
5.569000000000000382e-04,1.222779999999999917e-03
5.569000000000000382e-04,1.222779999999999917e-03
5.338199999999999543e-04,1.250049999999999946e-03
5.338199999999999543e-04,1.250049999999999946e-03
5.358000000000000132e-04,1.250950000000000022e-03
5.358000000000000132e-04,1.250950000000000022e-03
5.143100000000000276e-04,1.277130000000000019e-03
5.143100000000000276e-04,1.277130000000000019e-03
4.895099999999999668e-04,1.296459999999999930e-03
4.895099999999999668e-04,1.296459999999999930e-03
4.603599999999999901e-04,1.312470000000000043e-03
4.603599999999999901e-04,1.312470000000000043e-03
4.632999999999999857e-04,1.312540000000000061e-03
4.632999999999999857e-04,1.312540000000000061e-03
4.310200000000000034e-04,1.332010000000000008e-03
4.310200000000000034e-04,1.332010000000000008e-03
4.107499999999999823e-04,1.352059999999999981e-03
4.107499999999999823e-04,1.352059999999999981e-03
3.973000000000000078e-04,1.362680000000000011e-03
3.973000000000000078e-04,1.362680000000000011e-03
3.824599999999999940e-04,1.383160000000000032e-03
3.824599999999999940e-04,1.383160000000000032e-03
3.482399999999999862e-04,1.403179999999999965e-03
3.482399999999999862e-04,1.403179999999999965e-03
3.266200000000000136e-04,1.408409999999999914e-03
3.266200000000000136e-04,1.408409999999999914e-03
3.042499999999999957e-04,1.408490000000000089e-03
3.042499999999999957e-04,1.408490000000000089e-03
2.841699999999999847e-04,1.416790000000000020e-03
2.841699999999999847e-04,1.416790000000000020e-03
2.577300000000000142e-04,1.427859999999999980e-03
2.577300000000000142e-04,1.427859999999999980e-03
2.472099999999999862e-04,1.440649999999999917e-03
2.472099999999999862e-04,1.440649999999999917e-03
1.221100000000000082e-04,1.460289999999999939e-03
1.221100000000000082e-04,1.460289999999999939e-03
1.146499999999999950e-04,1.461599999999999965e-03
1.146499999999999950e-04,1.461599999999999965e-03
2.126999999999999930e-04,1.462689999999999997e-03
2.126999999999999930e-04,1.462689999999999997e-03
1.608000000000000054e-04,1.466230000000000007e-03
1.608000000000000054e-04,1.466230000000000007e-03
7.176000000000000412e-05,1.466539999999999901e-03
7.176000000000000412e-05,1.466539999999999901e-03
6.765999999999999933e-05,1.466929999999999970e-03
6.765999999999999933e-05,1.466929999999999970e-03
1.730799999999999895e-04,1.467149999999999965e-03
1.730799999999999895e-04,1.467149999999999965e-03
2.423000000000000010e-05,1.471569999999999953e-03
2.423000000000000010e-05,1.471569999999999953e-03
2.216999999999999949e-05,1.473300000000000087e-03
2.216999999999999949e-05,1.473300000000000087e-03


==> data/contactAngle/CA30_interface.txt <==
1.498820000000000100e-03,3.381000000000000325e-05
1.498820000000000100e-03,3.381000000000000325e-05
1.441529999999999895e-03,4.127000000000000297e-05
1.441529999999999895e-03,4.127000000000000297e-05
1.437010000000000067e-03,4.720999999999999692e-05
1.437010000000000067e-03,4.720999999999999692e-05
1.435960000000000014e-03,5.758000000000000097e-05
1.435960000000000014e-03,5.758000000000000097e-05
1.429289999999999944e-03,7.535000000000000194e-05
1.429289999999999944e-03,7.535000000000000194e-05
1.400420000000000094e-03,8.538999999999999390e-05
1.400420000000000094e-03,8.538999999999999390e-05
1.389700000000000006e-03,9.008999999999999972e-05
1.389700000000000006e-03,9.008999999999999972e-05
1.373730000000000090e-03,9.841000000000000138e-05
1.373730000000000090e-03,9.841000000000000138e-05
1.353859999999999916e-03,1.113300000000000064e-04
1.353859999999999916e-03,1.113300000000000064e-04
1.346430000000000023e-03,1.160700000000000051e-04
1.346430000000000023e-03,1.160700000000000051e-04
1.318149999999999921e-03,1.319799999999999934e-04
1.318149999999999921e-03,1.319799999999999934e-04
1.314470000000000091e-03,1.339699999999999930e-04
1.314470000000000091e-03,1.339699999999999930e-04
1.304129999999999916e-03,1.393499999999999990e-04
1.304129999999999916e-03,1.393499999999999990e-04
1.286859999999999914e-03,1.481499999999999961e-04
1.286859999999999914e-03,1.481499999999999961e-04
1.275389999999999944e-03,1.535700000000000086e-04
1.275389999999999944e-03,1.535700000000000086e-04
1.239379999999999996e-03,1.600399999999999924e-04
1.239379999999999996e-03,1.600399999999999924e-04
1.238079999999999910e-03,1.610000000000000103e-04
1.238079999999999910e-03,1.610000000000000103e-04
1.234370000000000042e-03,1.622299999999999968e-04
1.234370000000000042e-03,1.622299999999999968e-04
1.208010000000000030e-03,1.728099999999999938e-04
1.208010000000000030e-03,1.728099999999999938e-04
1.197280000000000002e-03,1.799000000000000089e-04
1.197280000000000002e-03,1.799000000000000089e-04
1.189680000000000034e-03,1.863699999999999927e-04
1.189680000000000034e-03,1.863699999999999927e-04
1.169740000000000059e-03,2.007900000000000071e-04
1.169740000000000059e-03,2.007900000000000071e-04
1.159080000000000049e-03,2.064199999999999922e-04
1.159080000000000049e-03,2.064199999999999922e-04
1.130039999999999907e-03,2.125399999999999946e-04
1.130039999999999907e-03,2.125399999999999946e-04
1.125640000000000017e-03,2.143900000000000124e-04
1.125640000000000017e-03,2.143900000000000124e-04
1.107769999999999892e-03,2.219400000000000062e-04
1.107769999999999892e-03,2.219400000000000062e-04
1.101570000000000066e-03,2.249899999999999990e-04
1.101570000000000066e-03,2.249899999999999990e-04
1.089450000000000054e-03,2.312699999999999999e-04
1.089450000000000054e-03,2.312699999999999999e-04
1.058640000000000015e-03,2.414899999999999935e-04
1.058640000000000015e-03,2.414899999999999935e-04
1.046499999999999904e-03,2.443200000000000189e-04
1.046499999999999904e-03,2.443200000000000189e-04
1.038929999999999975e-03,2.464999999999999743e-04
1.038929999999999975e-03,2.464999999999999743e-04
1.015630000000000005e-03,2.556999999999999811e-04
1.015630000000000005e-03,2.556999999999999811e-04
1.010379999999999959e-03,2.579799999999999932e-04
1.010379999999999959e-03,2.579799999999999932e-04
9.951999999999999041e-04,2.669899999999999899e-04
9.951999999999999041e-04,2.669899999999999899e-04
9.790899999999999517e-04,2.777799999999999866e-04
9.790899999999999517e-04,2.777799999999999866e-04
9.628399999999999632e-04,2.845799999999999892e-04
9.628399999999999632e-04,2.845799999999999892e-04
9.335500000000000048e-04,2.899700000000000172e-04
9.335500000000000048e-04,2.899700000000000172e-04
9.295599999999999566e-04,2.908799999999999797e-04
9.295599999999999566e-04,2.908799999999999797e-04
9.097600000000000174e-04,2.973100000000000113e-04
9.097600000000000174e-04,2.973100000000000113e-04
9.023599999999999460e-04,3.002400000000000121e-04
9.023599999999999460e-04,3.002400000000000121e-04
8.820100000000000206e-04,3.103299999999999917e-04
8.820100000000000206e-04,3.103299999999999917e-04
8.517299999999999784e-04,3.186099999999999870e-04
8.517299999999999784e-04,3.186099999999999870e-04
8.448099999999999837e-04,3.202999999999999793e-04
8.448099999999999837e-04,3.202999999999999793e-04
8.271300000000000310e-04,3.254500000000000231e-04
8.271300000000000310e-04,3.254500000000000231e-04
8.166500000000000365e-04,3.291799999999999891e-04
8.166500000000000365e-04,3.291799999999999891e-04
7.962800000000000130e-04,3.377000000000000227e-04
7.962800000000000130e-04,3.377000000000000227e-04
7.703900000000000288e-04,3.452300000000000269e-04
7.703900000000000288e-04,3.452300000000000269e-04
7.609000000000000095e-04,3.478999999999999996e-04
7.609000000000000095e-04,3.478999999999999996e-04
7.497699999999999721e-04,3.502399999999999806e-04
7.497699999999999721e-04,3.502399999999999806e-04
7.231699999999999760e-04,3.517700000000000015e-04
7.231699999999999760e-04,3.517700000000000015e-04
6.987200000000000051e-04,3.564099999999999842e-04
6.987200000000000051e-04,3.564099999999999842e-04
6.981599999999999698e-04,3.566299999999999787e-04
6.981599999999999698e-04,3.566299999999999787e-04
6.785800000000000252e-04,3.632700000000000100e-04
6.785800000000000252e-04,3.632700000000000100e-04
6.671900000000000139e-04,3.693600000000000008e-04
6.671900000000000139e-04,3.693600000000000008e-04
6.438900000000000439e-04,3.806300000000000200e-04
6.438900000000000439e-04,3.806300000000000200e-04
6.155099999999999938e-04,3.854199999999999792e-04
6.155099999999999938e-04,3.854199999999999792e-04
6.130499999999999665e-04,3.856800000000000072e-04
6.130499999999999665e-04,3.856800000000000072e-04
5.995899999999999971e-04,3.866399999999999980e-04
5.995899999999999971e-04,3.866399999999999980e-04
5.766000000000000292e-04,3.879999999999999985e-04
5.766000000000000292e-04,3.879999999999999985e-04
5.522599999999999471e-04,3.893400000000000094e-04
5.522599999999999471e-04,3.893400000000000094e-04
5.428699999999999845e-04,3.914500000000000011e-04
5.428699999999999845e-04,3.914500000000000011e-04
5.254899999999999849e-04,3.963899999999999911e-04
5.254899999999999849e-04,3.963899999999999911e-04
5.153799999999999614e-04,4.003799999999999850e-04
5.153799999999999614e-04,4.003799999999999850e-04
4.961600000000000472e-04,4.088799999999999748e-04
4.961600000000000472e-04,4.088799999999999748e-04
4.712399999999999944e-04,4.140099999999999748e-04
4.712399999999999944e-04,4.140099999999999748e-04
4.611700000000000044e-04,4.146399999999999739e-04
4.611700000000000044e-04,4.146399999999999739e-04
4.519699999999999976e-04,4.147800000000000098e-04
4.519699999999999976e-04,4.147800000000000098e-04
4.317500000000000049e-04,4.153399999999999909e-04
4.317500000000000049e-04,4.153399999999999909e-04
4.073300000000000184e-04,4.170199999999999884e-04
4.073300000000000184e-04,4.170199999999999884e-04
3.939099999999999741e-04,4.185500000000000093e-04
3.939099999999999741e-04,4.185500000000000093e-04
3.760799999999999907e-04,4.222900000000000243e-04
3.760799999999999907e-04,4.222900000000000243e-04
3.638800000000000194e-04,4.256199999999999805e-04
3.638800000000000194e-04,4.256199999999999805e-04
3.474800000000000002e-04,4.314000000000000235e-04
3.474800000000000002e-04,4.314000000000000235e-04
2.535699999999999998e-04,4.367700000000000076e-04
2.535699999999999998e-04,4.367700000000000076e-04
2.533999999999999794e-04,4.369199999999999842e-04
2.533999999999999794e-04,4.369199999999999842e-04
2.995799999999999744e-04,4.376000000000000115e-04
2.995799999999999744e-04,4.376000000000000115e-04
3.127200000000000010e-04,4.376399999999999908e-04
3.127200000000000010e-04,4.376399999999999908e-04
3.100199999999999896e-04,4.377100000000000088e-04
3.100199999999999896e-04,4.377100000000000088e-04
2.423699999999999986e-04,4.388199999999999761e-04
2.423699999999999986e-04,4.388199999999999761e-04
2.274199999999999876e-04,4.414999999999999979e-04
2.274199999999999876e-04,4.414999999999999979e-04
1.876899999999999868e-04,4.462000000000000037e-04
1.876899999999999868e-04,4.462000000000000037e-04
1.164600000000000064e-04,4.462600000000000269e-04
1.164600000000000064e-04,4.462600000000000269e-04
1.788600000000000053e-04,4.464199999999999982e-04
1.788600000000000053e-04,4.464199999999999982e-04
1.681599999999999892e-04,4.467100000000000107e-04
1.681599999999999892e-04,4.467100000000000107e-04
1.580300000000000032e-04,4.468699999999999821e-04
1.580300000000000032e-04,4.468699999999999821e-04
1.085900000000000022e-04,4.470799999999999818e-04
1.085900000000000022e-04,4.470799999999999818e-04
9.948999999999999782e-05,4.476199999999999732e-04
9.948999999999999782e-05,4.476199999999999732e-04
9.273999999999999638e-05,4.477300000000000247e-04
9.273999999999999638e-05,4.477300000000000247e-04
3.034000000000000089e-05,4.505800000000000126e-04
3.034000000000000089e-05,4.505800000000000126e-04
3.922000000000000058e-05,4.510100000000000068e-04
3.922000000000000058e-05,4.510100000000000068e-04
3.325000000000000183e-05,4.512799999999999754e-04
3.325000000000000183e-05,4.512799999999999754e-04
3.634000000000000104e-05,4.514200000000000114e-04
3.634000000000000104e-05,4.514200000000000114e-04


==> data/contactAngle/CA30_interface2.txt <==
1.645e-03,2.175e-05
1.645e-03,2.175e-05
1.578e-03,3.009e-05
1.578e-03,3.009e-05
1.557e-03,3.314e-05
1.557e-03,3.314e-05
1.523e-03,3.955e-05
1.523e-03,3.955e-05
1.488e-03,5.101e-05
1.488e-03,5.101e-05
1.470e-03,5.802e-05
1.470e-03,5.802e-05
1.444e-03,6.930e-05
1.444e-03,6.930e-05
1.415e-03,8.182e-05
1.415e-03,8.182e-05
1.386e-03,9.328e-05
1.386e-03,9.328e-05
1.359e-03,1.035e-04
1.359e-03,1.035e-04
1.337e-03,1.115e-04
1.337e-03,1.115e-04
1.312e-03,1.211e-04
1.312e-03,1.211e-04
1.284e-03,1.324e-04
1.284e-03,1.324e-04
1.245e-03,1.494e-04
1.245e-03,1.494e-04
1.211e-03,1.643e-04
1.211e-03,1.643e-04
1.192e-03,1.721e-04
1.192e-03,1.721e-04
1.157e-03,1.876e-04
1.157e-03,1.876e-04
1.119e-03,2.039e-04
1.119e-03,2.039e-04
1.111e-03,2.074e-04
1.111e-03,2.074e-04
1.063e-03,2.247e-04
1.063e-03,2.247e-04
1.031e-03,2.362e-04
1.031e-03,2.362e-04
1.008e-03,2.449e-04
1.008e-03,2.449e-04
9.702e-04,2.588e-04
9.702e-04,2.588e-04
9.321e-04,2.719e-04
9.321e-04,2.719e-04
8.959e-04,2.831e-04
8.959e-04,2.831e-04
8.674e-04,2.931e-04
8.674e-04,2.931e-04
8.354e-04,3.030e-04
8.354e-04,3.030e-04
7.987e-04,3.133e-04
7.987e-04,3.133e-04
7.908e-04,3.158e-04
7.908e-04,3.158e-04
7.461e-04,3.273e-04
7.461e-04,3.273e-04
7.183e-04,3.347e-04
7.183e-04,3.347e-04
6.954e-04,3.408e-04
6.954e-04,3.408e-04
6.509e-04,3.519e-04
6.509e-04,3.519e-04
6.419e-04,3.537e-04
6.419e-04,3.537e-04
5.777e-04,3.670e-04
5.777e-04,3.670e-04
5.422e-04,3.739e-04
5.422e-04,3.739e-04
4.972e-04,3.817e-04
4.972e-04,3.817e-04
4.791e-04,3.844e-04
4.791e-04,3.844e-04
4.335e-04,3.920e-04
4.335e-04,3.920e-04
3.985e-04,3.973e-04
3.985e-04,3.973e-04
3.599e-04,4.024e-04
3.599e-04,4.024e-04
3.103e-04,4.082e-04
3.103e-04,4.082e-04
2.986e-04,4.095e-04
2.986e-04,4.095e-04
2.759e-04,4.122e-04
2.759e-04,4.123e-04
2.271e-04,4.172e-04
2.271e-04,4.172e-04
2.128e-04,4.184e-04
2.128e-04,4.184e-04
1.929e-04,4.199e-04
1.929e-04,4.199e-04
1.471e-04,4.237e-04
1.471e-04,4.237e-04
1.326e-04,4.249e-04
1.326e-04,4.249e-04
9.900e-05,4.259e-04
9.899e-05,4.259e-04
1.147e-04,4.261e-04
1.147e-04,4.261e-04
3.537e-05,4.308e-04
3.538e-05,4.308e-04
2.191e-05,4.314e-04
2.192e-05,4.314e-04


==> data/contactAngle/CA45_interface.txt <==
1.343189999999999966e-03,2.508000000000000043e-05
1.343189999999999966e-03,2.508000000000000043e-05
1.322569999999999909e-03,3.228000000000000265e-05
1.322569999999999909e-03,3.228000000000000265e-05
1.296999999999999976e-03,3.788999999999999806e-05
1.296999999999999976e-03,3.788999999999999806e-05
1.290659999999999898e-03,4.288000000000000280e-05
1.290659999999999898e-03,4.288000000000000280e-05
1.287830000000000008e-03,6.205000000000000392e-05
1.287830000000000008e-03,6.205000000000000392e-05
1.275620000000000096e-03,7.891000000000000173e-05
1.275620000000000096e-03,7.891000000000000173e-05
1.248030000000000016e-03,9.904999999999999525e-05
1.248030000000000016e-03,9.904999999999999525e-05
1.238100000000000008e-03,1.072800000000000029e-04
1.238100000000000008e-03,1.072800000000000029e-04
1.234649999999999897e-03,1.099299999999999995e-04
1.234649999999999897e-03,1.099299999999999995e-04
1.212430000000000018e-03,1.286600000000000048e-04
1.212430000000000018e-03,1.286600000000000048e-04
1.207949999999999953e-03,1.324800000000000055e-04
1.207949999999999953e-03,1.324800000000000055e-04
1.173229999999999933e-03,1.547800000000000055e-04
1.173229999999999933e-03,1.547800000000000055e-04
1.172469999999999892e-03,1.551900000000000100e-04
1.172469999999999892e-03,1.551900000000000100e-04
1.148179999999999947e-03,1.703800000000000052e-04
1.148179999999999947e-03,1.703800000000000052e-04
1.140390000000000023e-03,1.782900000000000023e-04
1.140390000000000023e-03,1.782900000000000023e-04
1.135900000000000017e-03,1.821199999999999978e-04
1.135900000000000017e-03,1.821199999999999978e-04
1.112289999999999937e-03,2.080999999999999896e-04
1.112289999999999937e-03,2.080999999999999896e-04
1.110300000000000046e-03,2.100299999999999932e-04
1.110300000000000046e-03,2.100299999999999932e-04
1.079000000000000098e-03,2.366000000000000048e-04
1.079000000000000098e-03,2.366000000000000048e-04
1.077250000000000082e-03,2.381600000000000101e-04
1.077250000000000082e-03,2.381600000000000101e-04
1.044889999999999925e-03,2.576699999999999911e-04
1.044889999999999925e-03,2.576699999999999911e-04
1.042469999999999985e-03,2.591499999999999837e-04
1.042469999999999985e-03,2.591499999999999837e-04
1.016079999999999935e-03,2.751100000000000138e-04
1.016079999999999935e-03,2.751100000000000138e-04
1.010629999999999992e-03,2.784500000000000191e-04
1.010629999999999992e-03,2.784500000000000191e-04
9.814299999999999326e-04,2.917199999999999785e-04
9.814299999999999326e-04,2.917199999999999785e-04
9.639199999999999461e-04,3.013199999999999950e-04
9.639199999999999461e-04,3.013199999999999950e-04
9.533400000000000034e-04,3.087100000000000174e-04
9.533400000000000034e-04,3.087100000000000174e-04
9.456799999999999581e-04,3.133699999999999897e-04
9.456799999999999581e-04,3.133699999999999897e-04
9.206099999999999830e-04,3.371299999999999926e-04
9.206099999999999830e-04,3.371299999999999926e-04
9.144500000000000284e-04,3.424200000000000182e-04
9.144500000000000284e-04,3.424200000000000182e-04
8.851599999999999616e-04,3.599000000000000202e-04
8.851599999999999616e-04,3.599000000000000202e-04
8.736300000000000229e-04,3.641900000000000215e-04
8.736300000000000229e-04,3.641900000000000215e-04
8.543399999999999822e-04,3.713999999999999745e-04
8.543399999999999822e-04,3.713999999999999745e-04
8.419499999999999467e-04,3.766099999999999873e-04
8.419499999999999467e-04,3.766099999999999873e-04
8.153499999999999507e-04,3.880500000000000269e-04
8.153499999999999507e-04,3.880500000000000269e-04
7.959300000000000316e-04,3.981300000000000117e-04
7.959300000000000316e-04,3.981300000000000117e-04
7.873000000000000007e-04,4.033400000000000245e-04
7.873000000000000007e-04,4.033400000000000245e-04
7.712500000000000171e-04,4.129299999999999919e-04
7.712500000000000171e-04,4.129299999999999919e-04
7.454999999999999604e-04,4.265399999999999921e-04
7.454999999999999604e-04,4.265399999999999921e-04
7.254299999999999984e-04,4.345800000000000032e-04
7.254299999999999984e-04,4.345800000000000032e-04
7.143800000000000280e-04,4.395499999999999776e-04
7.143800000000000280e-04,4.395499999999999776e-04
6.970099999999999690e-04,4.474200000000000225e-04
6.970099999999999690e-04,4.474200000000000225e-04
6.737600000000000273e-04,4.593299999999999814e-04
6.737600000000000273e-04,4.593299999999999814e-04
6.564900000000000249e-04,4.661499999999999737e-04
6.564900000000000249e-04,4.661499999999999737e-04
6.329299999999999727e-04,4.723899999999999952e-04
6.329299999999999727e-04,4.723899999999999952e-04
6.099999999999999737e-04,4.771700000000000138e-04
6.099999999999999737e-04,4.771700000000000138e-04
5.962199999999999531e-04,4.814800000000000048e-04
5.962199999999999531e-04,4.814800000000000048e-04
5.836300000000000212e-04,4.859900000000000005e-04
5.836300000000000212e-04,4.859900000000000005e-04
5.630000000000000239e-04,4.953200000000000484e-04
5.630000000000000239e-04,4.953200000000000484e-04
5.371199999999999803e-04,5.053800000000000436e-04
5.371199999999999803e-04,5.053800000000000436e-04
5.263499999999999733e-04,5.083200000000000392e-04
5.263499999999999733e-04,5.083200000000000392e-04
5.062899999999999519e-04,5.124100000000000356e-04
5.062899999999999519e-04,5.124100000000000356e-04
4.848899999999999738e-04,5.155599999999999766e-04
4.848899999999999738e-04,5.155599999999999766e-04
4.657400000000000233e-04,5.192000000000000434e-04
4.657400000000000233e-04,5.192000000000000434e-04
4.529299999999999884e-04,5.225899999999999686e-04
4.529299999999999884e-04,5.225899999999999686e-04
4.356100000000000120e-04,5.289799999999999667e-04
4.356100000000000120e-04,5.289799999999999667e-04
4.152399999999999885e-04,5.381000000000000149e-04
4.152399999999999885e-04,5.381000000000000149e-04
3.999599999999999857e-04,5.439400000000000268e-04
3.999599999999999857e-04,5.439400000000000268e-04
3.835500000000000259e-04,5.485200000000000405e-04
3.835500000000000259e-04,5.485200000000000405e-04
3.246100000000000244e-04,5.511900000000000133e-04
3.246100000000000244e-04,5.511900000000000133e-04
3.388700000000000132e-04,5.512299999999999926e-04
3.388700000000000132e-04,5.512299999999999926e-04
3.640900000000000191e-04,5.514199999999999484e-04
3.640900000000000191e-04,5.514199999999999484e-04
3.081299999999999924e-04,5.521700000000000479e-04
3.081299999999999924e-04,5.521700000000000479e-04
2.754300000000000108e-04,5.595500000000000213e-04
2.754300000000000108e-04,5.595500000000000213e-04
2.702800000000000211e-04,5.611900000000000395e-04
2.702800000000000211e-04,5.611900000000000395e-04
2.604300000000000256e-04,5.640099999999999888e-04
2.604300000000000256e-04,5.640099999999999888e-04
2.204100000000000124e-04,5.767199999999999670e-04
2.204100000000000124e-04,5.767199999999999670e-04
2.109299999999999879e-04,5.774000000000000486e-04
2.109299999999999879e-04,5.774000000000000486e-04
1.985900000000000078e-04,5.777599999999999706e-04
1.985900000000000078e-04,5.777599999999999706e-04
1.586500000000000074e-04,5.779399999999999859e-04
1.586500000000000074e-04,5.779399999999999859e-04
1.483300000000000113e-04,5.786899999999999770e-04
1.483300000000000113e-04,5.786899999999999770e-04
1.396699999999999960e-04,5.792599999999999529e-04
1.396699999999999960e-04,5.792599999999999529e-04
9.718999999999999612e-05,5.810000000000000277e-04
9.718999999999999612e-05,5.810000000000000277e-04
8.807000000000000212e-05,5.822400000000000362e-04
8.807000000000000212e-05,5.822400000000000362e-04
8.223000000000000383e-05,5.827399999999999941e-04
8.223000000000000383e-05,5.827399999999999941e-04
3.259999999999999958e-05,5.836199999999999721e-04
3.259999999999999958e-05,5.836199999999999721e-04
2.710999999999999963e-05,5.836500000000000108e-04
2.710999999999999963e-05,5.836500000000000108e-04
2.958999999999999960e-05,5.837699999999999487e-04
2.958999999999999960e-05,5.837699999999999487e-04


==> data/contactAngle/CA45_interface2.txt <==
1.384e-03,1.634e-05
1.384e-03,1.635e-05
1.379e-03,2.046e-05
1.379e-03,2.046e-05
1.359e-03,2.734e-05
1.359e-03,2.734e-05
1.333e-03,3.534e-05
1.333e-03,3.534e-05
1.305e-03,4.728e-05
1.305e-03,4.728e-05
1.274e-03,6.831e-05
1.274e-03,6.831e-05
1.268e-03,7.166e-05
1.268e-03,7.166e-05
1.243e-03,8.742e-05
1.243e-03,8.742e-05
1.217e-03,1.055e-04
1.217e-03,1.055e-04
1.198e-03,1.203e-04
1.198e-03,1.203e-04
1.177e-03,1.370e-04
1.177e-03,1.370e-04
1.158e-03,1.512e-04
1.158e-03,1.512e-04
1.139e-03,1.650e-04
1.139e-03,1.650e-04
1.116e-03,1.813e-04
1.116e-03,1.813e-04
1.102e-03,1.922e-04
1.102e-03,1.922e-04
1.075e-03,2.116e-04
1.075e-03,2.116e-04
1.051e-03,2.304e-04
1.051e-03,2.304e-04
1.014e-03,2.582e-04
1.014e-03,2.582e-04
9.904e-04,2.751e-04
9.904e-04,2.751e-04
9.571e-04,2.967e-04
9.571e-04,2.967e-04
9.566e-04,2.967e-04
9.566e-04,2.967e-04
9.205e-04,3.182e-04
9.205e-04,3.182e-04
8.936e-04,3.336e-04
8.936e-04,3.336e-04
8.849e-04,3.382e-04
8.849e-04,3.382e-04
8.495e-04,3.580e-04
8.495e-04,3.580e-04
8.237e-04,3.719e-04
8.237e-04,3.719e-04
8.115e-04,3.780e-04
8.115e-04,3.780e-04
7.770e-04,3.954e-04
7.770e-04,3.954e-04
7.494e-04,4.083e-04
7.494e-04,4.083e-04
7.346e-04,4.148e-04
7.346e-04,4.148e-04
7.004e-04,4.298e-04
7.004e-04,4.298e-04
6.850e-04,4.359e-04
6.850e-04,4.359e-04
6.688e-04,4.427e-04
6.688e-04,4.427e-04
6.366e-04,4.553e-04
6.366e-04,4.553e-04
6.162e-04,4.626e-04
6.162e-04,4.626e-04
5.974e-04,4.696e-04
5.974e-04,4.696e-04
5.583e-04,4.830e-04
5.583e-04,4.830e-04
5.354e-04,4.902e-04
5.354e-04,4.902e-04
5.126e-04,4.974e-04
5.126e-04,4.974e-04
4.813e-04,5.063e-04
4.813e-04,5.063e-04
4.671e-04,5.103e-04
4.671e-04,5.103e-04
4.404e-04,5.174e-04
4.404e-04,5.174e-04
4.012e-04,5.267e-04
4.012e-04,5.267e-04
3.862e-04,5.303e-04
3.862e-04,5.303e-04
3.445e-04,5.390e-04
3.445e-04,5.390e-04
3.311e-04,5.418e-04
3.311e-04,5.418e-04
3.023e-04,5.467e-04
3.023e-04,5.467e-04
2.867e-04,5.494e-04
2.867e-04,5.494e-04
2.753e-04,5.513e-04
2.753e-04,5.513e-04
2.447e-04,5.555e-04
2.447e-04,5.555e-04
2.312e-04,5.574e-04
2.312e-04,5.574e-04
2.119e-04,5.597e-04
2.119e-04,5.597e-04
1.993e-04,5.612e-04
1.993e-04,5.612e-04
1.685e-04,5.644e-04
1.685e-04,5.644e-04
1.499e-04,5.661e-04
1.499e-04,5.661e-04
1.370e-04,5.673e-04
1.370e-04,5.673e-04
1.031e-04,5.695e-04
1.031e-04,5.695e-04
8.837e-05,5.704e-04
8.837e-05,5.704e-04
7.666e-05,5.711e-04
7.666e-05,5.711e-04
3.701e-05,5.722e-04
3.701e-05,5.722e-04
2.854e-05,5.725e-04
2.854e-05,5.725e-04
1.973e-05,5.727e-04
1.973e-05,5.727e-04


==> data/contactAngle/CA60_interface.txt <==
1.182960000000000044e-03,1.091000000000000058e-05
1.182960000000000044e-03,1.091000000000000058e-05
1.179700000000000106e-03,2.220000000000000090e-05
1.179700000000000106e-03,2.220000000000000090e-05
1.161249999999999956e-03,4.622000000000000132e-05
1.161249999999999956e-03,4.622000000000000132e-05
1.159440000000000080e-03,5.797000000000000232e-05
1.159440000000000080e-03,5.797000000000000232e-05
1.155629999999999939e-03,8.351000000000000513e-05
1.155629999999999939e-03,8.351000000000000513e-05
1.153750000000000045e-03,8.700999999999999533e-05
1.153750000000000045e-03,8.700999999999999533e-05
1.135420000000000049e-03,1.108900000000000039e-04
1.135420000000000049e-03,1.108900000000000039e-04
1.118230000000000005e-03,1.369300000000000053e-04
1.118230000000000005e-03,1.369300000000000053e-04
1.095550000000000039e-03,1.611600000000000088e-04
1.095550000000000039e-03,1.611600000000000088e-04
1.093709999999999908e-03,1.630699999999999956e-04
1.093709999999999908e-03,1.630699999999999956e-04
1.070500000000000054e-03,1.887299999999999904e-04
1.070500000000000054e-03,1.887299999999999904e-04
1.063869999999999963e-03,1.967000000000000107e-04
1.063869999999999963e-03,1.967000000000000107e-04
1.040839999999999908e-03,2.195999999999999981e-04
1.040839999999999908e-03,2.195999999999999981e-04
1.032090000000000047e-03,2.290500000000000110e-04
1.032090000000000047e-03,2.290500000000000110e-04
1.016390000000000045e-03,2.473099999999999886e-04
1.016390000000000045e-03,2.473099999999999886e-04
1.013400000000000021e-03,2.512600000000000033e-04
1.013400000000000021e-03,2.512600000000000033e-04
9.938300000000000172e-04,2.761400000000000226e-04
9.938300000000000172e-04,2.761400000000000226e-04
9.899299999999999766e-04,2.812700000000000226e-04
9.899299999999999766e-04,2.812700000000000226e-04
9.652499999999999622e-04,3.058299999999999907e-04
9.652499999999999622e-04,3.058299999999999907e-04
9.576899999999999736e-04,3.122099999999999940e-04
9.576899999999999736e-04,3.122099999999999940e-04
9.347399999999999850e-04,3.311200000000000146e-04
9.347399999999999850e-04,3.311200000000000146e-04
9.315299999999999666e-04,3.341600000000000126e-04
9.315299999999999666e-04,3.341600000000000126e-04
9.065800000000000377e-04,3.595000000000000105e-04
9.065800000000000377e-04,3.595000000000000105e-04
9.064400000000000018e-04,3.597299999999999998e-04
9.064400000000000018e-04,3.597299999999999998e-04
8.853599999999999665e-04,3.824499999999999992e-04
8.853599999999999665e-04,3.824499999999999992e-04
8.629500000000000235e-04,4.017700000000000242e-04
8.629500000000000235e-04,4.017700000000000242e-04
8.617699999999999839e-04,4.026100000000000230e-04
8.617699999999999839e-04,4.026100000000000230e-04
8.327099999999999606e-04,4.240800000000000190e-04
8.327099999999999606e-04,4.240800000000000190e-04
8.303300000000000004e-04,4.257299999999999778e-04
8.303300000000000004e-04,4.257299999999999778e-04
8.007399999999999804e-04,4.457999999999999940e-04
8.007399999999999804e-04,4.457999999999999940e-04
7.934599999999999553e-04,4.507800000000000175e-04
7.934599999999999553e-04,4.507800000000000175e-04
7.723800000000000283e-04,4.659099999999999895e-04
7.723800000000000283e-04,4.659099999999999895e-04
7.648699999999999596e-04,4.713200000000000072e-04
7.648699999999999596e-04,4.713200000000000072e-04
7.393700000000000445e-04,4.887000000000000068e-04
7.393700000000000445e-04,4.887000000000000068e-04
7.260199999999999640e-04,4.977300000000000474e-04
7.260199999999999640e-04,4.977300000000000474e-04
7.127900000000000381e-04,5.068199999999999485e-04
7.127900000000000381e-04,5.068199999999999485e-04
7.008099999999999529e-04,5.148000000000000449e-04
7.008099999999999529e-04,5.148000000000000449e-04
6.744700000000000391e-04,5.297599999999999965e-04
6.744700000000000391e-04,5.297599999999999965e-04
6.580600000000000251e-04,5.370400000000000217e-04
6.580600000000000251e-04,5.370400000000000217e-04
6.431600000000000424e-04,5.441800000000000109e-04
6.431600000000000424e-04,5.441800000000000109e-04
6.287999999999999970e-04,5.515700000000000333e-04
6.287999999999999970e-04,5.515700000000000333e-04
6.063400000000000256e-04,5.665699999999999643e-04
6.063400000000000256e-04,5.665699999999999643e-04
5.936099999999999493e-04,5.753299999999999820e-04
5.936099999999999493e-04,5.753299999999999820e-04
5.751899999999999461e-04,5.871399999999999926e-04
5.751899999999999461e-04,5.871399999999999926e-04
5.567700000000000513e-04,5.966399999999999525e-04
5.567700000000000513e-04,5.966399999999999525e-04
5.372099999999999879e-04,6.039799999999999466e-04
5.372099999999999879e-04,6.039799999999999466e-04
5.148099999999999855e-04,6.096400000000000517e-04
5.148099999999999855e-04,6.096400000000000517e-04
4.884299999999999840e-04,6.169399999999999580e-04
4.884299999999999840e-04,6.169399999999999580e-04
4.809099999999999746e-04,6.198399999999999743e-04
4.809099999999999746e-04,6.198399999999999743e-04
4.603000000000000212e-04,6.289200000000000432e-04
4.603000000000000212e-04,6.289200000000000432e-04
4.429699999999999957e-04,6.386799999999999769e-04
4.429699999999999957e-04,6.386799999999999769e-04
4.175599999999999798e-04,6.489300000000000363e-04
4.175599999999999798e-04,6.489399999999999769e-04
3.995499999999999811e-04,6.526400000000000126e-04
3.995499999999999811e-04,6.526400000000000126e-04
3.785799999999999972e-04,6.562000000000000124e-04
3.785799999999999972e-04,6.562000000000000124e-04
3.649300000000000178e-04,6.594100000000000308e-04
3.649300000000000178e-04,6.594100000000000308e-04
3.462900000000000201e-04,6.650500000000000378e-04
3.462900000000000201e-04,6.650500000000000378e-04
3.290799999999999867e-04,6.729799999999999975e-04
3.290799999999999867e-04,6.729799999999999975e-04
2.975000000000000214e-04,6.852299999999999971e-04
2.975000000000000214e-04,6.852299999999999971e-04
2.843400000000000051e-04,6.883899999999999872e-04
2.843400000000000051e-04,6.883899999999999872e-04
2.064000000000000025e-04,6.922200000000000098e-04
2.064000000000000025e-04,6.922200000000000098e-04
2.547800000000000238e-04,6.925300000000000119e-04
2.547800000000000238e-04,6.925300000000000119e-04
2.455700000000000222e-04,6.931899999999999954e-04
2.455700000000000222e-04,6.931899999999999954e-04
1.952699999999999922e-04,6.932800000000000030e-04
1.952699999999999922e-04,6.932800000000000030e-04
1.821799999999999939e-04,6.947400000000000060e-04
1.821799999999999939e-04,6.947400000000000060e-04
1.416400000000000059e-04,7.031799999999999726e-04
1.416400000000000059e-04,7.031799999999999726e-04
1.291200000000000106e-04,7.063800000000000504e-04
1.291200000000000106e-04,7.063800000000000504e-04
1.208499999999999966e-04,7.081299999999999574e-04
1.208499999999999966e-04,7.081299999999999574e-04
2.313999999999999868e-05,7.134399999999999726e-04
2.313999999999999868e-05,7.134399999999999726e-04
2.542000000000000056e-05,7.138100000000000521e-04
2.542000000000000056e-05,7.138100000000000521e-04
6.983000000000000058e-05,7.165000000000000145e-04
6.983000000000000058e-05,7.165000000000000145e-04
7.522999999999999631e-05,7.167200000000000090e-04
7.522999999999999631e-05,7.167200000000000090e-04


==> data/contactAngle/CA60_interface2.txt <==
1.219e-03,3.187e-05
1.219e-03,3.187e-05
1.218e-03,3.215e-05
1.218e-03,3.215e-05
1.188e-03,5.064e-05
1.188e-03,5.064e-05
1.171e-03,6.371e-05
1.171e-03,6.371e-05
1.161e-03,7.285e-05
1.161e-03,7.285e-05
1.142e-03,8.774e-05
1.142e-03,8.774e-05
1.127e-03,1.010e-04
1.127e-03,1.010e-04
1.112e-03,1.160e-04
1.112e-03,1.160e-04
1.101e-03,1.278e-04
1.101e-03,1.278e-04
1.083e-03,1.513e-04
1.083e-03,1.513e-04
1.073e-03,1.641e-04
1.073e-03,1.641e-04
1.064e-03,1.768e-04
1.064e-03,1.768e-04
1.047e-03,1.990e-04
1.047e-03,1.990e-04
1.035e-03,2.138e-04
1.035e-03,2.138e-04
1.023e-03,2.284e-04
1.023e-03,2.284e-04
1.007e-03,2.470e-04
1.007e-03,2.470e-04
1.001e-03,2.553e-04
1.001e-03,2.553e-04
9.817e-04,2.760e-04
9.817e-04,2.760e-04
9.684e-04,2.900e-04
9.684e-04,2.900e-04
9.490e-04,3.089e-04
9.490e-04,3.089e-04
9.330e-04,3.237e-04
9.330e-04,3.237e-04
9.205e-04,3.354e-04
9.205e-04,3.354e-04
8.950e-04,3.579e-04
8.950e-04,3.579e-04
8.718e-04,3.777e-04
8.718e-04,3.777e-04
8.502e-04,3.955e-04
8.502e-04,3.955e-04
8.428e-04,4.020e-04
8.428e-04,4.020e-04
8.136e-04,4.248e-04
8.136e-04,4.248e-04
7.878e-04,4.438e-04
7.878e-04,4.439e-04
7.862e-04,4.446e-04
7.862e-04,4.446e-04
7.541e-04,4.671e-04
7.541e-04,4.671e-04
7.274e-04,4.844e-04
7.274e-04,4.845e-04
7.188e-04,4.896e-04
7.188e-04,4.896e-04
6.915e-04,5.065e-04
6.915e-04,5.065e-04
6.626e-04,5.233e-04
6.626e-04,5.233e-04
6.502e-04,5.299e-04
6.502e-04,5.299e-04
6.231e-04,5.447e-04
6.231e-04,5.447e-04
6.081e-04,5.520e-04
6.081e-04,5.520e-04
5.926e-04,5.599e-04
5.926e-04,5.599e-04
5.669e-04,5.722e-04
5.669e-04,5.722e-04
5.480e-04,5.805e-04
5.480e-04,5.805e-04
5.312e-04,5.880e-04
5.312e-04,5.880e-04
4.976e-04,6.019e-04
4.976e-04,6.019e-04
4.739e-04,6.108e-04
4.739e-04,6.108e-04
4.558e-04,6.177e-04
4.558e-04,6.177e-04
4.299e-04,6.264e-04
4.299e-04,6.264e-04
4.147e-04,6.315e-04
4.147e-04,6.315e-04
3.925e-04,6.387e-04
3.925e-04,6.387e-04
3.721e-04,6.443e-04
3.721e-04,6.443e-04
3.562e-04,6.490e-04
3.562e-04,6.490e-04
3.405e-04,6.533e-04
3.405e-04,6.533e-04
3.252e-04,6.569e-04
3.252e-04,6.569e-04
3.095e-04,6.609e-04
3.095e-04,6.609e-04
2.935e-04,6.647e-04
2.935e-04,6.647e-04
2.759e-04,6.681e-04
2.759e-04,6.681e-04
2.613e-04,6.712e-04
2.613e-04,6.712e-04
2.473e-04,6.740e-04
2.473e-04,6.740e-04
2.158e-04,6.793e-04
2.158e-04,6.794e-04
1.970e-04,6.823e-04
1.970e-04,6.823e-04
1.814e-04,6.846e-04
1.814e-04,6.846e-04
1.493e-04,6.885e-04
1.493e-04,6.885e-04
1.319e-04,6.904e-04
1.319e-04,6.904e-04
1.179e-04,6.918e-04
1.179e-04,6.918e-04
9.277e-05,6.936e-04
9.277e-05,6.936e-04
8.073e-05,6.945e-04
8.073e-05,6.945e-04
6.794e-05,6.954e-04
6.794e-05,6.954e-04
3.578e-05,6.964e-04
3.578e-05,6.964e-04
2.817e-05,6.968e-04
2.817e-05,6.968e-04
1.876e-05,6.971e-04
1.876e-05,6.971e-04


==> data/contactAngle/CA75_interface.txt <==
1.054550000000000019e-03,7.900000000000000595e-06
1.054550000000000019e-03,7.900000000000000595e-06
1.054889999999999951e-03,2.671000000000000007e-05
1.054889999999999951e-03,2.671000000000000007e-05
1.057519999999999944e-03,5.021000000000000208e-05
1.057519999999999944e-03,5.021000000000000208e-05
1.049629999999999964e-03,7.511999999999999906e-05
1.049629999999999964e-03,7.511999999999999906e-05
1.044779999999999928e-03,9.268000000000000034e-05
1.044779999999999928e-03,9.268000000000000034e-05
1.035050000000000033e-03,1.141999999999999976e-04
1.035050000000000033e-03,1.141999999999999976e-04
1.024579999999999979e-03,1.339699999999999930e-04
1.024579999999999979e-03,1.339699999999999930e-04
1.015459999999999930e-03,1.510600000000000072e-04
1.015459999999999930e-03,1.510600000000000072e-04
9.975900000000000219e-04,1.846999999999999901e-04
9.975900000000000219e-04,1.846999999999999901e-04
9.898899999999999973e-04,1.996099999999999947e-04
9.898899999999999973e-04,1.996099999999999947e-04
9.812799999999999561e-04,2.186900000000000085e-04
9.812799999999999561e-04,2.186900000000000085e-04
9.720399999999999700e-04,2.401500000000000097e-04
9.720399999999999700e-04,2.401500000000000097e-04
9.635800000000000138e-04,2.601999999999999821e-04
9.635800000000000138e-04,2.601999999999999821e-04
9.529399999999999937e-04,2.820200000000000137e-04
9.529399999999999937e-04,2.820200000000000137e-04
9.420000000000000205e-04,3.009299999999999801e-04
9.420000000000000205e-04,3.009299999999999801e-04
9.285100000000000124e-04,3.204899999999999893e-04
9.285100000000000124e-04,3.204899999999999893e-04
9.151699999999999809e-04,3.396100000000000095e-04
9.151699999999999809e-04,3.396100000000000095e-04
9.060200000000000024e-04,3.535400000000000066e-04
9.060200000000000024e-04,3.535400000000000066e-04
8.915799999999999984e-04,3.776499999999999909e-04
8.915799999999999984e-04,3.776499999999999909e-04
8.838200000000000049e-04,3.910499999999999914e-04
8.838200000000000049e-04,3.910499999999999914e-04
8.675700000000000165e-04,4.143500000000000156e-04
8.675700000000000165e-04,4.143500000000000156e-04
8.496499999999999712e-04,4.337100000000000200e-04
8.496499999999999712e-04,4.337100000000000200e-04
8.415700000000000350e-04,4.415500000000000262e-04
8.415700000000000350e-04,4.415500000000000262e-04
8.211299999999999936e-04,4.602300000000000032e-04
8.211299999999999936e-04,4.602300000000000032e-04
8.006800000000000115e-04,4.817299999999999837e-04
8.006800000000000115e-04,4.817299999999999837e-04
7.974300000000000138e-04,4.855400000000000167e-04
7.974300000000000138e-04,4.855400000000000167e-04
7.738899999999999512e-04,5.180099999999999549e-04
7.738899999999999512e-04,5.180099999999999549e-04
7.735100000000000395e-04,5.185199999999999618e-04
7.735100000000000395e-04,5.185199999999999618e-04
7.511799999999999467e-04,5.466600000000000278e-04
7.511799999999999467e-04,5.466600000000000278e-04
7.240600000000000031e-04,5.682200000000000315e-04
7.240600000000000031e-04,5.682200000000000315e-04
7.231699999999999760e-04,5.690499999999999812e-04
7.231699999999999760e-04,5.690499999999999812e-04
6.962199999999999986e-04,5.886199999999999852e-04
6.962199999999999986e-04,5.886199999999999852e-04
6.731299999999999740e-04,6.097700000000000385e-04
6.731299999999999740e-04,6.097700000000000385e-04
6.673200000000000008e-04,6.157600000000000269e-04
6.673200000000000008e-04,6.157600000000000269e-04
6.444400000000000302e-04,6.362299999999999987e-04
6.444400000000000302e-04,6.362299999999999987e-04
6.164000000000000208e-04,6.531300000000000300e-04
6.164000000000000208e-04,6.531300000000000300e-04
6.081199999999999713e-04,6.570400000000000112e-04
6.081199999999999713e-04,6.570400000000000112e-04
5.780800000000000218e-04,6.707899999999999930e-04
5.780800000000000218e-04,6.707899999999999930e-04
5.663099999999999905e-04,6.773000000000000374e-04
5.663099999999999905e-04,6.773000000000000374e-04
5.447199999999999482e-04,6.911800000000000062e-04
5.447199999999999482e-04,6.911800000000000062e-04
5.255999999999999821e-04,7.056099999999999612e-04
5.255999999999999821e-04,7.056099999999999612e-04
5.092500000000000455e-04,7.178399999999999712e-04
5.092500000000000455e-04,7.178399999999999712e-04
4.902899999999999966e-04,7.305700000000000475e-04
4.902899999999999966e-04,7.305700000000000475e-04
4.677500000000000126e-04,7.422499999999999628e-04
4.677500000000000126e-04,7.422499999999999628e-04
4.449999999999999746e-04,7.508400000000000143e-04
4.449999999999999746e-04,7.508400000000000143e-04
4.244699999999999797e-04,7.578300000000000270e-04
4.244699999999999797e-04,7.578300000000000270e-04
4.014399999999999783e-04,7.663299999999999626e-04
4.014399999999999783e-04,7.663299999999999626e-04
3.838800000000000177e-04,7.740099999999999975e-04
3.838800000000000177e-04,7.740099999999999975e-04
3.658000000000000010e-04,7.829999999999999504e-04
3.658000000000000010e-04,7.829999999999999504e-04
3.374299999999999999e-04,7.958200000000000343e-04
3.374299999999999999e-04,7.958200000000000343e-04
3.204400000000000152e-04,8.017400000000000047e-04
3.204400000000000152e-04,8.017400000000000047e-04
2.896899999999999996e-04,8.072399999999999758e-04
2.896899999999999996e-04,8.072399999999999758e-04
2.742199999999999868e-04,8.085399999999999532e-04
2.742199999999999868e-04,8.085399999999999532e-04
2.437899999999999952e-04,8.107299999999999576e-04
2.437899999999999952e-04,8.107299999999999576e-04
2.323799999999999943e-04,8.122399999999999889e-04
2.323799999999999943e-04,8.122399999999999889e-04
1.927400000000000012e-04,8.228800000000000090e-04
1.927400000000000012e-04,8.228800000000000090e-04
1.831600000000000014e-04,8.263399999999999522e-04
1.831600000000000014e-04,8.263399999999999522e-04
1.722200000000000011e-04,8.304099999999999589e-04
1.722200000000000011e-04,8.304099999999999589e-04
2.602000000000000160e-05,8.400999999999999831e-04
2.602000000000000160e-05,8.400999999999999831e-04
2.371999999999999990e-05,8.401300000000000217e-04
2.371999999999999990e-05,8.401300000000000217e-04
7.017000000000000071e-05,8.416800000000000323e-04
7.017000000000000071e-05,8.416800000000000323e-04
7.585999999999999536e-05,8.419999999999999750e-04
7.585999999999999536e-05,8.419999999999999750e-04
1.256700000000000080e-04,8.440999999999999719e-04
1.256700000000000080e-04,8.440999999999999719e-04
1.181200000000000007e-04,8.442400000000000078e-04
1.181200000000000007e-04,8.442400000000000078e-04


==> data/contactAngle/CA75_interface2.txt <==
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.106e-03,5.057e-05
1.079e-03,7.367e-05
1.079e-03,7.368e-05
1.075e-03,7.685e-05
1.075e-03,7.686e-05
1.055e-03,9.915e-05
1.055e-03,9.917e-05
1.038e-03,1.257e-04
1.038e-03,1.258e-04
1.031e-03,1.362e-04
1.031e-03,1.362e-04
1.016e-03,1.607e-04
1.016e-03,1.607e-04
1.008e-03,1.729e-04
1.008e-03,1.729e-04
1.001e-03,1.848e-04
9.919e-04,2.003e-04
9.919e-04,2.003e-04
9.847e-04,2.118e-04
9.847e-04,2.118e-04
9.774e-04,2.243e-04
9.775e-04,2.243e-04
9.683e-04,2.391e-04
9.684e-04,2.391e-04
9.574e-04,2.608e-04
9.574e-04,2.608e-04
9.469e-04,2.845e-04
9.468e-04,2.845e-04
9.364e-04,3.028e-04
9.364e-04,3.028e-04
9.233e-04,3.209e-04
9.233e-04,3.209e-04
9.129e-04,3.336e-04
9.129e-04,3.336e-04
9.027e-04,3.462e-04
9.027e-04,3.462e-04
8.833e-04,3.680e-04
8.833e-04,3.680e-04
8.710e-04,3.823e-04
8.710e-04,3.823e-04
8.516e-04,4.045e-04
8.516e-04,4.045e-04
8.394e-04,4.182e-04
8.394e-04,4.182e-04
8.304e-04,4.290e-04
8.304e-04,4.290e-04
8.165e-04,4.439e-04
8.165e-04,4.439e-04
8.090e-04,4.528e-04
8.090e-04,4.528e-04
7.929e-04,4.691e-04
7.929e-04,4.691e-04
7.863e-04,4.761e-04
7.863e-04,4.761e-04
7.682e-04,4.931e-04
7.682e-04,4.931e-04
7.601e-04,5.008e-04
7.601e-04,5.008e-04
7.396e-04,5.182e-04
7.396e-04,5.182e-04
7.349e-04,5.226e-04
7.349e-04,5.226e-04
7.108e-04,5.419e-04
7.108e-04,5.419e-04
7.095e-04,5.434e-04
7.095e-04,5.434e-04
6.847e-04,5.626e-04
6.847e-04,5.626e-04
6.798e-04,5.658e-04
6.798e-04,5.658e-04
6.584e-04,5.821e-04
6.584e-04,5.821e-04
6.495e-04,5.881e-04
6.495e-04,5.881e-04
6.306e-04,6.015e-04
6.306e-04,6.015e-04
6.198e-04,6.084e-04
6.198e-04,6.084e-04
6.016e-04,6.204e-04
6.016e-04,6.204e-04
5.889e-04,6.281e-04
5.889e-04,6.281e-04
5.706e-04,6.393e-04
5.706e-04,6.393e-04
5.580e-04,6.463e-04
5.580e-04,6.463e-04
5.411e-04,6.559e-04
5.411e-04,6.559e-04
5.249e-04,6.642e-04
5.249e-04,6.642e-04
5.125e-04,6.710e-04
5.125e-04,6.710e-04
4.952e-04,6.794e-04
4.952e-04,6.794e-04
4.808e-04,6.864e-04
4.808e-04,6.864e-04
4.553e-04,6.981e-04
4.553e-04,6.981e-04
4.344e-04,7.068e-04
4.344e-04,7.068e-04
4.151e-04,7.150e-04
4.151e-04,7.150e-04
4.083e-04,7.171e-04
4.083e-04,7.171e-04
3.881e-04,7.251e-04
3.881e-04,7.251e-04
3.737e-04,7.303e-04
3.737e-04,7.303e-04
3.579e-04,7.358e-04
3.579e-04,7.358e-04
3.284e-04,7.451e-04
3.284e-04,7.451e-04
3.124e-04,7.500e-04
3.124e-04,7.500e-04
2.963e-04,7.541e-04
2.963e-04,7.541e-04
2.799e-04,7.587e-04
2.799e-04,7.587e-04
2.642e-04,7.628e-04
2.642e-04,7.628e-04
2.471e-04,7.664e-04
2.471e-04,7.664e-04
2.304e-04,7.702e-04
2.304e-04,7.702e-04
2.166e-04,7.731e-04
2.166e-04,7.731e-04
1.964e-04,7.767e-04
1.964e-04,7.767e-04
1.807e-04,7.795e-04
1.807e-04,7.795e-04
1.654e-04,7.820e-04
1.654e-04,7.820e-04
1.447e-04,7.846e-04
1.447e-04,7.846e-04
1.294e-04,7.866e-04
1.294e-04,7.867e-04
1.145e-04,7.884e-04
1.145e-04,7.884e-04
9.211e-05,7.902e-04
9.210e-05,7.902e-04
7.847e-05,7.914e-04
7.846e-05,7.914e-04
6.460e-05,7.925e-04
6.460e-05,7.925e-04
3.736e-05,7.932e-04
3.735e-05,7.932e-04
2.730e-05,7.938e-04
2.730e-05,7.938e-04
1.676e-05,7.942e-04
1.676e-05,7.942e-04


==> data/contactAngle/CA90_interface.txt <==
4.627999999999999736e-05,5.249999999999999709e-06
4.619000000000000330e-05,6.430000000000000270e-06
4.611999999999999889e-05,6.950000000000000374e-06
4.597999999999999684e-05,7.619999999999999888e-06
4.497999999999999964e-05,1.001000000000000072e-05
4.465000000000000110e-05,1.068999999999999929e-05
4.448000000000000104e-05,1.104999999999999924e-05
4.368000000000000192e-05,1.286000000000000054e-05
4.326000000000000255e-05,1.403999999999999941e-05
4.305000000000000287e-05,1.465000000000000034e-05
4.299000000000000006e-05,1.486000000000000003e-05
4.245999999999999666e-05,1.688000000000000101e-05
4.211000000000000170e-05,1.828000000000000116e-05
4.203999999999999729e-05,1.855000000000000027e-05
4.169000000000000234e-05,1.972999999999999914e-05
4.126000000000000137e-05,2.093000000000000120e-05
4.066000000000000034e-05,2.220000000000000090e-05
4.072000000000000315e-05,2.222000000000000071e-05
4.050999999999999670e-05,2.265000000000000167e-05
3.987000000000000282e-05,2.383999999999999875e-05
3.915999999999999776e-05,2.502000000000000101e-05
3.878999999999999961e-05,2.559999999999999884e-05
3.788999999999999806e-05,2.693999999999999956e-05
3.748000000000000029e-05,2.754999999999999881e-05
3.656999999999999715e-05,2.881999999999999851e-05
3.626999999999999663e-05,2.924000000000000126e-05
3.516000000000000218e-05,3.071000000000000243e-05
3.492999999999999930e-05,3.100000000000000135e-05
3.363000000000000158e-05,3.258000000000000316e-05
3.363000000000000158e-05,3.258000000000000316e-05
3.223000000000000143e-05,3.413000000000000018e-05
3.203999999999999817e-05,3.431999999999999667e-05
3.068999999999999924e-05,3.563999999999999758e-05
3.032999999999999929e-05,3.597000000000000289e-05
2.917999999999999845e-05,3.698000000000000169e-05
2.862999999999999863e-05,3.742999999999999908e-05
2.742999999999999996e-05,3.838000000000000184e-05
2.672999999999999988e-05,3.890999999999999846e-05
2.582000000000000012e-05,3.956000000000000071e-05
2.496999999999999979e-05,4.013999999999999854e-05
2.385000000000000035e-05,4.085999999999999843e-05
2.305999999999999944e-05,4.135000000000000221e-05
2.201999999999999924e-05,4.195999999999999806e-05
2.061000000000000088e-05,4.272999999999999916e-05
2.044000000000000081e-05,4.281999999999999999e-05
1.898000000000000124e-05,4.351999999999999668e-05
1.802000000000000026e-05,4.394999999999999764e-05
1.684999999999999961e-05,4.444000000000000142e-05
1.601999999999999908e-05,4.476999999999999995e-05
1.521999999999999997e-05,4.505999999999999887e-05
1.403999999999999941e-05,4.546000000000000182e-05
1.322000000000000048e-05,4.572999999999999754e-05
1.231000000000000072e-05,4.600000000000000004e-05
1.093000000000000038e-05,4.636999999999999819e-05
1.011999999999999967e-05,4.657999999999999787e-05
9.249999999999999528e-06,4.677000000000000113e-05
7.750000000000000338e-06,4.706000000000000005e-05
6.900000000000000005e-06,4.719000000000000050e-05
6.139999999999999659e-06,4.725000000000000331e-05
6.109999999999999946e-06,4.730999999999999935e-05
4.429999999999999937e-06,4.749000000000000102e-05
2.969999999999999940e-06,4.754999999999999705e-05
3.469999999999999811e-06,4.757000000000000025e-05
2.929999999999999899e-06,4.759999999999999827e-05
5.500000000000000281e-07,4.763999999999999789e-05
4.599999999999999898e-07,4.767999999999999750e-05
5.400000000000000179e-07,4.767999999999999750e-05

==> data/contactAngle/CA90_interface2.txt <==
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.379e-04,4.182e-05
9.271e-04,1.036e-04
9.271e-04,1.036e-04
9.255e-04,1.177e-04
9.255e-04,1.177e-04
9.226e-04,1.339e-04
9.226e-04,1.339e-04
9.155e-04,1.647e-04
9.155e-04,1.647e-04
9.145e-04,1.667e-04
9.145e-04,1.667e-04
9.083e-04,1.915e-04
9.083e-04,1.915e-04
9.039e-04,2.118e-04
9.039e-04,2.118e-04
9.016e-04,2.208e-04
9.016e-04,2.208e-04
8.977e-04,2.428e-04
8.977e-04,2.428e-04
8.945e-04,2.650e-04
8.945e-04,2.650e-04
8.916e-04,2.798e-04
8.916e-04,2.798e-04
8.875e-04,2.997e-04
8.875e-04,2.997e-04
8.830e-04,3.160e-04
8.830e-04,3.160e-04
8.771e-04,3.335e-04
8.772e-04,3.335e-04
8.716e-04,3.494e-04
8.716e-04,3.494e-04
8.642e-04,3.670e-04
8.642e-04,3.670e-04
8.569e-04,3.823e-04
8.569e-04,3.823e-04
8.509e-04,3.964e-04
8.509e-04,3.964e-04
8.429e-04,4.129e-04
8.429e-04,4.129e-04
8.355e-04,4.280e-04
8.355e-04,4.280e-04
8.278e-04,4.442e-04
8.278e-04,4.442e-04
8.199e-04,4.593e-04
8.199e-04,4.593e-04
8.096e-04,4.797e-04
8.096e-04,4.797e-04
8.047e-04,4.874e-04
8.047e-04,4.874e-04
7.944e-04,5.068e-04
7.944e-04,5.068e-04
7.857e-04,5.209e-04
7.857e-04,5.209e-04
7.760e-04,5.369e-04
7.760e-04,5.369e-04
7.666e-04,5.501e-04
7.666e-04,5.501e-04
7.572e-04,5.646e-04
7.572e-04,5.646e-04
7.454e-04,5.802e-04
7.454e-04,5.802e-04
7.377e-04,5.910e-04
7.377e-04,5.910e-04
7.237e-04,6.080e-04
7.237e-04,6.080e-04
7.152e-04,6.190e-04
7.152e-04,6.190e-04
7.006e-04,6.353e-04
7.006e-04,6.353e-04
6.936e-04,6.440e-04
6.936e-04,6.440e-04
6.764e-04,6.623e-04
6.764e-04,6.623e-04
6.707e-04,6.689e-04
6.707e-04,6.689e-04
6.489e-04,6.903e-04
6.489e-04,6.903e-04
6.485e-04,6.916e-04
6.485e-04,6.916e-04
6.258e-04,7.133e-04
6.258e-04,7.133e-04
6.202e-04,7.178e-04
6.202e-04,7.178e-04
6.007e-04,7.355e-04
6.007e-04,7.355e-04
5.925e-04,7.419e-04
5.925e-04,7.419e-04
5.752e-04,7.567e-04
5.752e-04,7.567e-04
5.647e-04,7.644e-04
5.647e-04,7.644e-04
5.471e-04,7.781e-04
5.471e-04,7.781e-04
5.362e-04,7.854e-04
5.362e-04,7.854e-04
5.199e-04,7.972e-04
5.199e-04,7.972e-04
5.060e-04,8.059e-04
5.060e-04,8.059e-04
4.919e-04,8.156e-04
4.919e-04,8.156e-04
4.763e-04,8.248e-04
4.763e-04,8.248e-04
4.618e-04,8.336e-04
4.618e-04,8.336e-04
4.437e-04,8.432e-04
4.437e-04,8.432e-04
4.340e-04,8.492e-04
4.340e-04,8.492e-04
4.149e-04,8.587e-04
4.149e-04,8.587e-04
3.992e-04,8.668e-04
3.992e-04,8.668e-04
3.831e-04,8.740e-04
3.831e-04,8.740e-04
3.677e-04,8.810e-04
3.677e-04,8.810e-04
3.507e-04,8.884e-04
3.507e-04,8.884e-04
3.374e-04,8.931e-04
3.374e-04,8.931e-04
3.212e-04,8.998e-04
3.212e-04,8.998e-04
3.033e-04,9.064e-04
3.033e-04,9.064e-04
2.875e-04,9.112e-04
2.875e-04,9.112e-04
2.704e-04,9.169e-04
2.704e-04,9.169e-04
2.541e-04,9.218e-04
2.541e-04,9.218e-04
2.332e-04,9.273e-04
2.332e-04,9.273e-04
2.196e-04,9.310e-04
2.196e-04,9.310e-04
1.995e-04,9.353e-04
1.995e-04,9.353e-04
1.831e-04,9.389e-04
1.831e-04,9.389e-04
1.664e-04,9.423e-04
1.664e-04,9.423e-04
1.468e-04,9.452e-04
1.468e-04,9.452e-04
1.304e-04,9.479e-04
1.304e-04,9.479e-04
1.143e-04,9.502e-04
1.143e-04,9.502e-04
9.375e-05,9.520e-04
9.375e-05,9.520e-04
7.852e-05,9.538e-04
7.852e-05,9.538e-04
6.358e-05,9.552e-04
6.358e-05,9.552e-04
2.695e-05,9.568e-04
2.695e-05,9.568e-04
1.568e-05,9.573e-04
1.568e-05,9.573e-04


==> data/contactAngle/CA_anl.txt <==
1	0.017453292519943	0.001550243720586	4.66532068473433E-05	0.005345928003828
2	0.034906585039887	0.000857102645156	7.40592295570486E-05	0.004242850419516
3	0.05235987755983	0.000793720332984	9.70491499921575E-05	0.003706157514307
4	0.069813170079773	0.000815947171327	0.000117573636019	0.003366868420426
5	0.087266462599717	0.001195053807638	0.000136442508228	0.003125047219297
6	0.10471975511966	0.007523726150467	0.000154091118856	0.002940233701264
7	0.122173047639603	0.002288874958415	0.000170787689802	0.002792354045355
8	0.139626340159546	0.000936708190632	0.000186712316995	0.002670110531367
9	0.15707963267949	0.00079522708401	0.000201993362433	0.002566569018424
10	0.174532925199433	0.000798624134504	0.000216726432049	0.002477194453714
11	0.191986217719376	0.001002222678667	0.000230985188116	0.002398872898217
12	0.20943951023932	0.003066810322725	0.000244827934221	0.002329382194754
13	0.226892802759263	0.004314313730904	0.000258301840586	0.002267086158898
14	0.244346095279206	0.001078940797983	0.00027144577178	0.002210748401782
15	0.261799387799149	0.000804530610441	0.000284292245852	0.002159413995647
16	0.279252680319093	0.000794051536379	0.000296868831752	0.002112331496969
17	0.296705972839036	0.000893408599349	0.000309199171064	0.002068899962345
18	0.314159265358979	0.001867738599675	0.000321303741182	0.002028631982559
19	0.331612557878923	0.017374609660622	0.000333200436064	0.001991127292042
20	0.349065850398866	0.001333353289386	0.000344905015438	0.001956053543551
21	0.366519142918809	0.000831503613134	0.000356431457356	0.00192313204963
22	0.383972435438752	0.000793700526289	0.000367792238461	0.001892127037415
23	0.401425727958696	0.000834040075456	0.000378998559424	0.00186283743412
24	0.418879020478639	0.001355075335849	0.00039006052817	0.001835090505347
25	0.436332312998582	0.020519437841259	0.000400987310219	0.001808736870066
26	0.453785605518526	0.00182325380882	0.000411787253134	0.001783646552289
27	0.471238898038469	0.000888490990368	0.000422467990342	0.001759705823041
28	0.488692190558412	0.000793974718911	0.000433036528382	0.001736814651561
29	0.506145483078356	0.00080558504151	0.000443499320733	0.001714884631057
30	0.523598775598299	0.001090813136114	0.00045386233065	0.001693837277628
31	0.541052068118242	0.004553245451573	0.000464131084981	0.001673602625237
32	0.558505360638185	0.002950188413249	0.000474310720481	0.001654118057475
33	0.575958653158129	0.000993448799415	0.000484406023885	0.001635327330199
34	0.593411945678072	0.000798068573467	0.000494421466731	0.001617179749093
35	0.610865238198015	0.000795489912509	0.000504361235758	0.001599629473844
36	0.628318530717959	0.000943427423621	0.000514229259542	0.001582634926425
37	0.645771823237902	0.002359872906558	0.000524029231931	0.001566158285508
38	0.663225115757845	0.006947359404004	0.00053376463273	0.001550165052494
39	0.680678408277788	0.001179429466534	0.000543438746026	0.001534623677437
40	0.698131700797732	0.000814292147903	0.000553054676459	0.001519505235294
41	0.715584993317675	0.000793732200619	0.00056261536373	0.001504783144646
42	0.733038285837618	0.000860768480205	0.000572123595556	0.001490432922435
43	0.750491578357562	0.001581394886653	0.000581582019272	0.00147643196938
44	0.767944870877505	0.300571032098714	0.00059099315225	0.001462759381593
45	0.785398163397448	0.001520448340996	0.000600359391269	0.0014493957847
46	0.802851455917391	0.000853584305087	0.000609683020963	0.001436323187338
47	0.820304748437335	0.000793712153035	0.000618966221447	0.001423524851386
48	0.837758040957278	0.000817694383015	0.000628211075218	0.001410985176714
49	0.855211333477221	0.001211276404478	0.000637419573406	0.001398689598565
50	0.872664625997165	0.008191130460541	0.00064659362144	0.001386624495935
51	0.890117918517108	0.002221975826096	0.000655735044195	0.001374777109606
52	0.907571211037051	0.000930226495408	0.000664845590675	0.001363135468617
53	0.925024503556995	0.000794993659914	0.000673926938259	0.001351688324184
54	0.942477796076938	0.000799228868626	0.00068298069658	0.001340425090165
55	0.959931088596881	0.001011312785456	0.000692008411045	0.001329335789331
56	0.977384381116825	0.003192423728364	0.000701011566042	0.00131841100477
57	0.994837673636768	0.004097308471966	0.000709991587862	0.001307641835853
58	1.01229096615671	0.001067487111378	0.000718949847348	0.001297019858261
59	1.02974425867665	0.000803544621395	0.000727887662314	0.001286537087637
60	1.0471975511966	0.00079414323038	0.000736806299728	0.001276185946466
61	1.06465084371654	0.000898514817318	0.000745706977699	0.001265959233864
62	1.08210413623648	0.001914551746254	0.000754590867268	0.001255850097963
63	1.09955742875643	0.014988867399334	0.000763459094024	0.001245852010636
64	1.11701072127637	0.001312485605671	0.000772312739553	0.001235958744325
65	1.13446401379631	0.000829082854807	0.000781152842739	0.001226164350771
66	1.15191730631626	0.000793700550643	0.00078998040091	0.001216463141461
67	1.1693705988362	0.000836695643914	0.00079879637086	0.001206849669627
68	1.18682389135614	0.001377696349726	0.000807601669734	0.001197318713653
69	1.20427718387609	0.02482206293189	0.000816397175796	0.001187865261766
70	1.22173047639603	0.001780943132332	0.000825183729083	0.001178484497886
71	1.23918376891597	0.000883756491804	0.000833962131945	0.001169171788538
72	1.25663706143592	0.000793911130213	0.000842733149483	0.00115992267073
73	1.27409035395586	0.000806710594398	0.000851497509887	0.001150732840717
74	1.2915436464758	0.001103121086605	0.000860255904679	0.001141598143572
75	1.30899693899575	0.00481737793035	0.000869008988854	0.001132514563502
76	1.32645023151569	0.002841680477234	0.000877757380945	0.001123478214836
77	1.34390352403563	0.000984980181768	0.000886501662986	0.001114485333652
78	1.36135681655558	0.000797559729798	0.0008952423804	0.001105532269966
79	1.37881010907552	0.000795784322661	0.000903980041799	0.001096615480466
80	1.39626340159546	0.000950391956136	0.000912715118702	0.001087731521728
81	1.41371669411541	0.00243532588852	0.000921448045176	0.00107887704389
82	1.43116998663535	0.006445324832163	0.000930179217399	0.001070048784749
83	1.44862327915529	0.001164377390382	0.000938908993138	0.001061243564248
84	1.46607657167524	0.000812726388772	0.00094763769116	0.001052458279326
85	1.48352986419518	0.000793748713049	0.000956365590563	0.001043689899111
86	1.50098315671512	0.000864586068107	0.000965092930032	0.001034935460432
87	1.51843644923507	0.001613984379046	0.000973819907022	0.001026192063623
88	1.53588974175501	0.119294154443689	0.000982546676867	0.00101745686861
89	1.55334303427495	0.001491932328133	0.000991273351817	0.001008727091265
90	1.5707963267949	0.000850209328755	0.001	0.001
91	1.58824961931484	0.0007937068094	0.001008726644317	0.000991272912602
92	1.60570291183478	0.000819536749288	0.001017453261259	0.000982543193289
93	1.62315620435473	0.001228124861258	0.001026179779663	0.000973808249979
94	1.64060949687467	0.008971509272344	0.001034906079386	0.000965065531763
95	1.65806278939461	0.002158855520013	0.001043631989919	0.000956312526565
96	1.67551608191456	0.000923974904833	0.001052357288932	0.000947546759
97	1.6929693744345	0.000794787511744	0.001061081700743	0.000938765788405
98	1.71042266695444	0.00079988526016	0.001069804894732	0.000929967207042
99	1.72787595947439	0.001020730634731	0.001078526483685	0.000921148638477
100	1.74532925199433	0.00332803371663	0.001087246022071	0.000912307736119
101	1.76278254451427	0.003899487599647	0.001095963004262	0.000903442181923
102	1.78023583703422	0.001056436004373	0.001104676862694	0.00089454968525
103	1.79768912955416	0.00080262442094	0.001113386965968	0.000885627981881
104	1.8151424220741	0.000794251525183	0.001122092616896	0.00087667483319
105	1.83259571459405	0.000903815354314	0.001130793050499	0.000867688025467
106	1.85004900711399	0.001963862109643	0.001139487431953	0.00085866536939
107	1.86750229963393	0.013125236955802	0.001148174854495	0.000849604699653
108	1.88495559215388	0.001292430574331	0.001156854337284	0.000840503874744
109	1.90240888467382	0.000826774470697	0.001165524823231	0.000831360776873
110	1.91986217719376	0.000793700716173	0.001174185176803	0.000822173312051
111	1.93731546971371	0.000839473798201	0.001182834181791	0.000812939410328
112	1.95476876223365	0.00140126408013	0.001191470539077	0.000803657026174
113	1.97222205475359	0.031004037005421	0.001200092864383	0.000794324139029
114	1.98967534727354	0.001740665423772	0.001208699686017	0.000784938753995
115	2.00712863979348	0.000879199804429	0.001217289442635	0.000775498902697
116	2.02458193231342	0.000793859202898	0.00122586048101	0.0007660026443
117	2.04203522483337	0.000807909976144	0.00123441105384	0.000756448066682
118	2.05948851735331	0.001115882560868	0.001242939317585	0.000746833287778
119	2.07694180987325	0.005110650743536	0.001251443330361	0.000737156457082
120	2.0943951023932	0.002740517204995	0.001259921049895	0.000727415757314
121	2.11184839491314	0.000976806375881	0.001268370331565	0.00071760940626
122	2.12930168743308	0.000797095177857	0.001276788926525	0.000707735658767
123	2.14675497995303	0.000796112537301	0.001285174479945	0.000697792808916
124	2.16420827247297	0.000957609898626	0.001293524529374	0.000687779192354
125	2.18166156499291	0.002515631528565	0.001301836503253	0.000677693188799
126	2.19911485751286	0.006004693349454	0.001310107719584	0.000667533224707
127	2.2165681500328	0.001149873087543	0.001318335384788	0.000657297776101
128	2.23402144255274	0.000811247009436	0.001326516592761	0.000646985371563
129	2.25147473507268	0.000793770930348	0.001334648324161	0.000636594595381
130	2.26892802759263	0.000868559801474	0.001342727445938	0.000626124090856
131	2.28638132011257	0.001648101470359	0.001350750711139	0.000615572563745
132	2.30383461263251	0.06948745925729	0.001358714758997	0.000604938785858
133	2.32128790515246	0.001464624834758	0.001366616115353	0.000594221598777
134	2.3387411976724	0.000846973703834	0.001374451193404	0.000583419917709
135	2.35619449019234	0.00079370355895	0.00138221629483	0.000572532735452
136	2.37364778271229	0.000821477281959	0.001389907611306	0.000561559126455
137	2.39110107523223	0.001245628520274	0.00139752122643	0.000550498250985
138	2.40855436775217	0.009894203985526	0.001405053118092	0.00053934935935
139	2.42600766027212	0.0020992258523	0.001412499161306	0.000528111796198
140	2.44346095279206	0.000917946295603	0.001419855131523	0.000516785004844
141	2.460914245312	0.000794606563151	0.001427116708452	0.000505368531632
142	2.47836753783195	0.000800595820856	0.001434279480413	0.000493862030281
143	2.49582083035189	0.001030488325778	0.001441338949222	0.000482265266226
144	2.51327412287183	0.003474796539525	0.001448290535645	0.000470578120899
145	2.53072741539178	0.003718538658786	0.001455129585422	0.000458800595945
146	2.54818070791172	0.001045772236885	0.00146185137587	0.000446932817336
147	2.56563400043166	0.000801767381412	0.001468451123084	0.00043497503935
148	2.58308729295161	0.000794378217679	0.00147492398973	0.0004229276484
149	2.60054058547155	0.000909316144667	0.001481265093427	0.000410791166666
150	2.61799387799149	0.002015854910936	0.001487469515727	0.000398566255505
151	2.63544717051144	0.011634659603527	0.001493532311673	0.000386253718602
152	2.65290046303138	0.001273149152366	0.001499448519925	0.000373854504839
153	2.67035375555132	0.00082457519851	0.001505213173438	0.00036136971083
154	2.68780704807127	0.000793701256159	0.001510821310662	0.000348800583106
155	2.70526034059121	0.000842378101026	0.001516267987241	0.000336148519908
156	2.72271363311115	0.001425829696817	0.001521548288176	0.00032341507255
157	2.7401669256311	0.040504861242924	0.001526657340403	0.000310601946337
158	2.75762021815104	0.001702291291998	0.001531590325749	0.000297711000991
159	2.77507351067098	0.000874815816888	0.001536342494216	0.000284744250566
160	2.79252680319093	0.000793817453776	0.001540909177521	0.000271703862818
161	2.80998009571087	0.000809185922168	0.001545285802846	0.000258592158025
162	2.82743338823081	0.001129116487609	0.001549467906725	0.000245411607207
163	2.84488668075076	0.005437843245945	0.001553451148986	0.000232164829763
164	2.8623399732707	0.00264602153815	0.001557231326695	0.000218854590478
165	2.87979326579064	0.000968917417262	0.001560804387995	0.000205483795925
166	2.89724655831059	0.000796672523804	0.001564166445778	0.000192055490224
167	2.91469985083053	0.000796476821847	0.001567313791101	0.000178572850189
168	2.93215314335047	0.000965089731582	0.001570242906248	0.000165039179843
169	2.94960643587042	0.00260123493788	0.001572950477372	0.000151457904328
170	2.96705972839036	0.005615313761894	0.001575433406618	0.000137832563219
171	2.9845130209103	0.001135893460672	0.001577688823636	0.000124166803258
172	3.00196631343025	0.000809851162266	0.001579714096425	0.000110464370545
173	3.01941960595019	0.000793800012539	0.001581506841402	9.67291022060631E-05
174	3.03687289847013	0.000872694216214	0.00158306493264	8.29649175805363E-05
175	3.05432619099008	0.001683842852725	0.001584386510195	6.91758089666198E-05
176	3.07177948351002	0.047361703246521	0.001585469987458	5.53658319680894E-05
177	3.08923277602996	0.001438460095727	0.001586314057486	4.15390954934273E-05
178	3.10668606854991	0.000843873529601	0.001586917698246	2.7699751458613E-05
179	3.12413936106985	0.000793701769026	0.001587280176738	1.3851984249296E-05
180	3.14159265358979	0.000823519041727	0.001587401051968	0


==> data/contactAngle/Ekin_CA105.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,7.377158384770156475e-12
1.000000000000000021e-02,4.941202327609063723e-11
1.499999999999999944e-02,4.181516170501710193e-11
2.000000000000000042e-02,1.836424693465233187e-11
2.500000000000000139e-02,9.770511649549010749e-12
2.999999999999999889e-02,5.418878514319660001e-12
3.500000000000000333e-02,1.422808854840696301e-12
4.000000000000000083e-02,2.144102472811938034e-13
4.499999999999999833e-02,2.470145409461111407e-13
5.000000000000000278e-02,2.376449701841921163e-13
5.500000000000000028e-02,1.958942593773827602e-13
5.999999999999999778e-02,2.391292073298246221e-13
6.500000000000000222e-02,1.578848168719560254e-13
7.000000000000000666e-02,1.188136957352981313e-13
7.499999999999999722e-02,1.067133198375813926e-13
8.000000000000000167e-02,1.171691910712980009e-13
8.500000000000000611e-02,1.221490092575550429e-13
8.999999999999999667e-02,1.080373549484648050e-13
9.500000000000000111e-02,9.594850416760893760e-14
1.000000000000000056e-01,1.148288865806535144e-13
1.049999999999999961e-01,1.205433800350875048e-13
1.100000000000000006e-01,1.047831829055212697e-13
1.150000000000000050e-01,9.914176189340653254e-14
1.199999999999999956e-01,8.457674994133415231e-14
1.250000000000000000e-01,1.129390366259031245e-13
1.300000000000000044e-01,8.143146988004448573e-14
1.350000000000000089e-01,9.175996819976719561e-14
1.400000000000000133e-01,9.079067967832091391e-14
1.449999999999999900e-01,6.833260704297574268e-14
1.499999999999999944e-01,8.716587035451086725e-14
1.549999999999999989e-01,8.322005305672067137e-14
1.600000000000000033e-01,8.371727744815873386e-14
1.650000000000000078e-01,9.329567546956244238e-14
1.700000000000000122e-01,1.041024006553925848e-13
1.750000000000000167e-01,9.061109449248763984e-14
1.799999999999999933e-01,8.224743942264469099e-14
1.849999999999999978e-01,8.868508302839475844e-14
1.900000000000000022e-01,8.678607991896572204e-14
1.950000000000000067e-01,1.016324386000633498e-13
2.000000000000000111e-01,1.144798879977315923e-13
2.050000000000000155e-01,1.038726622937247381e-13
2.099999999999999922e-01,9.504237823421138198e-14
2.149999999999999967e-01,7.973216997925194100e-14
2.200000000000000011e-01,8.229608647525312530e-14
2.250000000000000056e-01,9.366924496134745354e-14
2.300000000000000100e-01,1.103230606531724577e-13
2.350000000000000144e-01,1.125456401496194613e-13
2.399999999999999911e-01,1.197810270241462055e-13
2.449999999999999956e-01,1.365374046145007385e-13
2.500000000000000000e-01,1.435956364730373415e-13
2.550000000000000044e-01,1.529655273770913982e-13
2.600000000000000089e-01,1.696186081971973654e-13
2.650000000000000133e-01,1.586283760843798856e-13
2.700000000000000178e-01,1.676710962783545671e-13
2.750000000000000222e-01,5.516210221685470431e-13
2.800000000000000266e-01,1.207156921736896399e-12
2.850000000000000311e-01,2.065485808998346884e-12
2.899999999999999800e-01,2.209617989137769225e-12
2.949999999999999845e-01,1.330693601630628367e-12
2.999999999999999889e-01,6.473012035712601704e-13
3.049999999999999933e-01,1.106199692003429237e-12
3.099999999999999978e-01,2.102175960317254466e-12
3.150000000000000022e-01,2.376863034442067734e-12
3.200000000000000067e-01,2.044152934104204682e-12
3.250000000000000111e-01,2.444433281198144491e-12
3.300000000000000155e-01,2.721793251112104060e-12
3.350000000000000200e-01,2.480053575709462636e-12
3.400000000000000244e-01,2.291898010298610283e-12
3.450000000000000289e-01,2.429000334814191446e-12
3.500000000000000333e-01,2.386567182838917614e-12
3.549999999999999822e-01,2.453077584505082031e-12
3.599999999999999867e-01,2.799624111503363372e-12
3.649999999999999911e-01,2.839575521647931089e-12
3.699999999999999956e-01,2.989970380440355020e-12
3.750000000000000000e-01,3.001479431986809641e-12
3.800000000000000044e-01,2.662092214450240745e-12
3.850000000000000089e-01,2.776693087071181291e-12
3.900000000000000133e-01,2.943941159173846919e-12
3.950000000000000178e-01,2.751364139840007587e-12
4.000000000000000222e-01,3.008306957781315476e-12
4.050000000000000266e-01,3.048243466764689111e-12
4.100000000000000311e-01,3.239891724660993301e-12
4.150000000000000355e-01,3.419603453949094804e-12
4.199999999999999845e-01,3.224514657631517257e-12
4.249999999999999889e-01,3.507595509290696291e-12
4.299999999999999933e-01,3.190978895872832388e-12
4.349999999999999978e-01,3.165530273690820578e-12
4.400000000000000022e-01,3.428572090342641914e-12
4.450000000000000067e-01,3.187609370797873241e-12
4.500000000000000111e-01,3.633669111877680782e-12
4.550000000000000155e-01,3.789417678490281823e-12
4.600000000000000200e-01,3.702867077663541647e-12
4.650000000000000244e-01,4.615282639861108306e-12
4.700000000000000289e-01,2.895351732149721047e-12
4.750000000000000333e-01,3.162785898894072600e-12
4.799999999999999822e-01,3.875255351886154288e-12
4.849999999999999867e-01,3.385052084922791568e-12
4.899999999999999911e-01,4.904708359390498703e-12
4.949999999999999956e-01,3.799719037488104169e-12
5.000000000000000000e-01,3.451697295531631300e-12
5.050000000000000044e-01,4.521067254245282218e-12
5.100000000000000089e-01,2.043357351794839328e-12
5.150000000000000133e-01,3.166882321238518607e-12
5.200000000000000178e-01,3.024574369192124204e-12
5.250000000000000222e-01,3.827081061899663263e-12
5.300000000000000266e-01,5.269598681479693605e-12
5.350000000000000311e-01,2.151083201169968205e-12
5.400000000000000355e-01,3.196544013917447007e-12
5.450000000000000400e-01,3.144981805235148168e-12
5.500000000000000444e-01,1.644112053327262848e-12
5.550000000000000488e-01,3.353000385686756052e-12
5.600000000000000533e-01,3.638849593698979715e-12
5.650000000000000577e-01,4.288693889975548613e-12
5.700000000000000622e-01,2.906962530687452168e-12
5.750000000000000666e-01,1.542669138871133691e-12
5.799999999999999600e-01,2.472572028636933210e-12
5.849999999999999645e-01,1.325027318671346076e-12
5.899999999999999689e-01,3.824441228061915777e-12
5.949999999999999734e-01,6.160470657050611149e-12
5.999999999999999778e-01,2.797486726194621022e-12
6.049999999999999822e-01,3.287154715508223322e-12
6.099999999999999867e-01,3.430126933380962350e-12
6.149999999999999911e-01,5.655869026668371046e-13
6.199999999999999956e-01,4.233645275235177321e-12
6.250000000000000000e-01,5.776120349764825069e-12
6.300000000000000044e-01,2.409714739769697719e-12
6.350000000000000089e-01,4.561604466289282904e-12
6.400000000000000133e-01,2.220004796981811993e-12
6.450000000000000178e-01,1.239408971741795829e-12
6.500000000000000222e-01,4.431968554854394362e-12
6.550000000000000266e-01,1.885557896457613057e-12
6.600000000000000311e-01,3.142622765153647277e-12
6.650000000000000355e-01,3.101656679064036125e-12
6.700000000000000400e-01,1.284164842218160886e-12
6.750000000000000444e-01,3.455784171819687676e-12
6.800000000000000488e-01,2.948401262983680696e-12
6.850000000000000533e-01,3.025588579475880576e-12
6.900000000000000577e-01,4.108658526092768941e-12
6.950000000000000622e-01,1.643609371967614181e-12
7.000000000000000666e-01,3.557320451363922168e-12
7.049999999999999600e-01,4.063734319061041682e-12
7.099999999999999645e-01,2.767310012131930332e-12
7.149999999999999689e-01,4.628526978194715050e-12
7.199999999999999734e-01,1.738437567837536806e-12
7.249999999999999778e-01,2.554045291617513352e-12
7.299999999999999822e-01,6.638778373599054100e-12
7.349999999999999867e-01,3.018600866198540376e-12
7.399999999999999911e-01,4.558255895972252885e-12
7.449999999999999956e-01,3.094988875091076785e-12
7.500000000000000000e-01,1.696873339824378861e-12
7.550000000000000044e-01,5.558513104915620232e-12
7.600000000000000089e-01,4.303846042603255870e-12
7.650000000000000133e-01,4.821947775781155761e-12
7.700000000000000178e-01,4.939051344990731954e-12
7.750000000000000222e-01,2.744361525401473709e-12
7.800000000000000266e-01,4.045891575515271261e-12
7.850000000000000311e-01,2.958761993795634224e-12
7.900000000000000355e-01,4.476784262806178673e-12
7.950000000000000400e-01,4.971226677298547223e-12
8.000000000000000444e-01,3.002919256687165021e-12
8.050000000000000488e-01,5.099932663142682159e-12
8.100000000000000533e-01,5.360763054341079411e-12
8.150000000000000577e-01,6.963032763451339339e-12
8.200000000000000622e-01,5.840236786752941126e-12
8.250000000000000666e-01,4.262208007276059117e-12
8.300000000000000711e-01,4.320458509027958957e-12
8.349999999999999645e-01,3.928236197680235847e-12
8.399999999999999689e-01,4.290563520044089796e-12
8.449999999999999734e-01,4.955912940204145221e-12
8.499999999999999778e-01,3.622910473495722609e-12
8.549999999999999822e-01,4.485164768993855481e-12
8.599999999999999867e-01,3.576684044674039680e-12
8.649999999999999911e-01,5.058582406491042788e-12
8.699999999999999956e-01,4.425933584570885551e-12
8.750000000000000000e-01,3.538057208061219160e-12
8.800000000000000044e-01,4.621716681867839015e-12
8.850000000000000089e-01,4.046763293445111342e-12
8.900000000000000133e-01,5.590661894530059199e-12
8.950000000000000178e-01,4.186674952507020052e-12
9.000000000000000222e-01,4.025369416922332027e-12
9.050000000000000266e-01,5.830385256558657970e-12
9.100000000000000311e-01,3.843250684440137139e-12
9.150000000000000355e-01,5.045159254223109481e-12
9.200000000000000400e-01,3.599227871745825615e-12
9.250000000000000444e-01,3.444653702899814503e-12
9.300000000000000488e-01,4.457159433513880890e-12
9.350000000000000533e-01,4.011990968137980966e-12
9.400000000000000577e-01,5.198800470679999464e-12
9.450000000000000622e-01,4.356572870165110668e-12
9.500000000000000666e-01,3.668673802167178197e-12
9.550000000000000711e-01,5.098535213619472097e-12
9.599999999999999645e-01,3.775802906602622075e-12
9.649999999999999689e-01,4.252490121871234023e-12
9.699999999999999734e-01,3.110900754109025783e-12
9.749999999999999778e-01,2.408101456239820226e-12
9.799999999999999822e-01,5.387010518461467630e-12
9.849999999999999867e-01,3.661431139335037515e-12
9.899999999999999911e-01,4.761958960443736680e-12
9.949999999999999956e-01,3.841678146272898630e-12
1.000000000000000000e+00,2.411036752164364456e-12


==> data/contactAngle/Ekin_CA120.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,5.088911205530167945e-11
1.000000000000000021e-02,2.144390195608139738e-10
1.499999999999999944e-02,1.249749138951301863e-10
2.000000000000000042e-02,2.078711800277233827e-11
2.500000000000000139e-02,1.773513620719314133e-12
2.999999999999999889e-02,1.175623736344278162e-12
3.500000000000000333e-02,4.031103570014239240e-12
4.000000000000000083e-02,2.943671308457852354e-12
4.499999999999999833e-02,1.407698029652238269e-12
5.000000000000000278e-02,4.449039406608791160e-13
5.500000000000000028e-02,4.094715986866504809e-13
5.999999999999999778e-02,1.488605281338096106e-12
6.500000000000000222e-02,1.255946815945208355e-12
7.000000000000000666e-02,1.064558979123831066e-12
7.499999999999999722e-02,9.300319361500444049e-13
8.000000000000000167e-02,2.967020263895393274e-13
8.500000000000000611e-02,1.536427735118195832e-13
8.999999999999999667e-02,3.781812847591937839e-13
9.500000000000000111e-02,1.346370438113808907e-12
1.000000000000000056e-01,2.372987102717161803e-12
1.049999999999999961e-01,3.440904896706343719e-12
1.100000000000000006e-01,1.990720862522721937e-12
1.150000000000000050e-01,4.907668917439879207e-13
1.199999999999999956e-01,1.247875770786777476e-13
1.250000000000000000e-01,2.011037897318602240e-12
1.300000000000000044e-01,5.451686214655639141e-12
1.350000000000000089e-01,3.099371213465929904e-12
1.400000000000000133e-01,4.552724712993951333e-13
1.449999999999999900e-01,1.339200389338657621e-13
1.499999999999999944e-01,1.994567719521001547e-13
1.549999999999999989e-01,1.889966661110520864e-13
1.600000000000000033e-01,7.280585123226048767e-13
1.650000000000000078e-01,1.438696286641061788e-12
1.700000000000000122e-01,3.648698097094894540e-12
1.750000000000000167e-01,2.816358115524054430e-12
1.799999999999999933e-01,4.203549760859460891e-13
1.849999999999999978e-01,1.339324808213860050e-13
1.900000000000000022e-01,1.197560108266771204e-12
1.950000000000000067e-01,3.212763229385019307e-12
2.000000000000000111e-01,2.503380412235856772e-12
2.050000000000000155e-01,5.955797969363631867e-13
2.099999999999999922e-01,6.543991039507093233e-13
2.149999999999999967e-01,1.307978178374469580e-12
2.200000000000000011e-01,2.398819196969271541e-13
2.250000000000000056e-01,5.082186544314027924e-13
2.300000000000000100e-01,8.710102410987021424e-13
2.350000000000000144e-01,7.946168072521688889e-12
2.399999999999999911e-01,1.417397428303957404e-11
2.449999999999999956e-01,1.652649720199406499e-12
2.500000000000000000e-01,1.257210737094283534e-12
2.550000000000000044e-01,7.055050227791072421e-13
2.600000000000000089e-01,3.729565942194313699e-13
2.650000000000000133e-01,2.360014012083412024e-12
2.700000000000000178e-01,6.952221039682628965e-12
2.750000000000000222e-01,1.379027846269309821e-12
2.800000000000000266e-01,2.805878757499159193e-13
2.850000000000000311e-01,8.831438608467580934e-13
2.899999999999999800e-01,1.411724253557622830e-12
2.949999999999999845e-01,2.281710330862552486e-13
2.999999999999999889e-01,7.124235271476211038e-13
3.049999999999999933e-01,1.562570221722126382e-12
3.099999999999999978e-01,9.326965548098090079e-12
3.150000000000000022e-01,1.612560637295246415e-11
3.200000000000000067e-01,2.284250687807798913e-12
3.250000000000000111e-01,2.868642099201680017e-12
3.300000000000000155e-01,1.576306764036417431e-12
3.350000000000000200e-01,2.783685922622681603e-12
3.400000000000000244e-01,5.324312020093203700e-12
3.450000000000000289e-01,3.475535893812776671e-12
3.500000000000000333e-01,7.539842044934632779e-13
3.549999999999999822e-01,3.894118417520076908e-13
3.599999999999999867e-01,4.480298957787455226e-13
3.649999999999999911e-01,1.679712004261091893e-13
3.699999999999999956e-01,2.176199777750298976e-13
3.750000000000000000e-01,5.216888384893537609e-13
3.800000000000000044e-01,2.976929768919945616e-12
3.850000000000000089e-01,1.561755593866110150e-11
3.900000000000000133e-01,9.558562189340594464e-12
3.950000000000000178e-01,6.759549723938109769e-13
4.000000000000000222e-01,4.054835531860591126e-12
4.050000000000000266e-01,4.007445648312569894e-12
4.100000000000000311e-01,5.985863041132689917e-12
4.150000000000000355e-01,9.251100709661843999e-13
4.199999999999999845e-01,9.947026846930386540e-13
4.249999999999999889e-01,5.981454742141069727e-13
4.299999999999999933e-01,4.833899438381196668e-13
4.349999999999999978e-01,1.520030346000567588e-13
4.400000000000000022e-01,1.596201327629387914e-13
4.450000000000000067e-01,1.882512588053942118e-13
4.500000000000000111e-01,3.789803304243833829e-13
4.550000000000000155e-01,6.794470828026534811e-13
4.600000000000000200e-01,3.603019751608372716e-12
4.650000000000000244e-01,1.449755020439625116e-11
4.700000000000000289e-01,8.275763131678107426e-12
4.750000000000000333e-01,7.909468840807678536e-13
4.799999999999999822e-01,3.223107894882560692e-12
4.849999999999999867e-01,1.781630446203053388e-12
4.899999999999999911e-01,3.663008799776436136e-12
4.949999999999999956e-01,5.054096225649120175e-12
5.000000000000000000e-01,3.375864762347192456e-13
5.050000000000000044e-01,2.424658596282825709e-13
5.100000000000000089e-01,4.393681010697038074e-13
5.150000000000000133e-01,5.682115443050862969e-13
5.200000000000000178e-01,1.748164650052786334e-13
5.250000000000000222e-01,1.871044223662466406e-13
5.300000000000000266e-01,2.249246026622132191e-13
5.350000000000000311e-01,3.209421411156655432e-13
5.400000000000000355e-01,6.821165443398059791e-13
5.450000000000000400e-01,5.676200147718192869e-12
5.500000000000000444e-01,2.293417789041996565e-11
5.550000000000000488e-01,6.078137084841730018e-12
5.600000000000000533e-01,4.534556996077300217e-12
5.650000000000000577e-01,7.738908287137749024e-12
5.700000000000000622e-01,6.684006657451393203e-12
5.750000000000000666e-01,2.974567469209433267e-12
5.799999999999999600e-01,8.751407731324436632e-13
5.849999999999999645e-01,2.412222384009510830e-13
5.899999999999999689e-01,1.867752987891436266e-12
5.949999999999999734e-01,5.443751579150558865e-13
5.999999999999999778e-01,1.918539492180571586e-13
6.049999999999999822e-01,1.768707588780671745e-13
6.099999999999999867e-01,1.876549504231662123e-13
6.149999999999999911e-01,2.802973904181272334e-13
6.199999999999999956e-01,3.641305956989527588e-13
6.250000000000000000e-01,5.526103195734323366e-13
6.300000000000000044e-01,1.642563147470355491e-12
6.350000000000000089e-01,8.824771270155909667e-12
6.400000000000000133e-01,1.580692082643509407e-11
6.450000000000000178e-01,1.475230907090008661e-12
6.500000000000000222e-01,4.003668203949929006e-12
6.550000000000000266e-01,4.924527835100890450e-12
6.600000000000000311e-01,4.109716042876244756e-12
6.650000000000000355e-01,2.423099242150784229e-12
6.700000000000000400e-01,3.194082528352738315e-13
6.750000000000000444e-01,5.289261462166906987e-13
6.800000000000000488e-01,7.284213206730784949e-13
6.850000000000000533e-01,3.053804975934327581e-13
6.900000000000000577e-01,1.600418763700872988e-13
6.950000000000000622e-01,1.702520821709186405e-13
7.000000000000000666e-01,2.449691528454423678e-13
7.049999999999999600e-01,6.181675707921387812e-13
7.099999999999999645e-01,2.259914763271809325e-12
7.149999999999999689e-01,7.555443793535233877e-12
7.199999999999999734e-01,1.418370939791202853e-11
7.249999999999999778e-01,9.725559502840044384e-12
7.299999999999999822e-01,6.254436913877727057e-12
7.349999999999999867e-01,1.040597073733806845e-11
7.399999999999999911e-01,5.503429565578700664e-12
7.449999999999999956e-01,7.137060165405275181e-12
7.500000000000000000e-01,1.446912181563675722e-12
7.550000000000000044e-01,3.582753473892808898e-12
7.600000000000000089e-01,2.002425724640488986e-12
7.650000000000000133e-01,4.075361648574472816e-13
7.700000000000000178e-01,2.490898768883199318e-13
7.750000000000000222e-01,3.330323670525104742e-13
7.800000000000000266e-01,1.149093266576528791e-12
7.850000000000000311e-01,4.236058797687293622e-12
7.900000000000000355e-01,6.794709712266924161e-12
7.950000000000000400e-01,3.696685656905174897e-12
8.000000000000000444e-01,2.921049017459154763e-12
8.050000000000000488e-01,3.594527719542385034e-12
8.100000000000000533e-01,1.027545891702175465e-11
8.150000000000000577e-01,6.041562650352718085e-12
8.200000000000000622e-01,1.173402415588498343e-12
8.250000000000000666e-01,8.436735370196404069e-13
8.300000000000000711e-01,1.351375016383827033e-12
8.349999999999999645e-01,1.750253140926361561e-12
8.399999999999999689e-01,2.069795969873667328e-12
8.449999999999999734e-01,5.752067081630231135e-12
8.499999999999999778e-01,6.006175652146341105e-12
8.549999999999999822e-01,5.255288910120726943e-12
8.599999999999999867e-01,8.421885780990125904e-12
8.649999999999999911e-01,6.490143481642009536e-12
8.699999999999999956e-01,7.317067123949530299e-12
8.750000000000000000e-01,1.040916610509157408e-11
8.800000000000000044e-01,3.116015112027526683e-12
8.850000000000000089e-01,8.597876876592638857e-12
8.900000000000000133e-01,5.268466658890248994e-12
8.950000000000000178e-01,2.140396507456899176e-12
9.000000000000000222e-01,4.027729388326407851e-12
9.050000000000000266e-01,8.807248435914519298e-12
9.100000000000000311e-01,9.093023836612703952e-12
9.150000000000000355e-01,1.148648373782635050e-11
9.200000000000000400e-01,8.567735552787783506e-12
9.250000000000000444e-01,9.248439222574236386e-12
9.300000000000000488e-01,1.501619257032871754e-11
9.350000000000000533e-01,6.365913897752763243e-12
9.400000000000000577e-01,6.446636281907560279e-12
9.450000000000000622e-01,7.984732277691366365e-12
9.500000000000000666e-01,9.833986870944503091e-12
9.550000000000000711e-01,1.017375569790602015e-11
9.599999999999999645e-01,1.420597452670336086e-11
9.649999999999999689e-01,1.119624078273773462e-11
9.699999999999999734e-01,1.017923280596733308e-11
9.749999999999999778e-01,1.468670554459095247e-11
9.799999999999999822e-01,9.803322143852713073e-12
9.849999999999999867e-01,7.956672459840776364e-12
9.899999999999999911e-01,9.805295616388323346e-12
9.949999999999999956e-01,7.124712690711023633e-12
1.000000000000000000e+00,7.434582337737085543e-12


==> data/contactAngle/Ekin_CA135.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,1.608774513006210866e-10
1.000000000000000021e-02,4.446332454681397910e-10
1.499999999999999944e-02,1.188018471002579150e-10
2.000000000000000042e-02,1.948043331503868467e-11
2.500000000000000139e-02,8.197914808988573976e-12
2.999999999999999889e-02,6.838850211352111414e-12
3.500000000000000333e-02,4.934666212648154439e-12
4.000000000000000083e-02,1.710079493932426475e-12
4.499999999999999833e-02,1.488405541749671411e-13
5.000000000000000278e-02,1.124152680858969898e-12
5.500000000000000028e-02,1.632633619010448954e-12
5.999999999999999778e-02,1.698791515082121365e-12
6.500000000000000222e-02,1.401581685058772853e-12
7.000000000000000666e-02,1.169476541690528690e-12
7.499999999999999722e-02,8.532192441634836181e-13
8.000000000000000167e-02,3.590323613025248843e-13
8.500000000000000611e-02,2.457934897392988848e-13
8.999999999999999667e-02,7.778636645525695397e-12
9.500000000000000111e-02,2.075483463704586712e-11
1.000000000000000056e-01,9.765435941517355839e-12
1.049999999999999961e-01,4.949201829731465428e-13
1.100000000000000006e-01,1.122246123850345948e-11
1.150000000000000050e-01,4.657550714910032001e-12
1.199999999999999956e-01,7.696689572185280223e-13
1.250000000000000000e-01,2.008787589147687423e-12
1.300000000000000044e-01,3.225470718462021087e-13
1.350000000000000089e-01,1.758779864758253585e-12
1.400000000000000133e-01,4.995267372578383600e-13
1.449999999999999900e-01,6.818924448452891478e-13
1.499999999999999944e-01,2.665243810042739468e-12
1.549999999999999989e-01,2.058253623545170361e-12
1.600000000000000033e-01,4.506870463956148399e-13
1.650000000000000078e-01,2.534087107051164616e-13
1.700000000000000122e-01,4.045997280627490217e-12
1.750000000000000167e-01,2.799268998205662402e-11
1.799999999999999933e-01,3.130387514829636390e-11
1.849999999999999978e-01,1.434789621271193365e-12
1.900000000000000022e-01,1.844890043139458043e-11
1.950000000000000067e-01,3.133707866072655873e-11
2.000000000000000111e-01,1.072336453944444904e-12
2.050000000000000155e-01,1.202605105936527532e-11
2.099999999999999922e-01,5.454888567328454752e-12
2.149999999999999967e-01,3.410928475204856161e-13
2.200000000000000011e-01,5.610113497823478402e-12
2.250000000000000056e-01,4.234806634485723035e-12
2.300000000000000100e-01,3.229139838367701374e-13
2.350000000000000144e-01,2.135910326614976512e-13
2.399999999999999911e-01,5.482027772814037245e-13
2.449999999999999956e-01,3.749375755432994151e-13
2.500000000000000000e-01,4.022623761557043515e-13
2.550000000000000044e-01,5.645161960273982323e-12
2.600000000000000089e-01,1.249768678098917415e-11
2.650000000000000133e-01,3.894570749253035776e-12
2.700000000000000178e-01,1.636010012589395505e-12
2.750000000000000222e-01,8.083913475275041613e-12
2.800000000000000266e-01,1.754261204041541188e-12
2.850000000000000311e-01,6.095656426623465600e-13
2.899999999999999800e-01,4.362530307844282454e-13
2.949999999999999845e-01,2.231870079413056938e-12
2.999999999999999889e-01,1.964474329724908248e-12
3.049999999999999933e-01,1.172862364910543309e-12
3.099999999999999978e-01,8.359311032108965109e-13
3.150000000000000022e-01,5.875352653674782705e-13
3.200000000000000067e-01,6.498272996395828317e-13
3.250000000000000111e-01,7.699329406023027306e-12
3.300000000000000155e-01,1.601074263453483943e-11
3.350000000000000200e-01,7.788205519318582899e-12
3.400000000000000244e-01,2.154452959075570580e-13
3.450000000000000289e-01,6.930382456630470573e-12
3.500000000000000333e-01,3.498354926705361219e-12
3.549999999999999822e-01,3.106287040282041540e-13
3.599999999999999867e-01,2.654983836691827534e-13
3.649999999999999911e-01,1.456818426959217010e-12
3.699999999999999956e-01,2.278895583003759807e-12
3.750000000000000000e-01,1.703318208456039834e-12
3.800000000000000044e-01,1.113539561629295742e-12
3.850000000000000089e-01,7.097575580701233931e-13
3.900000000000000133e-01,3.040826995857061019e-13
3.950000000000000178e-01,4.307301715016366033e-12
4.000000000000000222e-01,1.388043724000454355e-11
4.050000000000000266e-01,1.146504562348127600e-11
4.100000000000000311e-01,2.945665270090103884e-12
4.150000000000000355e-01,3.963137569371612118e-13
4.199999999999999845e-01,2.578789833933115680e-12
4.249999999999999889e-01,1.368080847896635858e-12
4.299999999999999933e-01,1.486502151237801224e-13
4.349999999999999978e-01,1.051937870215624818e-13
4.400000000000000022e-01,1.215395168401301154e-13
4.450000000000000067e-01,5.065363366156818125e-13
4.500000000000000111e-01,1.063604955561459448e-12
4.550000000000000155e-01,1.441055326722562679e-12
4.600000000000000200e-01,1.633721869438887059e-12
4.650000000000000244e-01,1.352647901512682813e-12
4.700000000000000289e-01,8.781697833910587254e-13
4.750000000000000333e-01,4.859625478275121446e-13
4.799999999999999822e-01,2.088837354676798655e-13
4.849999999999999867e-01,3.045623423531652287e-12
4.899999999999999911e-01,9.481106884777548673e-12
4.949999999999999956e-01,9.273805655539037616e-12
5.000000000000000000e-01,2.230631886050105500e-12
5.050000000000000044e-01,6.703821709379555836e-13
5.100000000000000089e-01,2.435216680169106070e-12
5.150000000000000133e-01,1.050271559506655123e-12
5.200000000000000178e-01,1.717443665256724132e-13
5.250000000000000222e-01,1.492387673351914206e-13
5.300000000000000266e-01,2.785591641440988114e-13
5.350000000000000311e-01,3.724497510120273585e-13
5.400000000000000355e-01,3.826037864200772096e-13
5.450000000000000400e-01,4.468568949960173366e-13
5.500000000000000444e-01,3.475556732155383327e-13
5.550000000000000488e-01,9.131353581324221798e-13
5.600000000000000533e-01,5.370249971747399461e-12
5.650000000000000577e-01,7.340271025896073660e-12
5.700000000000000622e-01,2.714931499212980947e-12
5.750000000000000666e-01,6.607328541576864099e-13
5.799999999999999600e-01,3.967942204326391904e-12
5.849999999999999645e-01,2.219848567619920488e-12
5.899999999999999689e-01,8.734309813007714475e-13
5.949999999999999734e-01,1.350162667222321304e-12
5.999999999999999778e-01,2.366124652326107691e-12
6.049999999999999822e-01,2.116595162078738606e-12
6.099999999999999867e-01,1.291864900849759969e-12
6.149999999999999911e-01,8.611846715211870667e-13
6.199999999999999956e-01,5.459705134853721778e-13
6.250000000000000000e-01,3.143437206745148362e-13
6.300000000000000044e-01,3.231646725907922806e-12
6.350000000000000089e-01,7.123490329831840403e-12
6.400000000000000133e-01,3.988431766629219791e-12
6.450000000000000178e-01,1.194372074678540645e-12
6.500000000000000222e-01,3.510766546241940178e-13
6.550000000000000266e-01,1.652807113714516620e-13
6.600000000000000311e-01,1.192272102343850121e-13
6.650000000000000355e-01,1.619809772819281106e-13
6.700000000000000400e-01,2.677082375157624957e-13
6.750000000000000444e-01,3.260019875597209464e-13
6.800000000000000488e-01,4.816711298190058667e-13
6.850000000000000533e-01,8.800463401712479941e-13
6.900000000000000577e-01,1.275288406759500848e-12
6.950000000000000622e-01,1.509396592155099311e-12
7.000000000000000666e-01,1.419149688445031926e-12
7.049999999999999600e-01,1.158716157078743225e-12
7.099999999999999645e-01,7.366042700596155820e-13
7.149999999999999689e-01,4.856859159190208927e-13
7.199999999999999734e-01,2.839923370629549843e-12
7.249999999999999778e-01,8.005594834685327716e-12
7.299999999999999822e-01,6.794085726141931457e-12
7.349999999999999867e-01,2.871892647817731652e-12
7.399999999999999911e-01,1.868538820417598495e-13
7.449999999999999956e-01,1.257226685993373709e-12
7.500000000000000000e-01,1.644198433496058406e-12
7.550000000000000044e-01,1.114349346607923776e-12
7.600000000000000089e-01,1.040251227095723510e-12
7.650000000000000133e-01,1.523945014923811389e-12
7.700000000000000178e-01,2.111579058691859621e-12
7.750000000000000222e-01,2.037404803559184628e-12
7.800000000000000266e-01,1.524546067230403737e-12
7.850000000000000311e-01,1.052283798344433555e-12
7.900000000000000355e-01,6.431482033804060634e-13
7.950000000000000400e-01,5.631933454424144191e-13
8.000000000000000444e-01,4.219324328005314693e-12
8.050000000000000488e-01,9.356147609651090721e-12
8.100000000000000533e-01,6.524790078401567569e-12
8.150000000000000577e-01,2.526709809899330964e-12
8.200000000000000622e-01,3.707246214617044898e-13
8.250000000000000666e-01,4.402868798933924450e-13
8.300000000000000711e-01,1.051087863743305468e-12
8.349999999999999645e-01,9.719405206851663169e-13
8.399999999999999689e-01,7.121720118448140205e-13
8.449999999999999734e-01,7.101412629708649533e-13
8.499999999999999778e-01,1.032163039781153551e-12
8.549999999999999822e-01,1.542649697512388728e-12
8.599999999999999867e-01,1.733350334689021643e-12
8.649999999999999911e-01,1.372072380036116076e-12
8.699999999999999956e-01,9.052429231815042705e-13
8.750000000000000000e-01,5.718768225051463984e-13
8.800000000000000044e-01,1.359692309051752373e-12
8.850000000000000089e-01,5.285889375954867582e-12
8.900000000000000133e-01,9.080750867724420392e-12
8.950000000000000178e-01,5.921952426433564597e-12
9.000000000000000222e-01,2.070116112008691315e-12
9.050000000000000266e-01,8.879578090272845851e-13
9.100000000000000311e-01,8.441889076493682966e-13
9.150000000000000355e-01,1.555227325297892557e-12
9.200000000000000400e-01,1.735503552481532604e-12
9.250000000000000444e-01,1.257046591490507521e-12
9.300000000000000488e-01,8.616734994575383508e-13
9.350000000000000533e-01,9.999392786994579176e-13
9.400000000000000577e-01,1.376445987261832126e-12
9.450000000000000622e-01,1.484116306528449501e-12
9.500000000000000666e-01,1.219685189425945537e-12
9.550000000000000711e-01,9.807234164327385745e-13
9.599999999999999645e-01,6.511129904538394980e-13
9.649999999999999689e-01,8.543611620552839649e-13
9.699999999999999734e-01,4.710955079644919978e-12
9.749999999999999778e-01,9.519284591078760598e-12
9.799999999999999822e-01,7.456828374415638614e-12
9.849999999999999867e-01,2.853379584848881562e-12
9.899999999999999911e-01,3.543849161360413719e-13
9.949999999999999956e-01,8.617583080194892639e-13
1.000000000000000000e+00,1.734697027131915624e-12


==> data/contactAngle/Ekin_CA15.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,2.758579552173615130e-10
1.000000000000000021e-02,1.409465968608856519e-10
1.499999999999999944e-02,8.352319896221162818e-11
2.000000000000000042e-02,6.036948040127755904e-11
2.500000000000000139e-02,4.865073412656785400e-11
2.999999999999999889e-02,3.450741991400719774e-11
3.500000000000000333e-02,2.830153517425061014e-11
4.000000000000000083e-02,2.350995689630508997e-11
4.499999999999999833e-02,2.262086234986782594e-11
5.000000000000000278e-02,1.855898089706898391e-11
5.500000000000000028e-02,1.440333109349012777e-11
5.999999999999999778e-02,1.339650526642799672e-11
6.500000000000000222e-02,1.110338047146797409e-11
7.000000000000000666e-02,9.857511147856715182e-12
7.499999999999999722e-02,8.793397806584837116e-12
8.000000000000000167e-02,7.995613850653173293e-12
8.500000000000000611e-02,8.124679327011111222e-12
8.999999999999999667e-02,7.576047908514739756e-12
9.500000000000000111e-02,5.972977727651597489e-12
1.000000000000000056e-01,1.958196796476841363e-11
1.049999999999999961e-01,7.651474326848985739e-12
1.100000000000000006e-01,7.255683187395336469e-12
1.150000000000000050e-01,4.639735445380212008e-12
1.199999999999999956e-01,3.510045818984509523e-12
1.250000000000000000e-01,2.892921678721905541e-12
1.300000000000000044e-01,2.733010333031416524e-12
1.350000000000000089e-01,1.916089793667197776e-12
1.400000000000000133e-01,2.552276244387031417e-12
1.449999999999999900e-01,2.076251432299614631e-12
1.499999999999999944e-01,1.669003977440298048e-12
1.549999999999999989e-01,1.412610523402691292e-12
1.600000000000000033e-01,1.026396057568490852e-12
1.650000000000000078e-01,7.487006951123478161e-13
1.700000000000000122e-01,6.540743634104730685e-13
1.750000000000000167e-01,5.164451431483031571e-13
1.799999999999999933e-01,6.884632166475059201e-13
1.849999999999999978e-01,7.166398572735490507e-13
1.900000000000000022e-01,9.539786260575059383e-13
1.950000000000000067e-01,5.673842388205231400e-13
2.000000000000000111e-01,4.233938816469163820e-13
2.050000000000000155e-01,3.215576289221645072e-13
2.099999999999999922e-01,2.428878506179899566e-13
2.149999999999999967e-01,2.289565163664520297e-13
2.200000000000000011e-01,2.626542409416288966e-13
2.250000000000000056e-01,3.950545215047896755e-13
2.300000000000000100e-01,2.549903874751181189e-13
2.350000000000000144e-01,2.159450814360753407e-13
2.399999999999999911e-01,1.835586008382961570e-13
2.449999999999999956e-01,1.770334056345746468e-13
2.500000000000000000e-01,1.645342708798125870e-13
2.550000000000000044e-01,1.533573085907847172e-13
2.600000000000000089e-01,1.495297328801826170e-13
2.650000000000000133e-01,2.652187831699849121e-13
2.700000000000000178e-01,2.132369845639914931e-13
2.750000000000000222e-01,2.650253591127694373e-13
2.800000000000000266e-01,3.245847765356303091e-13
2.850000000000000311e-01,1.751542295096442624e-13
2.899999999999999800e-01,2.184184559155256113e-13
2.949999999999999845e-01,1.093907703761942999e-13
2.999999999999999889e-01,1.038349873851984979e-13
3.049999999999999933e-01,9.377541573485362370e-14
3.099999999999999978e-01,8.793865708867090421e-14
3.150000000000000022e-01,9.053044777829201997e-14
3.200000000000000067e-01,3.895648696925492268e-13
3.250000000000000111e-01,7.907785038696604690e-14
3.300000000000000155e-01,3.409683122299612702e-13
3.350000000000000200e-01,1.798930315999314646e-13
3.400000000000000244e-01,5.557207623496652903e-13
3.450000000000000289e-01,7.001055200817065335e-14
3.500000000000000333e-01,6.846124597359449899e-14
3.549999999999999822e-01,7.011574780335651862e-14
3.599999999999999867e-01,6.333233613986524270e-14
3.649999999999999911e-01,3.019453433807939909e-13
3.699999999999999956e-01,1.546374842291698324e-13
3.750000000000000000e-01,1.022480719257146344e-13
3.800000000000000044e-01,1.302119344472885511e-13
3.850000000000000089e-01,6.208424747455866258e-14
3.900000000000000133e-01,5.580676224781202017e-14
3.950000000000000178e-01,1.644998410483822685e-13
4.000000000000000222e-01,1.586843718541786521e-13
4.050000000000000266e-01,5.401694215834142438e-14
4.100000000000000311e-01,5.203733599046246809e-14
4.150000000000000355e-01,1.924355601659045192e-13
4.199999999999999845e-01,5.037868322688156443e-14
4.249999999999999889e-01,1.948792487382889210e-13
4.299999999999999933e-01,4.857187741436065544e-14
4.349999999999999978e-01,1.294823450734839157e-13
4.400000000000000022e-01,1.285600592382252449e-13
4.450000000000000067e-01,1.690967474132776828e-13
4.500000000000000111e-01,4.288820491638035486e-14
4.550000000000000155e-01,4.210296538076364687e-14
4.600000000000000200e-01,1.751893869368359949e-13
4.650000000000000244e-01,1.744873297866434277e-13
4.700000000000000289e-01,4.004852962680162188e-14
4.750000000000000333e-01,4.547887510852889554e-14
4.799999999999999822e-01,3.849819040624426088e-14
4.849999999999999867e-01,3.863445817842149306e-14
4.899999999999999911e-01,3.168605326209218394e-13
4.949999999999999956e-01,3.658053901745007455e-14
5.000000000000000000e-01,1.831735426094383389e-13
5.050000000000000044e-01,3.911998646799475889e-14
5.100000000000000089e-01,3.928949445253239197e-14
5.150000000000000133e-01,3.456367630860769430e-14
5.200000000000000178e-01,1.644805888645351500e-13
5.250000000000000222e-01,3.270871820859611885e-13
5.300000000000000266e-01,3.199187267455273405e-14
5.350000000000000311e-01,3.225606633350254186e-14
5.400000000000000355e-01,3.140272747259587642e-14
5.450000000000000400e-01,3.900494994013571533e-14
5.500000000000000444e-01,3.070982711506076717e-14
5.550000000000000488e-01,3.040010778931901393e-14
5.600000000000000533e-01,3.011621265613940214e-14
5.650000000000000577e-01,2.972954825963825915e-14
5.700000000000000622e-01,2.920096085290425152e-14
5.750000000000000666e-01,2.887916161853355351e-14
5.799999999999999600e-01,2.839987428160385022e-14
5.849999999999999645e-01,1.572635810589418275e-13
5.899999999999999689e-01,2.753941225819290302e-14
5.949999999999999734e-01,2.729036714299582538e-14
5.999999999999999778e-01,2.707013481995091655e-14
6.049999999999999822e-01,2.684052742552012872e-14
6.099999999999999867e-01,2.631719689816237211e-14
6.149999999999999911e-01,2.594137185951695540e-14
6.199999999999999956e-01,2.548072552599479167e-14
6.250000000000000000e-01,2.545029747125227554e-14
6.300000000000000044e-01,2.488317477400415218e-14
6.350000000000000089e-01,2.465983561705798465e-14
6.400000000000000133e-01,2.409392982372083350e-14
6.450000000000000178e-01,2.373670395172667473e-14
6.500000000000000222e-01,2.619143015181180806e-14
6.550000000000000266e-01,2.338412741664797744e-14
6.600000000000000311e-01,2.540915011195466706e-14
6.650000000000000355e-01,2.331612267880701139e-14
6.700000000000000400e-01,2.321406100236345626e-14
6.750000000000000444e-01,2.306011629116256440e-14
6.800000000000000488e-01,2.276448867633008210e-14
6.850000000000000533e-01,2.718043651839253280e-14
6.900000000000000577e-01,2.217156725237146614e-14
6.950000000000000622e-01,2.184369986935053670e-14
7.000000000000000666e-01,2.154333196813241302e-14
7.049999999999999600e-01,2.110964487656020230e-14
7.099999999999999645e-01,2.076846067211591163e-14
7.149999999999999689e-01,2.558832347858697740e-13
7.199999999999999734e-01,2.028238850471098472e-14
7.249999999999999778e-01,1.986544702958781932e-14
7.299999999999999822e-01,1.951470403582789672e-14
7.349999999999999867e-01,1.938073000928853076e-14
7.399999999999999911e-01,1.897800939332228634e-14
7.449999999999999956e-01,1.252741058124229735e-13
7.500000000000000000e-01,1.835904549807310471e-14
7.550000000000000044e-01,1.810952198866289704e-14
7.600000000000000089e-01,1.794261879695114320e-14
7.650000000000000133e-01,1.791357499314472576e-14
7.700000000000000178e-01,1.780654383765068321e-14
7.750000000000000222e-01,1.768481342878658647e-14
7.800000000000000266e-01,1.743842585710809154e-14
7.850000000000000311e-01,1.718502426228952063e-14
7.900000000000000355e-01,1.718154635454994141e-14
7.950000000000000400e-01,1.689730379439425222e-14
8.000000000000000444e-01,1.673124825174454950e-14
8.050000000000000488e-01,2.214233973063529261e-14
8.100000000000000533e-01,1.623094431124627977e-14
8.150000000000000577e-01,1.619394970475696422e-14
8.200000000000000622e-01,1.587299993843771992e-14
8.250000000000000666e-01,1.561644967296161185e-14
8.300000000000000711e-01,1.539094773761462757e-14
8.349999999999999645e-01,1.525324478279799581e-14
8.399999999999999689e-01,1.499570862506516732e-14
8.449999999999999734e-01,1.494307798566297232e-14
8.499999999999999778e-01,1.475447697885101979e-14
8.549999999999999822e-01,1.455180245102383483e-14
8.599999999999999867e-01,1.443656765331980185e-14
8.649999999999999911e-01,1.427222832717234692e-14
8.699999999999999956e-01,1.421286197000882027e-14
8.750000000000000000e-01,1.406370301992865658e-14
8.800000000000000044e-01,1.405552484357031502e-14
8.850000000000000089e-01,1.391048954246798865e-14
8.900000000000000133e-01,1.397116375301266426e-14
8.950000000000000178e-01,1.394297578372061590e-14
9.000000000000000222e-01,1.377836724714143589e-14
9.050000000000000266e-01,1.372872338833986248e-14
9.100000000000000311e-01,1.357974724669475517e-14
9.150000000000000355e-01,1.327330846834229618e-14
9.200000000000000400e-01,1.302559849136742211e-14
9.250000000000000444e-01,1.292970864597009802e-14
9.300000000000000488e-01,1.274190162803279501e-14
9.350000000000000533e-01,1.262143450730946331e-14
9.400000000000000577e-01,1.249614888365613634e-14
9.450000000000000622e-01,1.252283891517436427e-14
9.500000000000000666e-01,1.233287912327796506e-14
9.550000000000000711e-01,1.228432574862381770e-14
9.599999999999999645e-01,1.216054624819662753e-14
9.649999999999999689e-01,1.215245356434025180e-14
9.699999999999999734e-01,1.191522096632980117e-14
9.749999999999999778e-01,1.190953025798080878e-14
9.799999999999999822e-01,1.177601643576054223e-14
9.849999999999999867e-01,1.172034444607561800e-14
9.899999999999999911e-01,1.165954927273560557e-14
9.949999999999999956e-01,1.182471260108286851e-14
1.000000000000000000e+00,1.160452939075185323e-14


==> data/contactAngle/Ekin_CA150.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,5.662220120429994159e-10
1.000000000000000021e-02,2.575958520174027144e-11
1.499999999999999944e-02,8.225492201745511823e-12
2.000000000000000042e-02,3.081759903579951187e-12
2.500000000000000139e-02,5.496214143931867484e-13
2.999999999999999889e-02,3.602774522732944210e-13
3.500000000000000333e-02,1.916085020639002961e-12
4.000000000000000083e-02,2.340843202546239417e-12
4.499999999999999833e-02,7.628414896316828686e-13
5.000000000000000278e-02,2.010538242757321095e-12
5.500000000000000028e-02,9.998815366998316565e-13
5.999999999999999778e-02,7.921586744487287237e-12
6.500000000000000222e-02,3.134097903966904393e-11
7.000000000000000666e-02,2.848818199709058751e-12
7.499999999999999722e-02,3.710161894559861618e-12
8.000000000000000167e-02,1.201021135784686021e-12
8.500000000000000611e-02,9.361156844533982705e-13
8.999999999999999667e-02,9.243723470717670725e-13
9.500000000000000111e-02,9.556363802403213385e-13
1.000000000000000056e-01,1.461669802665710750e-12
1.049999999999999961e-01,1.709726266562939280e-11
1.100000000000000006e-01,3.162460634484887793e-13
1.150000000000000050e-01,2.904584165662527676e-12
1.199999999999999956e-01,2.940290432889015502e-13
1.250000000000000000e-01,6.025341572239996525e-13
1.300000000000000044e-01,8.385161636397244776e-13
1.350000000000000089e-01,7.764628971926869957e-13
1.400000000000000133e-01,4.598145838826895619e-12
1.449999999999999900e-01,4.936212673783303708e-12
1.499999999999999944e-01,3.235290641896427701e-13
1.549999999999999989e-01,1.217262324644253100e-13
1.600000000000000033e-01,2.424547856207937561e-13
1.650000000000000078e-01,6.967789377085866153e-13
1.700000000000000122e-01,7.781628519296648635e-13
1.750000000000000167e-01,9.302611579187217524e-13
1.799999999999999933e-01,4.330305382609368760e-13
1.849999999999999978e-01,7.883816026151182929e-12
1.900000000000000022e-01,3.266018757130951331e-13
1.950000000000000067e-01,1.652435748837888783e-13
2.000000000000000111e-01,2.115975803462788965e-13
2.050000000000000155e-01,2.245057839900255885e-13
2.099999999999999922e-01,3.746768343262375566e-13
2.149999999999999967e-01,1.176158664748072881e-12
2.200000000000000011e-01,1.540889963507652691e-12
2.250000000000000056e-01,1.166893867775798233e-12
2.300000000000000100e-01,1.488918671384454252e-12
2.350000000000000144e-01,6.404566112905742410e-12
2.399999999999999911e-01,7.766960770823063951e-13
2.449999999999999956e-01,6.891940138302745557e-13
2.500000000000000000e-01,1.463796244934201676e-12
2.550000000000000044e-01,1.442391308955848565e-12
2.600000000000000089e-01,1.322766416706145132e-12
2.650000000000000133e-01,2.235178370028734633e-12
2.700000000000000178e-01,1.918447902426124138e-12
2.750000000000000222e-01,1.133141573518514935e-12
2.800000000000000266e-01,9.585495106875898350e-12
2.850000000000000311e-01,7.518630009144547348e-12
2.899999999999999800e-01,6.904871552251281621e-13
2.949999999999999845e-01,7.864004583097996041e-13
2.999999999999999889e-01,1.886003185063600962e-12
3.049999999999999933e-01,1.185713568702340426e-12
3.099999999999999978e-01,1.172179821878671985e-12
3.150000000000000022e-01,1.156293554231524761e-12
3.200000000000000067e-01,1.247535226866603152e-12
3.250000000000000111e-01,1.183286425657570677e-12
3.300000000000000155e-01,1.282151974737644556e-11
3.350000000000000200e-01,1.117683132179081680e-12
3.400000000000000244e-01,7.640408584848048604e-13
3.450000000000000289e-01,1.022196956910193210e-12
3.500000000000000333e-01,8.943287539295854897e-13
3.549999999999999822e-01,7.435777224600317133e-13
3.599999999999999867e-01,3.294389927759767367e-12
3.649999999999999911e-01,5.825716536492110676e-12
3.699999999999999956e-01,4.970698617398740313e-12
3.750000000000000000e-01,6.677610799670221624e-13
3.800000000000000044e-01,8.106075110845269547e-13
3.850000000000000089e-01,8.981263963505628176e-13
3.900000000000000133e-01,1.684768591076136141e-12
3.950000000000000178e-01,1.899810624308884658e-12
4.000000000000000222e-01,1.611439860425890021e-12
4.050000000000000266e-01,1.054107327945530697e-12
4.100000000000000311e-01,4.732051864266396620e-12
4.150000000000000355e-01,1.023502368479967399e-11
4.199999999999999845e-01,6.424507591873409595e-13
4.249999999999999889e-01,9.987977100536230697e-13
4.299999999999999933e-01,1.192769384942949079e-12
4.349999999999999978e-01,1.483052037656307643e-12
4.400000000000000022e-01,1.575402100570500301e-12
4.450000000000000067e-01,1.111686113290489073e-12
4.500000000000000111e-01,2.135918708518148133e-12
4.550000000000000155e-01,1.205329038202762959e-11
4.600000000000000200e-01,1.578741939738393251e-12
4.650000000000000244e-01,8.576566469855608736e-13
4.700000000000000289e-01,2.035628538578749183e-12
4.750000000000000333e-01,1.742049236781895549e-12
4.799999999999999822e-01,1.333186170086264949e-12
4.849999999999999867e-01,1.607445534318686013e-12
4.899999999999999911e-01,1.116517581976950384e-12
4.949999999999999956e-01,9.012073278427125864e-12
5.000000000000000000e-01,3.019698429852724985e-12
5.050000000000000044e-01,4.408031527418644225e-13
5.100000000000000089e-01,2.583117922767997326e-12
5.150000000000000133e-01,3.209877759218216629e-12
5.200000000000000178e-01,1.403100905008614418e-12
5.250000000000000222e-01,1.287681050598621706e-12
5.300000000000000266e-01,1.560316886752844245e-12
5.350000000000000311e-01,1.239021890796721247e-12
5.400000000000000355e-01,2.385105937719345639e-12
5.450000000000000400e-01,1.551766507327556959e-11
5.500000000000000444e-01,6.012761732563378543e-13
5.550000000000000488e-01,1.047606929205358222e-12
5.600000000000000533e-01,1.936685875989497382e-12
5.650000000000000577e-01,1.726358663290739593e-12
5.700000000000000622e-01,9.945123456418516353e-13
5.750000000000000666e-01,1.319839968346059738e-12
5.799999999999999600e-01,4.856654908508063440e-12
5.849999999999999645e-01,1.258221548050642369e-11
5.899999999999999689e-01,7.723834365606310295e-12
5.949999999999999734e-01,1.293828361667692943e-12
5.999999999999999778e-01,1.939085079357028428e-12
6.049999999999999822e-01,6.250815000385047484e-12
6.099999999999999867e-01,6.721309851855041056e-12
6.149999999999999911e-01,3.013576148077846289e-12
6.199999999999999956e-01,1.506733475252986374e-12
6.250000000000000000e-01,2.527316566556692657e-12
6.300000000000000044e-01,6.409524008631708273e-12
6.350000000000000089e-01,4.693840630352498414e-12
6.400000000000000133e-01,7.769644143991174009e-13
6.450000000000000178e-01,1.689327182248235162e-12
6.500000000000000222e-01,2.592713339254260726e-12
6.550000000000000266e-01,2.406833693385124963e-12
6.600000000000000311e-01,2.237410051748157250e-12
6.650000000000000355e-01,4.732259083539248545e-12
6.700000000000000400e-01,1.546168513596058270e-11
6.750000000000000444e-01,1.007029879838228527e-11
6.800000000000000488e-01,1.432774239219725442e-12
6.850000000000000533e-01,1.255152164958417732e-12
6.900000000000000577e-01,4.745454061776400800e-12
6.950000000000000622e-01,5.910754203796388672e-12
7.000000000000000666e-01,4.855249077081681404e-12
7.049999999999999600e-01,1.931329024955630983e-12
7.099999999999999645e-01,1.704006339423358939e-12
7.149999999999999689e-01,1.650588121265173376e-12
7.199999999999999734e-01,1.633051433600485825e-12
7.249999999999999778e-01,1.255410816520452907e-11
7.299999999999999822e-01,1.710530719719827660e-12
7.349999999999999867e-01,6.844847230240704223e-13
7.399999999999999911e-01,1.198414247483015381e-12
7.449999999999999956e-01,1.044633449055254662e-12
7.500000000000000000e-01,1.103668590076268027e-12
7.550000000000000044e-01,1.198759884573519578e-12
7.600000000000000089e-01,1.248515676707029712e-12
7.650000000000000133e-01,6.913972552865745553e-12
7.700000000000000178e-01,7.959250360727312209e-12
7.750000000000000222e-01,3.332165360916406819e-13
7.800000000000000266e-01,7.605714490637184737e-13
7.850000000000000311e-01,1.011079410091042891e-12
7.900000000000000355e-01,1.591766136698425215e-12
7.950000000000000400e-01,1.685054274275899318e-12
8.000000000000000444e-01,3.677845466881991245e-12
8.050000000000000488e-01,8.890938945114615038e-12
8.100000000000000533e-01,3.280722303315998140e-12
8.150000000000000577e-01,6.957614677958191892e-13
8.200000000000000622e-01,2.683288883417845637e-12
8.250000000000000666e-01,2.652371302247048129e-12
8.300000000000000711e-01,2.563262823969126303e-12
8.349999999999999645e-01,2.139491727575660280e-12
8.399999999999999689e-01,1.425288734026253560e-12
8.449999999999999734e-01,1.276828907430172242e-11
8.499999999999999778e-01,7.363381795585157642e-12
8.549999999999999822e-01,5.458230152726174388e-13
8.599999999999999867e-01,2.006292110309005286e-12
8.649999999999999911e-01,2.437314949929714964e-12
8.699999999999999956e-01,1.778758829459548498e-12
8.750000000000000000e-01,1.166553120128810819e-12
8.800000000000000044e-01,1.017861999571323755e-12
8.850000000000000089e-01,7.799901068210603445e-12
8.900000000000000133e-01,1.335963048040867267e-11
8.950000000000000178e-01,3.457764862105251459e-12
9.000000000000000222e-01,1.498812926001847215e-12
9.050000000000000266e-01,4.546600859612227791e-12
9.100000000000000311e-01,4.224373959004880363e-12
9.150000000000000355e-01,3.693151287734509143e-12
9.200000000000000400e-01,2.257401356473565583e-12
9.250000000000000444e-01,2.046948997303844078e-12
9.300000000000000488e-01,3.630061633884907824e-12
9.350000000000000533e-01,1.214186847209930677e-11
9.400000000000000577e-01,9.445246309041980192e-12
9.450000000000000622e-01,2.428267849609256603e-12
9.500000000000000666e-01,2.315302612259984673e-12
9.550000000000000711e-01,2.444804413244128898e-12
9.599999999999999645e-01,1.818910241127014630e-12
9.649999999999999689e-01,1.594431349076331146e-12
9.699999999999999734e-01,1.054737158119678703e-11
9.749999999999999778e-01,6.565173622220755998e-12
9.799999999999999822e-01,5.985619500279428325e-13
9.849999999999999867e-01,1.405022572726011709e-12
9.899999999999999911e-01,1.309845480136573632e-12
9.949999999999999956e-01,1.539760152809322233e-12
1.000000000000000000e+00,1.375667867250740911e-12


==> data/contactAngle/Ekin_CA30.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,2.552766501903534791e-10
1.000000000000000021e-02,1.227892115712166161e-10
1.499999999999999944e-02,6.836079061031343763e-11
2.000000000000000042e-02,4.764437302947045542e-11
2.500000000000000139e-02,3.548044338822365637e-11
2.999999999999999889e-02,2.788240090012550985e-11
3.500000000000000333e-02,2.200385369360447528e-11
4.000000000000000083e-02,1.703586988151073993e-11
4.499999999999999833e-02,1.237545907497406350e-11
5.000000000000000278e-02,1.013132464140653891e-11
5.500000000000000028e-02,9.211651049554351228e-12
5.999999999999999778e-02,5.672941915690900661e-12
6.500000000000000222e-02,4.659654572606087666e-12
7.000000000000000666e-02,4.222226794809104447e-12
7.499999999999999722e-02,2.958022756502032933e-12
8.000000000000000167e-02,2.549312543123961019e-12
8.500000000000000611e-02,1.789733883924782727e-12
8.999999999999999667e-02,1.322579570114612901e-12
9.500000000000000111e-02,9.825021261349323100e-13
1.000000000000000056e-01,7.268943591043354750e-13
1.049999999999999961e-01,5.030665197409690441e-13
1.100000000000000006e-01,3.688244905788452554e-13
1.150000000000000050e-01,2.616244601085782897e-13
1.199999999999999956e-01,1.768187794368714690e-13
1.250000000000000000e-01,1.251351786777377497e-13
1.300000000000000044e-01,9.970467363018545174e-14
1.350000000000000089e-01,7.891327550169082108e-14
1.400000000000000133e-01,6.245237455004827666e-14
1.449999999999999900e-01,5.672928818967194628e-14
1.499999999999999944e-01,4.969477959093639067e-14
1.549999999999999989e-01,4.796119901584462805e-14
1.600000000000000033e-01,4.110195004614071302e-14
1.650000000000000078e-01,4.142740363022313598e-14
1.700000000000000122e-01,3.947217192035169457e-14
1.750000000000000167e-01,3.678561915876345119e-14
1.799999999999999933e-01,3.244985055061989323e-14
1.849999999999999978e-01,3.031310552614741796e-14
1.900000000000000022e-01,2.907607449742500411e-14
1.950000000000000067e-01,2.831673737091478675e-14
2.000000000000000111e-01,2.559433414717205548e-14
2.050000000000000155e-01,2.463835880917032037e-14
2.099999999999999922e-01,2.312892138434108903e-14
2.149999999999999967e-01,2.289937765453942651e-14
2.200000000000000011e-01,2.079858859360684291e-14
2.250000000000000056e-01,2.188498001487460670e-14
2.300000000000000100e-01,1.961028829100542345e-14
2.350000000000000144e-01,1.992219949897844748e-14
2.399999999999999911e-01,1.876313945103902914e-14
2.449999999999999956e-01,1.691749093879480290e-14
2.500000000000000000e-01,1.583815901540220187e-14
2.550000000000000044e-01,1.535263800178654956e-14
2.600000000000000089e-01,1.527094173070509343e-14
2.650000000000000133e-01,1.466435878683114903e-14
2.700000000000000178e-01,1.348570822301553984e-14
2.750000000000000222e-01,1.340655489912024181e-14
2.800000000000000266e-01,1.247757518285652883e-14
2.850000000000000311e-01,1.219714249600656637e-14
2.899999999999999800e-01,1.148870433098636950e-14
2.949999999999999845e-01,1.121542936743935850e-14
2.999999999999999889e-01,1.060732301993994324e-14
3.049999999999999933e-01,1.059529404301429462e-14
3.099999999999999978e-01,1.017336217046249940e-14
3.150000000000000022e-01,9.532554940960837861e-15
3.200000000000000067e-01,9.007217158796267851e-15
3.250000000000000111e-01,9.149955076281914929e-15
3.300000000000000155e-01,8.558893568988425394e-15
3.350000000000000200e-01,8.862670256348795221e-15
3.400000000000000244e-01,8.149574568960817337e-15
3.450000000000000289e-01,8.247377081715969735e-15
3.500000000000000333e-01,8.258144589490259069e-15
3.549999999999999822e-01,8.319455446326176679e-15
3.599999999999999867e-01,7.481880402337995118e-15
3.649999999999999911e-01,7.541374543507119865e-15
3.699999999999999956e-01,7.290203939191999056e-15
3.750000000000000000e-01,7.358793482126204940e-15
3.800000000000000044e-01,6.946019766473911712e-15
3.850000000000000089e-01,7.207512226159454189e-15
3.900000000000000133e-01,7.076755537127612545e-15
3.950000000000000178e-01,6.671170922345483569e-15
4.000000000000000222e-01,6.823705462011278018e-15
4.050000000000000266e-01,6.394138381438098656e-15
4.100000000000000311e-01,6.543949439219433443e-15
4.150000000000000355e-01,6.632384156546324305e-15
4.199999999999999845e-01,6.734767339366955753e-15
4.249999999999999889e-01,6.627448783547153554e-15
4.299999999999999933e-01,6.268628112593434467e-15
4.349999999999999978e-01,6.321687578747516096e-15
4.400000000000000022e-01,6.261197086132598948e-15
4.450000000000000067e-01,6.564032901223983722e-15
4.500000000000000111e-01,6.395674063242042513e-15
4.550000000000000155e-01,6.363419288391016124e-15
4.600000000000000200e-01,6.149157798063244238e-15
4.650000000000000244e-01,5.756968221248827231e-15
4.700000000000000289e-01,5.939536094956567079e-15
4.750000000000000333e-01,5.637938102154295325e-15
4.799999999999999822e-01,5.969377525616438426e-15
4.849999999999999867e-01,6.052187018212864001e-15
4.899999999999999911e-01,5.746410352003296653e-15
4.949999999999999956e-01,6.236186891328544946e-15
5.000000000000000000e-01,5.817152214149247302e-15
5.050000000000000044e-01,5.832195256516572127e-15
5.100000000000000089e-01,5.789644092146774509e-15
5.150000000000000133e-01,5.627236987493235179e-15
5.200000000000000178e-01,5.152634003025015273e-15
5.250000000000000222e-01,5.557175882131561390e-15
5.300000000000000266e-01,5.521141247299966755e-15
5.350000000000000311e-01,5.378572950576200977e-15
5.400000000000000355e-01,5.180528660275741631e-15
5.450000000000000400e-01,5.208725269767457018e-15
5.500000000000000444e-01,4.136760708206566998e-15
5.550000000000000488e-01,4.822664323000937489e-15
5.600000000000000533e-01,5.398789198807209630e-15
5.650000000000000577e-01,4.346209607319907538e-15
5.700000000000000622e-01,5.123561550135492867e-15
5.750000000000000666e-01,5.206166406424019171e-15
5.799999999999999600e-01,4.400436409923714809e-15
5.849999999999999645e-01,5.479255378304516895e-15
5.899999999999999689e-01,4.986008661944653540e-15
5.949999999999999734e-01,4.878911568084733232e-15
5.999999999999999778e-01,5.703288934455487798e-15
6.049999999999999822e-01,4.406198058859446013e-15
6.099999999999999867e-01,4.532434104476125580e-15
6.149999999999999911e-01,4.787467787537026443e-15
6.199999999999999956e-01,3.930216735170689768e-15
6.250000000000000000e-01,4.138847543799785447e-15
6.300000000000000044e-01,4.761150648846524773e-15
6.350000000000000089e-01,4.202390755381203522e-15
6.400000000000000133e-01,4.242448085278739751e-15
6.450000000000000178e-01,4.644119599106489882e-15
6.500000000000000222e-01,4.435381924849936124e-15
6.550000000000000266e-01,4.532551884040004711e-15
6.600000000000000311e-01,4.402273589221296257e-15
6.650000000000000355e-01,4.796843313670252924e-15
6.700000000000000400e-01,4.115503088542028216e-15
6.750000000000000444e-01,4.256097327015596770e-15
6.800000000000000488e-01,4.341491603554460488e-15
6.850000000000000533e-01,4.819106379727601782e-15
6.900000000000000577e-01,4.883336259808858283e-15
6.950000000000000622e-01,4.263441496732412937e-15
7.000000000000000666e-01,5.173189038032434302e-15
7.049999999999999600e-01,4.066100700583775427e-15
7.099999999999999645e-01,5.847503416589463055e-15
7.149999999999999689e-01,4.767589871335077518e-15
7.199999999999999734e-01,3.513698857204873025e-15
7.249999999999999778e-01,3.551305326254806499e-15
7.299999999999999822e-01,4.140177225053777303e-15
7.349999999999999867e-01,3.872799879900413569e-15
7.399999999999999911e-01,4.251678092259681851e-15
7.449999999999999956e-01,4.392426490085201025e-15
7.500000000000000000e-01,4.166842245467707023e-15
7.550000000000000044e-01,4.873298166785390293e-15
7.600000000000000089e-01,4.065414032083937000e-15
7.650000000000000133e-01,4.220037226332352487e-15
7.700000000000000178e-01,4.535193511401304507e-15
7.750000000000000222e-01,4.372010153019801939e-15
7.800000000000000266e-01,4.532781076704851548e-15
7.850000000000000311e-01,4.706382242147812021e-15
7.900000000000000355e-01,5.232218427408953950e-15
7.950000000000000400e-01,4.071945113537368581e-15
8.000000000000000444e-01,4.752524546347559941e-15
8.050000000000000488e-01,4.096452357771341827e-15
8.100000000000000533e-01,4.330978299549316203e-15
8.150000000000000577e-01,4.244560841470957707e-15
8.200000000000000622e-01,3.946241122321226962e-15
8.250000000000000666e-01,4.766114670928802070e-15
8.300000000000000711e-01,3.871793524012902200e-15
8.349999999999999645e-01,4.449719654076035736e-15
8.399999999999999689e-01,4.533044375421015061e-15
8.449999999999999734e-01,4.427496151038213687e-15
8.499999999999999778e-01,4.369380349089625278e-15
8.549999999999999822e-01,4.915937097393908557e-15
8.599999999999999867e-01,4.691803951573093873e-15
8.649999999999999911e-01,4.287375304556918839e-15
8.699999999999999956e-01,3.372079390828731386e-15
8.750000000000000000e-01,4.220546998112696105e-15
8.800000000000000044e-01,4.106128471903503818e-15
8.850000000000000089e-01,3.507539076963440443e-15
8.900000000000000133e-01,3.866945462505101446e-15
8.950000000000000178e-01,4.091925802640618182e-15
9.000000000000000222e-01,4.229603291605600291e-15
9.050000000000000266e-01,5.567795142269461670e-15
9.100000000000000311e-01,4.001841261924711087e-15
9.150000000000000355e-01,4.371030172478641512e-15
9.200000000000000400e-01,3.714977083291160832e-15
9.250000000000000444e-01,3.443273499215139211e-15
9.300000000000000488e-01,3.752614020413603834e-15
9.350000000000000533e-01,3.265681698394474330e-15
9.400000000000000577e-01,4.044197339680978545e-15
9.450000000000000622e-01,4.543352133623558780e-15
9.500000000000000666e-01,4.699186774814735555e-15
9.550000000000000711e-01,4.824076313525439857e-15
9.599999999999999645e-01,4.260262358002365851e-15
9.649999999999999689e-01,3.569140972103924451e-15
9.699999999999999734e-01,3.672134880616796027e-15
9.749999999999999778e-01,3.639026772361831484e-15
9.799999999999999822e-01,3.348980499140453359e-15
9.849999999999999867e-01,3.837629719782854255e-15
9.899999999999999911e-01,3.310030479042326194e-15
9.949999999999999956e-01,3.281396402599057945e-15
1.000000000000000000e+00,4.381906819617143738e-15


==> data/contactAngle/Ekin_CA45.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,2.409308850765228685e-10
1.000000000000000021e-02,8.803917467594149617e-11
1.499999999999999944e-02,4.075457528233528934e-11
2.000000000000000042e-02,2.516681887209416151e-11
2.500000000000000139e-02,1.603030972182751236e-11
2.999999999999999889e-02,9.067120961844923838e-12
3.500000000000000333e-02,4.891837947070599549e-12
4.000000000000000083e-02,2.963934326544404714e-12
4.499999999999999833e-02,1.781622413545847519e-12
5.000000000000000278e-02,1.048903795890510450e-12
5.500000000000000028e-02,7.020843913778664149e-13
5.999999999999999778e-02,5.038268282078208242e-13
6.500000000000000222e-02,4.126456915400923321e-13
7.000000000000000666e-02,2.805290569085628715e-13
7.499999999999999722e-02,2.064870204776525952e-13
8.000000000000000167e-02,1.702519512036815784e-13
8.500000000000000611e-02,1.409202086506411728e-13
8.999999999999999667e-02,1.229431218234822473e-13
9.500000000000000111e-02,1.135783604695462036e-13
1.000000000000000056e-01,9.132939885603265913e-14
1.049999999999999961e-01,8.305111987283455916e-14
1.100000000000000006e-01,6.232118903426454602e-14
1.150000000000000050e-01,4.705823812400923604e-14
1.199999999999999956e-01,3.834714516415261903e-14
1.250000000000000000e-01,3.368747275089845755e-14
1.300000000000000044e-01,2.799850335577503638e-14
1.350000000000000089e-01,2.816283267748077077e-14
1.400000000000000133e-01,2.554780803620815946e-14
1.449999999999999900e-01,2.268745993205812595e-14
1.499999999999999944e-01,1.900416282296646986e-14
1.549999999999999989e-01,1.847786188591272125e-14
1.600000000000000033e-01,1.969564800674562063e-14
1.650000000000000078e-01,1.540157245472074114e-14
1.700000000000000122e-01,1.564448939461727037e-14
1.750000000000000167e-01,1.693094782240223600e-14
1.799999999999999933e-01,1.395966683048755358e-14
1.849999999999999978e-01,1.565348429721780643e-14
1.900000000000000022e-01,1.613213680684566873e-14
1.950000000000000067e-01,1.392555623169755975e-14
2.000000000000000111e-01,1.182965843327110967e-14
2.050000000000000155e-01,9.230319847119974247e-15
2.099999999999999922e-01,9.774405953066891760e-15
2.149999999999999967e-01,7.739434295217508313e-15
2.200000000000000011e-01,5.323123332345859930e-15
2.250000000000000056e-01,5.662758212565678652e-15
2.300000000000000100e-01,7.108903901098530713e-15
2.350000000000000144e-01,6.635887984884904608e-15
2.399999999999999911e-01,5.453560788737378490e-15
2.449999999999999956e-01,1.073330622602952891e-14
2.500000000000000000e-01,5.883777703274974142e-15
2.550000000000000044e-01,6.283952643570957367e-15
2.600000000000000089e-01,6.714084065606586399e-15
2.650000000000000133e-01,8.807648555375638714e-15
2.700000000000000178e-01,8.276975677290468521e-15
2.750000000000000222e-01,6.706761269015261689e-15
2.800000000000000266e-01,7.924350029497874521e-15
2.850000000000000311e-01,9.929878615366762534e-15
2.899999999999999800e-01,1.979849912459031250e-14
2.949999999999999845e-01,6.955319804546890542e-15
2.999999999999999889e-01,3.816548633039930238e-14
3.049999999999999933e-01,3.321532130939886992e-14
3.099999999999999978e-01,3.916591958841309870e-14
3.150000000000000022e-01,9.727871656650679670e-14
3.200000000000000067e-01,2.551401667005848713e-14
3.250000000000000111e-01,7.980420923558996863e-14
3.300000000000000155e-01,1.706295443000272356e-13
3.350000000000000200e-01,7.589600136270748188e-14
3.400000000000000244e-01,1.062901355908252526e-13
3.450000000000000289e-01,7.120121154002847007e-14
3.500000000000000333e-01,6.836595275672155050e-14
3.549999999999999822e-01,1.342383620794862772e-13
3.599999999999999867e-01,8.880389941623436236e-14
3.649999999999999911e-01,8.473556226817893617e-14
3.699999999999999956e-01,1.702204463072121619e-13
3.750000000000000000e-01,5.622198295895943131e-14
3.800000000000000044e-01,9.612187568563970059e-14
3.850000000000000089e-01,1.324687182204798134e-13
3.900000000000000133e-01,7.269278285093607472e-14
3.950000000000000178e-01,1.446442183805629979e-13
4.000000000000000222e-01,6.982588820392267658e-14
4.050000000000000266e-01,8.499019168084489166e-14
4.100000000000000311e-01,1.340320013696328283e-13
4.150000000000000355e-01,8.007507858565079111e-14
4.199999999999999845e-01,1.001265700324438776e-13
4.249999999999999889e-01,4.463133518584073646e-14
4.299999999999999933e-01,8.134623203659432193e-14
4.349999999999999978e-01,7.913349691079931439e-14
4.400000000000000022e-01,6.649639544775711499e-14
4.450000000000000067e-01,1.360791648039594614e-13
4.500000000000000111e-01,2.942096034530550913e-14
4.550000000000000155e-01,6.353287608362735419e-14
4.600000000000000200e-01,1.869156585598830712e-14
4.650000000000000244e-01,6.716256029903890004e-14
4.700000000000000289e-01,5.045254147262313973e-14
4.750000000000000333e-01,9.479333675699310637e-14
4.799999999999999822e-01,2.258320455439389430e-14
4.849999999999999867e-01,3.774484139285051373e-14
4.899999999999999911e-01,3.152161662001163436e-14
4.949999999999999956e-01,5.330044587026351831e-14
5.000000000000000000e-01,2.108773151121568645e-14
5.050000000000000044e-01,7.383176125586034931e-14
5.100000000000000089e-01,1.348949717794312576e-14
5.150000000000000133e-01,1.534446164441761058e-14
5.200000000000000178e-01,9.227148439094892105e-15
5.250000000000000222e-01,1.454256653232733274e-14
5.300000000000000266e-01,1.278244963032193821e-14
5.350000000000000311e-01,1.300493295275373667e-14
5.400000000000000355e-01,2.669800051080529234e-14
5.450000000000000400e-01,2.719900840020273614e-14
5.500000000000000444e-01,6.052603566786276526e-14
5.550000000000000488e-01,2.474085522408132132e-14
5.600000000000000533e-01,4.235260348650628229e-15
5.650000000000000577e-01,6.748751275154064957e-15
5.700000000000000622e-01,2.627598405524623495e-15
5.750000000000000666e-01,5.033617526351009880e-15
5.799999999999999600e-01,3.837524673144799553e-15
5.849999999999999645e-01,3.795419615926221825e-15
5.899999999999999689e-01,1.582361801411025809e-14
5.949999999999999734e-01,6.223619038792095512e-15
5.999999999999999778e-01,1.024860284815077081e-14
6.049999999999999822e-01,1.174384851765353519e-14
6.099999999999999867e-01,1.064398838934721673e-14
6.149999999999999911e-01,1.349125250271754655e-14
6.199999999999999956e-01,2.763575821518316833e-15
6.250000000000000000e-01,1.003717170533491509e-14
6.300000000000000044e-01,2.082804940073402068e-15
6.350000000000000089e-01,9.873701856122354957e-15
6.400000000000000133e-01,1.953582568603451945e-15
6.450000000000000178e-01,9.709789992484732340e-15
6.500000000000000222e-01,4.422708116180730695e-15
6.550000000000000266e-01,1.756746496539563503e-14
6.600000000000000311e-01,3.551851705196896535e-15
6.650000000000000355e-01,6.716436928400073032e-15
6.700000000000000400e-01,7.079218448780013365e-15
6.750000000000000444e-01,9.460214641876520923e-15
6.800000000000000488e-01,5.562459591601510839e-15
6.850000000000000533e-01,5.085425982542802624e-15
6.900000000000000577e-01,1.340920971415471589e-14
6.950000000000000622e-01,4.737677954835818794e-15
7.000000000000000666e-01,1.628507379791699649e-14
7.049999999999999600e-01,3.469283910817467691e-15
7.099999999999999645e-01,2.384771960350918402e-15
7.149999999999999689e-01,5.821833838126623651e-15
7.199999999999999734e-01,2.265511284349486929e-15
7.249999999999999778e-01,4.087029537913623592e-15
7.299999999999999822e-01,2.896505975513719770e-15
7.349999999999999867e-01,8.031558536458762535e-15
7.399999999999999911e-01,8.400728802371306962e-15
7.449999999999999956e-01,3.404800281714415999e-15
7.500000000000000000e-01,2.310459649379482152e-15
7.550000000000000044e-01,7.326734248636059359e-15
7.600000000000000089e-01,2.641452056195704067e-15
7.650000000000000133e-01,4.402780177770183768e-15
7.700000000000000178e-01,1.360386363558064095e-15
7.750000000000000222e-01,4.456750957615441823e-15
7.800000000000000266e-01,2.669854438863695343e-15
7.850000000000000311e-01,5.032198714616243860e-15
7.900000000000000355e-01,1.432667659173603608e-15
7.950000000000000400e-01,3.466352836767328763e-15
8.000000000000000444e-01,3.157270157316816733e-15
8.050000000000000488e-01,5.468835752253654824e-15
8.100000000000000533e-01,1.634350837775855852e-15
8.150000000000000577e-01,2.087581833620789078e-15
8.200000000000000622e-01,3.280807959527010963e-15
8.250000000000000666e-01,3.844480943371310214e-15
8.300000000000000711e-01,2.322510681551648993e-15
8.349999999999999645e-01,2.225725438620430200e-15
8.399999999999999689e-01,4.603783509082860250e-15
8.449999999999999734e-01,3.762661208384089499e-15
8.499999999999999778e-01,3.341930778333336204e-15
8.549999999999999822e-01,2.233215127489529960e-15
8.599999999999999867e-01,3.503374273350346686e-15
8.649999999999999911e-01,1.725920242279244577e-15
8.699999999999999956e-01,3.586358388929512258e-15
8.750000000000000000e-01,1.365696448374365276e-15
8.800000000000000044e-01,1.927018047354068088e-15
8.850000000000000089e-01,1.825097228902450842e-15
8.900000000000000133e-01,2.199238451794372696e-15
8.950000000000000178e-01,1.313123448198894373e-15
9.000000000000000222e-01,1.739842900860822332e-15
9.050000000000000266e-01,2.432869678159477942e-15
9.100000000000000311e-01,2.490762881279807447e-15
9.150000000000000355e-01,1.573999156789796309e-15
9.200000000000000400e-01,1.579466584189504416e-15
9.250000000000000444e-01,1.551312493575097017e-15
9.300000000000000488e-01,1.518593990113004484e-15
9.350000000000000533e-01,1.455450842513528630e-15
9.400000000000000577e-01,1.602120846655453141e-15
9.450000000000000622e-01,1.651028469495941358e-15
9.500000000000000666e-01,2.307090426256764390e-15
9.550000000000000711e-01,1.121882860388723514e-15
9.599999999999999645e-01,1.873395376605913407e-15
9.649999999999999689e-01,1.430676547897747256e-15
9.699999999999999734e-01,1.393011984873738046e-15
9.749999999999999778e-01,1.508342734268808645e-15
9.799999999999999822e-01,1.599551978870295339e-15
9.849999999999999867e-01,1.524347112535906914e-15
9.899999999999999911e-01,1.514641667199612605e-15
9.949999999999999956e-01,1.712666517050820941e-15
1.000000000000000000e+00,1.917546796903480298e-15


==> data/contactAngle/Ekin_CA60.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,1.321832239627838544e-10
1.000000000000000021e-02,4.256882146000863135e-11
1.499999999999999944e-02,1.503433566540480007e-11
2.000000000000000042e-02,8.609475567936900291e-12
2.500000000000000139e-02,4.713296890258790666e-12
2.999999999999999889e-02,2.935820957645774642e-12
3.500000000000000333e-02,1.459404360502958724e-12
4.000000000000000083e-02,9.636848117224875247e-13
4.499999999999999833e-02,5.979398847557605747e-13
5.000000000000000278e-02,3.891499363817275698e-13
5.500000000000000028e-02,2.485901932232082444e-13
5.999999999999999778e-02,1.985337294172496031e-13
6.500000000000000222e-02,1.508324203314260057e-13
7.000000000000000666e-02,1.396773877786472782e-13
7.499999999999999722e-02,1.167724331025965747e-13
8.000000000000000167e-02,8.076934318523856743e-14
8.500000000000000611e-02,6.325173308141531019e-14
8.999999999999999667e-02,5.207951471675189009e-14
9.500000000000000111e-02,4.525296390056611430e-14
1.000000000000000056e-01,3.946580909541808919e-14
1.049999999999999961e-01,3.101661786786281320e-14
1.100000000000000006e-01,2.466257865307853318e-14
1.150000000000000050e-01,1.958394568646327292e-14
1.199999999999999956e-01,1.771281677065417744e-14
1.250000000000000000e-01,1.808009437809233150e-14
1.300000000000000044e-01,1.858221003203653225e-14
1.350000000000000089e-01,1.420402531948639460e-14
1.400000000000000133e-01,1.679687193245627460e-14
1.449999999999999900e-01,1.387465727020753927e-14
1.499999999999999944e-01,1.252141646546079228e-14
1.549999999999999989e-01,1.283656820305623468e-14
1.600000000000000033e-01,1.611387961020228042e-14
1.650000000000000078e-01,1.617626730876509678e-14
1.700000000000000122e-01,1.940379661391489667e-14
1.750000000000000167e-01,1.618251735635567857e-14
1.799999999999999933e-01,1.179143873741850554e-14
1.849999999999999978e-01,1.621696355869062667e-14
1.900000000000000022e-01,1.292476827075006778e-14
1.950000000000000067e-01,1.130864984588697833e-14
2.000000000000000111e-01,1.411180164723191860e-14
2.050000000000000155e-01,9.546412911731753130e-15
2.099999999999999922e-01,1.282709217775846312e-14
2.149999999999999967e-01,2.643428888404742606e-14
2.200000000000000011e-01,8.490216714562851089e-15
2.250000000000000056e-01,3.490132803563029339e-14
2.300000000000000100e-01,2.861652501451318181e-14
2.350000000000000144e-01,3.053274122066796856e-14
2.399999999999999911e-01,1.320449955528602295e-13
2.449999999999999956e-01,2.634265911183320599e-14
2.500000000000000000e-01,2.239331806777045664e-13
2.550000000000000044e-01,1.964453258551657695e-14
2.600000000000000089e-01,2.319257619092241428e-13
2.650000000000000133e-01,2.413076981611084699e-14
2.700000000000000178e-01,9.905439219437542439e-14
2.750000000000000222e-01,1.345967320958152825e-13
2.800000000000000266e-01,2.414357877569273983e-13
2.850000000000000311e-01,8.667332440381872343e-14
2.899999999999999800e-01,8.883500413503500111e-15
2.949999999999999845e-01,3.170253330608830998e-14
2.999999999999999889e-01,1.054273743648082251e-13
3.049999999999999933e-01,3.492763062240556804e-14
3.099999999999999978e-01,1.080475121852942104e-13
3.150000000000000022e-01,1.004407749860547710e-14
3.200000000000000067e-01,1.144349425885593882e-14
3.250000000000000111e-01,3.253183604101651238e-14
3.300000000000000155e-01,4.357643047114835062e-14
3.350000000000000200e-01,1.065526303136721530e-13
3.400000000000000244e-01,2.075933298328892035e-14
3.450000000000000289e-01,5.257586963125505620e-15
3.500000000000000333e-01,1.776168392098043539e-14
3.549999999999999822e-01,1.582123150001280306e-14
3.599999999999999867e-01,2.749609666352626687e-14
3.649999999999999911e-01,1.212984716403298373e-14
3.699999999999999956e-01,7.623036708537258527e-15
3.750000000000000000e-01,2.064432555926032767e-14
3.800000000000000044e-01,4.781999450642616449e-15
3.850000000000000089e-01,2.940646118076984696e-14
3.900000000000000133e-01,4.912760232400616284e-15
3.950000000000000178e-01,3.368037596374052357e-15
4.000000000000000222e-01,4.252166490914534010e-15
4.050000000000000266e-01,5.527683242689819389e-15
4.100000000000000311e-01,6.301514531514841795e-15
4.150000000000000355e-01,3.957140052079922728e-15
4.199999999999999845e-01,5.298391442920548684e-15
4.249999999999999889e-01,2.813422725012061064e-15
4.299999999999999933e-01,6.266865057114047939e-15
4.349999999999999978e-01,4.024000645586057973e-15
4.400000000000000022e-01,3.518184257700341808e-15
4.450000000000000067e-01,3.188175014656736426e-15
4.500000000000000111e-01,4.120536686968990807e-15
4.550000000000000155e-01,4.271033503755462727e-15
4.600000000000000200e-01,4.710769644589164288e-15
4.650000000000000244e-01,4.842981525143842653e-15
4.700000000000000289e-01,3.876381470035995547e-15
4.750000000000000333e-01,3.497480065561832036e-15
4.799999999999999822e-01,3.806072754741763458e-15
4.849999999999999867e-01,3.697232159538544704e-15
4.899999999999999911e-01,4.925347639073153798e-15
4.949999999999999956e-01,5.067850906925743119e-15
5.000000000000000000e-01,3.578691575967242364e-15
5.050000000000000044e-01,3.951684448111337953e-15
5.100000000000000089e-01,3.557946683940827983e-15
5.150000000000000133e-01,2.899315859394847347e-15
5.200000000000000178e-01,2.896540991059738135e-15
5.250000000000000222e-01,1.986708639378776515e-15
5.300000000000000266e-01,1.785769882189925448e-15
5.350000000000000311e-01,2.933851419584244544e-15
5.400000000000000355e-01,2.032732481893618149e-15
5.450000000000000400e-01,3.299302079540212627e-15
5.500000000000000444e-01,2.107019099639729427e-15
5.550000000000000488e-01,2.648995405252208585e-15
5.600000000000000533e-01,1.891123929453897957e-15
5.650000000000000577e-01,2.754321485554101703e-15
5.700000000000000622e-01,3.577859843062470991e-15
5.750000000000000666e-01,2.960935034934665017e-15
5.799999999999999600e-01,2.859108462871518687e-15
5.849999999999999645e-01,2.782072670015623563e-15
5.899999999999999689e-01,4.381120106700110882e-15
5.949999999999999734e-01,4.281034307496157934e-15
5.999999999999999778e-01,3.785286480706418892e-15
6.049999999999999822e-01,3.652814257293358587e-15
6.099999999999999867e-01,5.007318122807192914e-15
6.149999999999999911e-01,6.875818598928164461e-15
6.199999999999999956e-01,3.119952907582047463e-15
6.250000000000000000e-01,4.845125658903272614e-15
6.300000000000000044e-01,4.905437435809291574e-15
6.350000000000000089e-01,6.823896001151299341e-15
6.400000000000000133e-01,7.224861292343123753e-15
6.450000000000000178e-01,6.818856491008775182e-15
6.500000000000000222e-01,3.658139121398563688e-15
6.550000000000000266e-01,4.390100912132767417e-15
6.600000000000000311e-01,4.158024239586667349e-15
6.650000000000000355e-01,4.178786639386090320e-15
6.700000000000000400e-01,3.841005764115835667e-15
6.750000000000000444e-01,4.320765128795757570e-15
6.800000000000000488e-01,4.551150595943910430e-15
6.850000000000000533e-01,4.916749276162591849e-15
6.900000000000000577e-01,5.280941877572333256e-15
6.950000000000000622e-01,3.829870365734678766e-15
7.000000000000000666e-01,4.246367097948679375e-15
7.049999999999999600e-01,4.242501745466143720e-15
7.099999999999999645e-01,5.241267899691594485e-15
7.149999999999999689e-01,4.543651812127792206e-15
7.199999999999999734e-01,4.985870418749983456e-15
7.249999999999999778e-01,5.263425009616186558e-15
7.299999999999999822e-01,6.075606052036166012e-15
7.349999999999999867e-01,3.236042630305747441e-15
7.399999999999999911e-01,4.086986336915289240e-15
7.449999999999999956e-01,5.187988790567034342e-15
7.500000000000000000e-01,4.945489763485967530e-15
7.550000000000000044e-01,5.195276571612341080e-15
7.600000000000000089e-01,5.225254426477478344e-15
7.650000000000000133e-01,3.861175628117053861e-15
7.700000000000000178e-01,3.938902409572620926e-15
7.750000000000000222e-01,4.335567155067111634e-15
7.800000000000000266e-01,5.662016974383734173e-15
7.850000000000000311e-01,5.689023055310828294e-15
7.900000000000000355e-01,5.596682512987173674e-15
7.950000000000000400e-01,6.646591828030070214e-15
8.000000000000000444e-01,6.767951617803193919e-15
8.050000000000000488e-01,4.499335318541854035e-15
8.100000000000000533e-01,4.945425644109492367e-15
8.150000000000000577e-01,6.023477908456699537e-15
8.200000000000000622e-01,6.007774118188537369e-15
8.250000000000000666e-01,5.562967089645100433e-15
8.300000000000000711e-01,4.358118985692272865e-15
8.349999999999999645e-01,6.026456048857654895e-15
8.399999999999999689e-01,4.621095740731108465e-15
8.449999999999999734e-01,4.173076376901009060e-15
8.499999999999999778e-01,6.550997113663472292e-15
8.549999999999999822e-01,4.972268015990267544e-15
8.599999999999999867e-01,6.498734364868143277e-15
8.649999999999999911e-01,4.527154487732333532e-15
8.699999999999999956e-01,5.177380899112905761e-15
8.750000000000000000e-01,5.579560365731596922e-15
8.800000000000000044e-01,5.621534455713118864e-15
8.850000000000000089e-01,7.226770776469495956e-15
8.900000000000000133e-01,7.005648512858899000e-15
8.950000000000000178e-01,7.406127224385274630e-15
9.000000000000000222e-01,8.777103175816594096e-15
9.050000000000000266e-01,8.337278813996820454e-15
9.100000000000000311e-01,8.703907042217909655e-15
9.150000000000000355e-01,6.982089871598874964e-15
9.200000000000000400e-01,8.548968253307977839e-15
9.250000000000000444e-01,6.298684638750275490e-15
9.300000000000000488e-01,6.072254564060132954e-15
9.350000000000000533e-01,5.569461336563109876e-15
9.400000000000000577e-01,5.096083441458178560e-15
9.450000000000000622e-01,5.167958079255187526e-15
9.500000000000000666e-01,6.200041298143334832e-15
9.550000000000000711e-01,7.853733222873417302e-15
9.599999999999999645e-01,6.600689175684239537e-15
9.649999999999999689e-01,7.401100447168575690e-15
9.699999999999999734e-01,6.686396318400513336e-15
9.749999999999999778e-01,6.172321263875348469e-15
9.799999999999999822e-01,7.579857083328535288e-15
9.849999999999999867e-01,5.488517672347372294e-15
9.899999999999999911e-01,5.836843683937333094e-15
9.949999999999999956e-01,7.294474016816823627e-15
1.000000000000000000e+00,6.948326245037607886e-15


==> data/contactAngle/Ekin_CA75.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,3.822445124387742305e-11
1.000000000000000021e-02,1.036052219569683320e-11
1.499999999999999944e-02,2.983352635055781167e-12
2.000000000000000042e-02,1.815470168367028740e-12
2.500000000000000139e-02,1.634930726140738001e-12
2.999999999999999889e-02,9.375101071782412136e-13
3.500000000000000333e-02,4.781983152497561179e-13
4.000000000000000083e-02,3.618728369474412042e-13
4.499999999999999833e-02,2.788613201119006640e-13
5.000000000000000278e-02,2.222920447820798220e-13
5.500000000000000028e-02,1.442097127437591901e-13
5.999999999999999778e-02,1.186853041872382532e-13
6.500000000000000222e-02,7.867786189308391971e-14
7.000000000000000666e-02,6.555492291226984406e-14
7.499999999999999722e-02,6.366875459207223682e-14
8.000000000000000167e-02,5.281083213048988687e-14
8.500000000000000611e-02,4.349078517407179875e-14
8.999999999999999667e-02,3.555851435521618777e-14
9.500000000000000111e-02,3.700010711327196287e-14
1.000000000000000056e-01,2.712661080295220611e-14
1.049999999999999961e-01,2.303315341123380305e-14
1.100000000000000006e-01,1.929979771375656566e-14
1.150000000000000050e-01,2.113684786309023154e-14
1.199999999999999956e-01,2.065690205199644414e-14
1.250000000000000000e-01,1.930203870870173473e-14
1.300000000000000044e-01,2.064686668745708161e-14
1.350000000000000089e-01,1.962242640729528576e-14
1.400000000000000133e-01,1.640788650547620447e-14
1.449999999999999900e-01,1.651452839723788800e-14
1.499999999999999944e-01,1.443975088477600713e-14
1.549999999999999989e-01,1.415528004145017319e-14
1.600000000000000033e-01,1.539615186629817197e-14
1.650000000000000078e-01,1.747357964632101888e-14
1.700000000000000122e-01,1.636954584682826352e-14
1.750000000000000167e-01,1.917720692290459338e-14
1.799999999999999933e-01,2.206642602686771007e-14
1.849999999999999978e-01,2.432100700389128923e-14
1.900000000000000022e-01,2.090577436320018436e-14
1.950000000000000067e-01,1.909152706502937340e-14
2.000000000000000111e-01,1.882778633444104992e-14
2.050000000000000155e-01,1.663766852288972913e-14
2.099999999999999922e-01,1.508582954556914512e-14
2.149999999999999967e-01,1.546992098155897626e-14
2.200000000000000011e-01,1.442027678422164661e-14
2.250000000000000056e-01,1.421191973349778406e-14
2.300000000000000100e-01,1.795821845007595196e-14
2.350000000000000144e-01,1.767654612194747074e-14
2.399999999999999911e-01,1.443157634639647389e-14
2.449999999999999956e-01,1.704102396615781454e-14
2.500000000000000000e-01,1.336992318101693356e-14
2.550000000000000044e-01,1.490885279054055546e-14
2.600000000000000089e-01,1.603681448614225357e-14
2.650000000000000133e-01,2.051748742815107737e-14
2.700000000000000178e-01,2.013985249504913224e-14
2.750000000000000222e-01,2.487859819666483211e-14
2.800000000000000266e-01,1.682630499999505107e-14
2.850000000000000311e-01,1.777188663254492441e-14
2.899999999999999800e-01,1.781350329110864997e-14
2.949999999999999845e-01,2.230138125014491935e-14
2.999999999999999889e-01,1.740490370139014429e-14
3.049999999999999933e-01,1.652582795941271213e-14
3.099999999999999978e-01,1.274069290957413919e-14
3.150000000000000022e-01,1.312965741817607008e-14
3.200000000000000067e-01,1.201410850626416870e-14
3.250000000000000111e-01,1.175340639747446741e-14
3.300000000000000155e-01,2.108738954120781997e-14
3.350000000000000200e-01,1.121341028920142355e-14
3.400000000000000244e-01,1.543636062706355572e-14
3.450000000000000289e-01,1.215611973748309831e-14
3.500000000000000333e-01,1.452140168112237330e-14
3.549999999999999822e-01,2.843332549673505865e-14
3.599999999999999867e-01,2.392774695181288332e-14
3.649999999999999911e-01,1.358176723442739300e-14
3.699999999999999956e-01,1.122687262977706600e-14
3.750000000000000000e-01,1.234075170941651242e-14
3.800000000000000044e-01,1.933188650582451909e-14
3.850000000000000089e-01,2.853782279998996394e-14
3.900000000000000133e-01,2.279701584484428652e-14
3.950000000000000178e-01,1.741052074066829399e-14
4.000000000000000222e-01,1.572536893945653515e-14
4.050000000000000266e-01,4.464307858143003198e-14
4.100000000000000311e-01,2.106030115101021376e-14
4.150000000000000355e-01,2.998071977344808283e-14
4.199999999999999845e-01,2.150291584257502689e-14
4.249999999999999889e-01,1.204960699396906798e-14
4.299999999999999933e-01,1.073731255019083932e-14
4.349999999999999978e-01,2.391835732851178047e-14
4.400000000000000022e-01,1.939513458637521099e-14
4.450000000000000067e-01,2.720662814681418961e-14
4.500000000000000111e-01,3.195364843122662186e-14
4.550000000000000155e-01,1.094588151318021386e-14
4.600000000000000200e-01,1.702200461295433779e-14
4.650000000000000244e-01,3.025394107680768276e-14
4.700000000000000289e-01,9.987690646084960116e-15
4.750000000000000333e-01,9.068917279364542909e-15
4.799999999999999822e-01,2.386206324445084441e-14
4.849999999999999867e-01,1.697628249530680868e-14
4.899999999999999911e-01,8.949792572821026707e-15
4.949999999999999956e-01,3.153003854095005530e-14
5.000000000000000000e-01,3.217167613911443233e-14
5.050000000000000044e-01,1.169073129858589062e-14
5.100000000000000089e-01,3.435812323004939855e-14
5.150000000000000133e-01,1.985063681786414730e-14
5.200000000000000178e-01,2.261494410049636457e-14
5.250000000000000222e-01,2.862074870790821355e-14
5.300000000000000266e-01,1.709623393253423677e-14
5.350000000000000311e-01,3.016008849954233529e-14
5.400000000000000355e-01,4.001222987426445798e-14
5.450000000000000400e-01,2.878838313336018975e-14
5.500000000000000444e-01,4.533317041932606165e-14
5.550000000000000488e-01,1.756580240908079200e-14
5.600000000000000533e-01,4.436081144376658880e-14
5.650000000000000577e-01,1.838296702771913841e-14
5.700000000000000622e-01,5.423381298896858276e-14
5.750000000000000666e-01,3.379693589522504194e-14
5.799999999999999600e-01,2.701939592952840746e-14
5.849999999999999645e-01,4.018599793198519351e-14
5.899999999999999689e-01,4.504944445216097894e-14
5.949999999999999734e-01,4.216947127133609120e-14
5.999999999999999778e-01,2.451154432492331318e-14
6.049999999999999822e-01,4.916264879284427909e-14
6.099999999999999867e-01,4.726940460386687316e-14
6.149999999999999911e-01,6.015089820721187723e-14
6.199999999999999956e-01,1.107244315790012715e-13
6.250000000000000000e-01,8.834095206111672521e-14
6.300000000000000044e-01,4.352516771177762470e-14
6.350000000000000089e-01,4.655485827242957055e-14
6.400000000000000133e-01,7.656593516003342439e-14
6.450000000000000178e-01,4.375623029773125004e-14
6.500000000000000222e-01,4.980650555808098150e-14
6.550000000000000266e-01,8.195794362109156859e-14
6.600000000000000311e-01,7.122750685084613437e-14
6.650000000000000355e-01,8.440303645329552600e-14
6.700000000000000400e-01,1.028510014293715646e-13
6.750000000000000444e-01,9.543627675157042459e-14
6.800000000000000488e-01,1.326490892097354222e-13
6.850000000000000533e-01,1.347020734101534180e-13
6.900000000000000577e-01,1.440693740732968256e-13
6.950000000000000622e-01,1.392709964420646697e-13
7.000000000000000666e-01,1.193136340589262820e-13
7.049999999999999600e-01,8.857972716214137704e-14
7.099999999999999645e-01,4.506274490267971056e-14
7.149999999999999689e-01,3.614413799368777250e-14
7.199999999999999734e-01,1.307462807744741892e-13
7.249999999999999778e-01,1.291866356041282696e-13
7.299999999999999822e-01,1.008867984637618302e-13
7.349999999999999867e-01,1.212689894600771815e-13
7.399999999999999911e-01,4.786534918821417826e-14
7.449999999999999956e-01,4.967033237335273440e-14
7.500000000000000000e-01,4.998787699150854404e-14
7.550000000000000044e-01,5.632756801787765246e-14
7.600000000000000089e-01,6.616556493099780075e-14
7.650000000000000133e-01,6.812171341152863267e-14
7.700000000000000178e-01,5.211156167206355558e-14
7.750000000000000222e-01,6.049558578524740545e-14
7.800000000000000266e-01,6.889893847983332040e-14
7.850000000000000311e-01,9.281832899432631699e-14
7.900000000000000355e-01,9.981470793718475181e-14
7.950000000000000400e-01,9.371072519570591555e-14
8.000000000000000444e-01,8.970208727987485693e-14
8.050000000000000488e-01,6.754899368388580702e-14
8.100000000000000533e-01,1.055793400155380689e-13
8.150000000000000577e-01,1.399065804434940581e-13
8.200000000000000622e-01,1.203270076075569081e-13
8.250000000000000666e-01,1.196170924231410442e-13
8.300000000000000711e-01,1.520421501481905937e-13
8.349999999999999645e-01,1.012303982861340300e-13
8.399999999999999689e-01,1.582360127940774355e-13
8.449999999999999734e-01,1.216091550304554641e-13
8.499999999999999778e-01,1.650283957133070106e-13
8.549999999999999822e-01,9.910123480949553173e-14
8.599999999999999867e-01,1.508486311649904060e-13
8.649999999999999911e-01,1.384034549118951281e-13
8.699999999999999956e-01,1.624843716854229968e-13
8.750000000000000000e-01,1.619344402570277769e-13
8.800000000000000044e-01,1.581438991706818650e-13
8.850000000000000089e-01,1.605379075044766448e-13
8.900000000000000133e-01,1.785905042197555794e-13
8.950000000000000178e-01,1.582935219630599380e-13
9.000000000000000222e-01,1.541114615974948313e-13
9.050000000000000266e-01,1.465765380999073755e-13
9.100000000000000311e-01,1.374427665723488157e-13
9.150000000000000355e-01,1.702164590824395929e-13
9.200000000000000400e-01,1.576240174472332335e-13
9.250000000000000444e-01,1.773265103111043979e-13
9.300000000000000488e-01,2.057000092463568321e-13
9.350000000000000533e-01,2.140101132681593808e-13
9.400000000000000577e-01,1.688902993919328339e-13
9.450000000000000622e-01,1.663249568082392756e-13
9.500000000000000666e-01,1.633401261642575807e-13
9.550000000000000711e-01,1.297228591283783635e-13
9.599999999999999645e-01,1.638883113628253817e-13
9.649999999999999689e-01,1.226548920385539828e-13
9.699999999999999734e-01,2.191845851484686784e-13
9.749999999999999778e-01,1.892969157779589914e-13
9.799999999999999822e-01,1.740412262734026072e-13
9.849999999999999867e-01,1.615885121282190397e-13
9.899999999999999911e-01,2.045191649813205448e-13
9.949999999999999956e-01,1.582056283950806193e-13
1.000000000000000000e+00,1.448794500902295521e-13


==> data/contactAngle/Ekin_CA90.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,1.923184259794652823e-12
1.000000000000000021e-02,1.079840934835374686e-12
1.499999999999999944e-02,7.595977513119580583e-13
2.000000000000000042e-02,3.677931381389499537e-13
2.500000000000000139e-02,2.483830612618476941e-13
2.999999999999999889e-02,1.032445652526803542e-13
3.500000000000000333e-02,7.246470340760427212e-14
4.000000000000000083e-02,5.167789277038538653e-14
4.499999999999999833e-02,4.116232230444439802e-14
5.000000000000000278e-02,3.596807073336095352e-14
5.500000000000000028e-02,2.215288986917585587e-14
5.999999999999999778e-02,2.161837073799688983e-14
6.500000000000000222e-02,2.031551048276015110e-14
7.000000000000000666e-02,2.295738886459731166e-14
7.499999999999999722e-02,1.472942858526949250e-14
8.000000000000000167e-02,1.167988284578314350e-14
8.500000000000000611e-02,1.082827202480985214e-14
8.999999999999999667e-02,1.180523486254969967e-14
9.500000000000000111e-02,1.229856843565358237e-14
1.000000000000000056e-01,1.309718118136516180e-14
1.049999999999999961e-01,1.246829833689844641e-14
1.100000000000000006e-01,1.347063880530186328e-14
1.150000000000000050e-01,1.182367395813344306e-14
1.199999999999999956e-01,1.367086406389717393e-14
1.250000000000000000e-01,1.501699625805486459e-14
1.300000000000000044e-01,1.387498014082666910e-14
1.350000000000000089e-01,1.098149914469104580e-14
1.400000000000000133e-01,1.371069538436131865e-14
1.449999999999999900e-01,1.446268106519710633e-14
1.499999999999999944e-01,1.362566035822965547e-14
1.549999999999999989e-01,1.607409285497852122e-14
1.600000000000000033e-01,1.553097536088899164e-14
1.650000000000000078e-01,1.337010962743079669e-14
1.700000000000000122e-01,1.080054698832100551e-14
1.750000000000000167e-01,1.145944315794622757e-14
1.799999999999999933e-01,9.385708835907283355e-15
1.849999999999999978e-01,1.149100171460304721e-14
1.900000000000000022e-01,1.020040144794620890e-14
1.950000000000000067e-01,9.474694707023448021e-15
2.000000000000000111e-01,1.133851674239849933e-14
2.050000000000000155e-01,7.847273082006724535e-15
2.099999999999999922e-01,8.449175766145347678e-15
2.149999999999999967e-01,8.010086276044606300e-15
2.200000000000000011e-01,9.244254215445837673e-15
2.250000000000000056e-01,9.527749170956670165e-15
2.300000000000000100e-01,1.053362393577117805e-14
2.350000000000000144e-01,9.277042408939453950e-15
2.399999999999999911e-01,8.750673259783073569e-15
2.449999999999999956e-01,8.513888133165894772e-15
2.500000000000000000e-01,5.996999334456633737e-15
2.550000000000000044e-01,7.231421022879660301e-15
2.600000000000000089e-01,8.967278517957313625e-15
2.650000000000000133e-01,8.542414434487002859e-15
2.700000000000000178e-01,5.731897090299754962e-15
2.750000000000000222e-01,7.515256584156307336e-15
2.800000000000000266e-01,1.046691068040672977e-14
2.850000000000000311e-01,9.730637430038771285e-15
2.899999999999999800e-01,9.539052371110304201e-15
2.949999999999999845e-01,1.087693635781761577e-14
2.999999999999999889e-01,1.319610692007700262e-14
3.049999999999999933e-01,1.158022678282577847e-14
3.099999999999999978e-01,7.726586773060264181e-15
3.150000000000000022e-01,8.332315701409245240e-15
3.200000000000000067e-01,7.891891073086301875e-15
3.250000000000000111e-01,5.790584964415758774e-15
3.300000000000000155e-01,5.942767074884615546e-15
3.350000000000000200e-01,6.363525244523772909e-15
3.400000000000000244e-01,6.132982434792213319e-15
3.450000000000000289e-01,4.753730991069461744e-15
3.500000000000000333e-01,6.729077995260015304e-15
3.549999999999999822e-01,5.460144620883512745e-15
3.599999999999999867e-01,7.524700777139516240e-15
3.649999999999999911e-01,7.104891665221659523e-15
3.699999999999999956e-01,8.865493327903098664e-15
3.750000000000000000e-01,1.057895133271813721e-14
3.800000000000000044e-01,1.210669324791524940e-14
3.850000000000000089e-01,9.312194379162977125e-15
3.900000000000000133e-01,8.773127774475145043e-15
3.950000000000000178e-01,1.256121049664216500e-14
4.000000000000000222e-01,8.169195098162165105e-15
4.050000000000000266e-01,7.675831511733123913e-15
4.100000000000000311e-01,8.960257218859627296e-15
4.150000000000000355e-01,9.099039743887263261e-15
4.199999999999999845e-01,1.209515630762325969e-14
4.249999999999999889e-01,1.085928033717209691e-14
4.299999999999999933e-01,1.245513340109028178e-14
4.349999999999999978e-01,9.624495760363063050e-15
4.400000000000000022e-01,1.133856494561769316e-14
4.450000000000000067e-01,1.264003549295012227e-14
4.500000000000000111e-01,1.321443414781243002e-14
4.550000000000000155e-01,1.098354368878063119e-14
4.600000000000000200e-01,9.512899850960823559e-15
4.650000000000000244e-01,1.491395778430160514e-14
4.700000000000000289e-01,1.548128420836292569e-14
4.750000000000000333e-01,2.110376044583973011e-14
4.799999999999999822e-01,2.139234857168049074e-14
4.849999999999999867e-01,1.255821007362101610e-14
4.899999999999999911e-01,2.495092121534981499e-14
4.949999999999999956e-01,2.303263681824319657e-14
5.000000000000000000e-01,1.824275204853620991e-14
5.050000000000000044e-01,1.664186493144370943e-14
5.100000000000000089e-01,2.096305979648605492e-14
5.150000000000000133e-01,2.701993616938126021e-14
5.200000000000000178e-01,2.798443892970682004e-14
5.250000000000000222e-01,2.978044176416007029e-14
5.300000000000000266e-01,2.159292489523068555e-14
5.350000000000000311e-01,2.627361391205341347e-14
5.400000000000000355e-01,2.380553814873565656e-14
5.450000000000000400e-01,3.454239049460739646e-14
5.500000000000000444e-01,2.621954627102241631e-14
5.550000000000000488e-01,2.741482967394404880e-14
5.600000000000000533e-01,3.229091453249567026e-14
5.650000000000000577e-01,2.477389170962852187e-14
5.700000000000000622e-01,2.868472620320972838e-14
5.750000000000000666e-01,2.805493204505183656e-14
5.799999999999999600e-01,2.446016151225195016e-14
5.849999999999999645e-01,3.084015042986721651e-14
5.899999999999999689e-01,3.426352122914978075e-14
5.949999999999999734e-01,2.344691347389016892e-14
5.999999999999999778e-01,2.909488830482587793e-14
6.049999999999999822e-01,2.439430681988597643e-14
6.099999999999999867e-01,2.978871634695679953e-14
6.149999999999999911e-01,3.170224226778373806e-14
6.199999999999999956e-01,2.945400956377853726e-14
6.250000000000000000e-01,3.122433190583251995e-14
6.300000000000000044e-01,3.140942135360092960e-14
6.350000000000000089e-01,3.018703864654527220e-14
6.400000000000000133e-01,3.516376818879508457e-14
6.450000000000000178e-01,2.846964162017685215e-14
6.500000000000000222e-01,3.513618867145852389e-14
6.550000000000000266e-01,2.559110725997016600e-14
6.600000000000000311e-01,2.295746890013106657e-14
6.650000000000000355e-01,3.483926775516011650e-14
6.700000000000000400e-01,2.911423507612199415e-14
6.750000000000000444e-01,3.208267662557774036e-14
6.800000000000000488e-01,4.280600478523412299e-14
6.850000000000000533e-01,5.017394505557605743e-14
6.900000000000000577e-01,3.335375731694512978e-14
6.950000000000000622e-01,3.541630576364697160e-14
7.000000000000000666e-01,3.112859849352390524e-14
7.049999999999999600e-01,3.848176856990904670e-14
7.099999999999999645e-01,4.855615406995640756e-14
7.149999999999999689e-01,3.711075987666846486e-14
7.199999999999999734e-01,3.100462345173583426e-14
7.249999999999999778e-01,4.754933252115735069e-14
7.299999999999999822e-01,5.130028512212448969e-14
7.349999999999999867e-01,3.882759119733237700e-14
7.399999999999999911e-01,4.500312570598908844e-14
7.449999999999999956e-01,4.730389264295809973e-14
7.500000000000000000e-01,2.532787402742542974e-14
7.550000000000000044e-01,6.820172711741181098e-14
7.600000000000000089e-01,4.102760067326018009e-14
7.650000000000000133e-01,3.581706914701499904e-14
7.700000000000000178e-01,4.747823913930916760e-14
7.750000000000000222e-01,3.635167377069593723e-14
7.800000000000000266e-01,3.890155494445935923e-14
7.850000000000000311e-01,5.111454811412842409e-14
7.900000000000000355e-01,6.651988951489331637e-14
7.950000000000000400e-01,4.756445559905843516e-14
8.000000000000000444e-01,4.082161831320264628e-14
8.050000000000000488e-01,4.645465378416703323e-14
8.100000000000000533e-01,4.448993422556669869e-14
8.150000000000000577e-01,5.694064384442755988e-14
8.200000000000000622e-01,6.335492071229965762e-14
8.250000000000000666e-01,5.540673009818421192e-14
8.300000000000000711e-01,4.563198308460415813e-14
8.349999999999999645e-01,6.128181848907844421e-14
8.399999999999999689e-01,8.228014485212044690e-14
8.449999999999999734e-01,6.631189899053426471e-14
8.499999999999999778e-01,8.300109038827942559e-14
8.549999999999999822e-01,8.854477346176283540e-14
8.599999999999999867e-01,6.370036135194824872e-14
8.649999999999999911e-01,4.596821963787079874e-14
8.699999999999999956e-01,6.553321145474912596e-14
8.750000000000000000e-01,6.531017425004394903e-14
8.800000000000000044e-01,4.625291694537737484e-14
8.850000000000000089e-01,6.960382597753780455e-14
8.900000000000000133e-01,7.461502536898481129e-14
8.950000000000000178e-01,7.911047578090803843e-14
9.000000000000000222e-01,9.118286834564062726e-14
9.050000000000000266e-01,7.254427328007297904e-14
9.100000000000000311e-01,9.789287287276240962e-14
9.150000000000000355e-01,7.254198135342450594e-14
9.200000000000000400e-01,9.419464186066763607e-14
9.250000000000000444e-01,6.755895446985961925e-14
9.300000000000000488e-01,1.124973350670189030e-13
9.350000000000000533e-01,6.768058665329591941e-14
9.400000000000000577e-01,9.101494651986288432e-14
9.450000000000000622e-01,4.468209226615728405e-14
9.500000000000000666e-01,6.015013423166239882e-14
9.550000000000000711e-01,7.456799357896672116e-14
9.599999999999999645e-01,9.570685506332668146e-14
9.649999999999999689e-01,4.768469079863281535e-14
9.699999999999999734e-01,7.759041909594090445e-14
9.749999999999999778e-01,7.776080019539224697e-14
9.799999999999999822e-01,7.637890666956084574e-14
9.849999999999999867e-01,6.936913996469231719e-14
9.899999999999999911e-01,4.802987677976490523e-14
9.949999999999999956e-01,1.040435745380819141e-13
1.000000000000000000e+00,6.251802551560105636e-14


==> data/contactAngle/widthHeight.txt <==
15,0.000459,0.003213,31.860738
30,0.000468,0.003048,34.119039
45,0.000605,0.002743,47.594997
60,0.000757,0.002416,64.180595
75,0.000867,0.002160,77.529681
90,0.000994,0.001917,92.085152
105,0.001178,0.001606,111.439683
120,0.001288,0.001397,123.080535
135,0.001404,0.001056,138.790010
150,0.001455,0.000928,144.616883
165,0.001493,0.000630,156.157070
170,0.001569,0.000540,160.474101
175,0.001563,0.000541,160.362644

==> data/contactAngle/widthHeight_csf.txt <==
15,0.000294,0.004015,15.66
30,0.000456,0.00346,29.76
35,0.00050,0.003270,33.98
40,0.000545,0.003086,38.914
45,0.000598,0.002819,45.96
60,0.000722,0.002487,60.29
75,0.000859,0.002175,76.62
90,0.000982,0.001926,91.12
105,0.001129,0.001597,109.48
120,0.001229,0.001360,122.103
135,0.001343,0.001078,136.26
150,0.001392,0.00099,140.85
165.0,0.001383,0.000971,141.29


==> data/contactAngle/widthHeight_error.txt <==
15	1.61453576978257	0.743951832876226
30	1.03114968657888	0.899732235279254
45	1.00772971789633	0.946256374192509
60	1.02740706788117	0.946570523947015
75	0.997688184034935	0.953630120799935
90	0.994	0.958499999999999
105	1.04174676301755	0.925447829671184
120	1.02228627746752	0.960248651443523
135	1.01575998289967	0.922218010090756
150	0.978171306783883	1.16417281591512
165	0.956558048839409	1.53296759280822
170	0.99591642110005	1.95889849027098
175	0.986501708985209	3.9103265150181


==> data/contactAngle/widthHeight_error_csf.txt <==
15,0.9779,0.9297
30,1.0269,1.0142
35,1.0050,1.0222
40,0.9928,1.0155
45,1.0100,0.9727
60,0.9704,0.9744
75,0.9770,0.9603
90,0.9660,0.9630
100,0.9683,0.9203
120,0.9406,0.9348
130,0.9441,0.9415
150,0.9540,1.2420


==> data/oscillation/csf/eta1e-2_dt1e-5.txt <==
0.000000000000000000e+00,7.872000000000012321e-02,-6.915161360961363801e-02,6.457200435908960756e-02
1.000000000000000021e-03,7.200667751127398652e-02,-1.939320213136241922e-02,8.724272413166689333e-02
2.000000000000000042e-03,6.036374770105168430e-02,-1.952678871315882692e-02,7.797606451424288210e-02
3.000000000000000062e-03,4.510589202582915291e-02,-1.747851933327482232e-02,6.553941568347143587e-02
4.000000000000000083e-03,2.770904421071818113e-02,-1.226084281665251741e-02,4.917584521683382448e-02
5.000000000000000104e-03,9.697045885316057934e-03,-5.122371697546701519e-03,3.120341500254797396e-02
6.000000000000000125e-03,-7.474127272558583890e-03,3.558194982139606388e-03,1.384938297780680116e-02
7.000000000000000146e-03,-2.252579378940489097e-02,1.270087228181793204e-02,-2.434675824023013746e-03
8.000000000000000167e-03,-3.444921818714885564e-02,2.067113087537719718e-02,-1.822484262300205771e-02
9.000000000000001055e-03,-4.257163980820155569e-02,2.625959019201828948e-02,-3.308298835543466154e-02
1.000000000000000021e-02,-4.658866723096777296e-02,2.934413055914475432e-02,-4.526940245193911139e-02
1.099999999999999936e-02,-4.656045020359211861e-02,3.032295058506562224e-02,-5.332249054697824064e-02
1.200000000000000025e-02,-4.287398910300055377e-02,2.969110642584993354e-02,-5.706268200663400236e-02
1.300000000000000114e-02,-3.617829786016391047e-02,2.752549040156437865e-02,-5.650429591549110953e-02
1.400000000000000029e-02,-2.730204089018517521e-02,2.088003817039563170e-02,-5.363966409129572455e-02
1.499999999999999944e-02,-1.716430726771611681e-02,1.566911374243928901e-02,-4.532254604635310713e-02
1.600000000000000033e-02,-6.688441343897344460e-03,1.075330215531422606e-02,-3.532159678650570456e-02
1.700000000000000122e-02,3.273221625435196458e-03,5.813217973588247212e-03,-2.475638246176314894e-02
1.800000000000000211e-02,1.199860419152654067e-02,6.707457548661421853e-04,-1.420764090505910460e-02
1.899999999999999953e-02,1.893675967949270955e-02,-4.472075709821443645e-03,-4.770840294785028135e-03
2.000000000000000042e-02,2.373028410865662963e-02,-9.131948211909990398e-03,4.341103359930986727e-03
2.100000000000000130e-02,2.622074118202055715e-02,-1.274303507965968141e-02,1.281608058127092775e-02
2.199999999999999872e-02,2.643942408340671513e-02,-1.570178869155214318e-02,1.909435888739752230e-02
2.299999999999999961e-02,2.458609722823390520e-02,-1.758323491525815019e-02,2.404934423031734880e-02
2.400000000000000050e-02,2.099839985105833584e-02,-1.843842186939881334e-02,2.607537828373240885e-02
2.500000000000000139e-02,1.611457131557303413e-02,-1.838772299674318322e-02,2.638777879985498842e-02
2.600000000000000228e-02,1.043219922476490424e-02,-1.741105665427611360e-02,2.510459091501759943e-02
2.699999999999999969e-02,4.465803768557430331e-03,-1.560178793010280618e-02,2.169891888263153490e-02
2.800000000000000058e-02,-1.293829301303284218e-03,-1.313349206906722078e-02,1.696972105639504846e-02
2.900000000000000147e-02,-6.415695137953147942e-03,-1.020186322716043481e-02,1.136833963903116640e-02
2.999999999999999889e-02,-1.055741336461668567e-02,-7.008183495821218578e-03,5.306011754893535937e-03
3.099999999999999978e-02,-1.348487364671790978e-02,-3.754317043097477047e-03,-8.103328385717922799e-04
3.200000000000000067e-02,-1.508154056930710585e-02,-6.363072709457684439e-04,-6.607291996604924833e-03
3.300000000000000155e-02,-1.534728686078079551e-02,2.166391602037687214e-03,-1.175837894914222304e-02
3.400000000000000244e-02,-1.438764546602788741e-02,4.504011264322538288e-03,-1.599874883902741018e-02
3.500000000000000333e-02,-1.239524820675841355e-02,6.268518297253389271e-03,-1.913847006869984213e-02
3.600000000000000422e-02,-9.625830502544396872e-03,7.400424471376676472e-03,-2.106624959049296919e-02
3.699999999999999817e-02,-6.371463762256057706e-03,7.888379292814273747e-03,-2.175071347517443243e-02
3.799999999999999906e-02,-2.933629824599437441e-03,7.764862636355895908e-03,-2.123831143615317885e-02
3.899999999999999994e-02,4.015695856975920464e-04,7.098559541879434498e-03,-1.964679757145715300e-02
4.000000000000000083e-02,3.384281581827908170e-03,5.984173873691100987e-03,-1.715539326903892103e-02
4.100000000000000172e-02,5.816654105037732947e-03,4.535035947589416416e-03,-1.398796519277167860e-02
4.200000000000000261e-02,7.562866788717759192e-03,2.872799774883527668e-03,-1.039375854668689314e-02
4.300000000000000350e-02,8.553363817524806123e-03,1.122495411215562733e-03,-6.628072131551032697e-03
4.399999999999999745e-02,8.783644091078457450e-03,-5.966096462027836722e-04,-2.934155762321477567e-03
4.499999999999999833e-02,8.308293420027368370e-03,-2.180963968606453030e-03,4.717491007082408316e-04
4.599999999999999922e-02,7.231178166950291697e-03,-3.540636719884138195e-03,3.406288325660700167e-03
4.700000000000000011e-02,5.692872922614888864e-03,-4.606186160566072552e-03,5.746352709703916872e-03
4.800000000000000100e-02,3.856477081469300572e-03,-5.334480413915376751e-03,7.413187287621969546e-03
4.900000000000000189e-02,1.892991045337133471e-03,-5.706427367152433483e-03,8.365988489114517535e-03
5.000000000000000278e-02,-3.262842286522182889e-05,-5.724355326713781444e-03,8.601031023883098925e-03
5.100000000000000366e-02,-1.773734266156790085e-03,-5.410848865033845989e-03,8.164066113405699099e-03
5.200000000000000455e-02,-3.211764167421082838e-03,-4.805023530246477215e-03,7.139669488989586199e-03
5.299999999999999850e-02,-4.262956293078268288e-03,-3.962118392558555691e-03,5.642102789007896746e-03
5.399999999999999939e-02,-4.881720263983813091e-03,-2.948781223716001598e-03,3.804370518647903765e-03
5.500000000000000028e-02,-5.060673193048925711e-03,-1.837073107929687588e-03,1.770420223348612154e-03
5.600000000000000117e-02,-4.827629019161006063e-03,-6.997536213414479178e-04,-3.149856441981846444e-04
5.700000000000000205e-02,-4.240062950844114553e-03,3.931534199698161203e-04,-2.314477004236703550e-03
5.800000000000000294e-02,-3.377740082418423384e-03,1.378492703912992390e-03,-4.106399845457797682e-03
5.900000000000000383e-02,-2.334286221696624253e-03,2.203819128005046757e-03,-5.590578783429389631e-03
5.999999999999999778e-02,-1.208488427727916203e-03,2.830308182416696461e-03,-6.690470744050269758e-03
6.099999999999999867e-02,-9.605111414934253133e-05,3.233512649564285191e-03,-7.359334975606923734e-03
6.199999999999999956e-02,9.175837408383902272e-04,3.405981948850889118e-03,-7.580524087078099882e-03
6.300000000000000044e-02,1.762897681233832614e-03,3.355981568126220616e-03,-7.366145271933799421e-03
6.400000000000000133e-02,2.390154781360953606e-03,3.104699095962781819e-03,-6.755488701290612852e-03
6.500000000000000222e-02,2.771346564022891812e-03,2.683857707558412464e-03,-5.810254495716815626e-03
6.600000000000000311e-02,2.900268843663678098e-03,2.133446065960664662e-03,-4.609488658732896482e-03
6.700000000000000400e-02,2.790911736678003408e-03,1.498225862411994846e-03,-3.243762310720210706e-03
6.800000000000000488e-02,2.474450651464010775e-03,8.244139796776961404e-04,-1.806615162766700422e-03
6.900000000000000577e-02,1.995200944658437336e-03,1.581108852012347299e-04,-3.880362586445862405e-04
7.000000000000000666e-02,1.405941109360098196e-03,-4.593559817688275260e-04,9.283299929134791739e-04
7.100000000000000755e-02,7.630193733323409333e-04,-9.930038170234967154e-04,2.072809021794075335e-03
7.200000000000000844e-02,1.216382941622295988e-04,-1.414718320341568081e-03,2.991034872704023684e-03
7.299999999999999545e-02,-4.683354033246933668e-04,-1.705756624908905117e-03,3.646860588216060961e-03
7.399999999999999634e-02,-9.657581415984939355e-04,-1.856805504979353039e-03,4.021659716837877596e-03
7.499999999999999722e-02,-1.340602054271999855e-03,-1.867748545231084911e-03,4.116712827109569872e-03
7.599999999999999811e-02,-1.575255226994420887e-03,-1.747084064157466976e-03,3.948841933035129870e-03
7.699999999999999900e-02,-1.664726929225590624e-03,-1.510760960848789303e-03,3.549420963846916521e-03
7.799999999999999989e-02,-1.615842666933597904e-03,-1.180316069843034832e-03,2.961057927333587969e-03
7.900000000000000078e-02,-1.445587099810241583e-03,-7.818846308903504294e-04,2.236488964282745684e-03
8.000000000000000167e-02,-1.178806580337310450e-03,-3.442212284819889945e-04,1.433223243676895464e-03
8.100000000000000255e-02,-8.455143189508573798e-04,1.038031375689696389e-04,6.087699344985431082e-04
8.200000000000000344e-02,-4.780493873500768487e-04,5.341905823631476480e-04,-1.825050079591328256e-04
8.300000000000000433e-02,-1.083275943430939137e-04,9.221446423514079171e-04,-8.918235638506466501e-04
8.400000000000000522e-02,2.346088531570700297e-04,1.247292636214036854e-03,-1.478789616502051985e-03
8.500000000000000611e-02,5.265804272400753661e-04,1.494675195096273335e-03,-1.914415750778442060e-03
8.600000000000000699e-02,7.496881882578243506e-04,1.654862677930135639e-03,-2.180890422440295850e-03
8.700000000000000788e-02,8.931061752539548593e-04,1.725410362957258137e-03,-2.272101827091699278e-03
8.799999999999999489e-02,9.532477922955528982e-04,1.709228633223314198e-03,-2.193346861875777876e-03
8.899999999999999578e-02,9.333539816323010996e-04,1.613477031020660313e-03,-1.960399802900081312e-03
8.999999999999999667e-02,8.425906887703504822e-04,1.451135864732999714e-03,-1.597766075409179365e-03
9.099999999999999756e-02,6.947722777812526118e-04,1.237630164502401264e-03,-1.135364417112594282e-03
9.199999999999999845e-02,5.068450990213246854e-04,9.907714745683859903e-04,-6.085850858457142465e-04
9.299999999999999933e-02,2.972711866762178801e-04,7.286041698141287881e-04,-5.287654710484090970e-05
9.400000000000000022e-02,8.444671876461917748e-05,4.693472481055449563e-04,4.959052799873298056e-04
9.500000000000000111e-02,-1.147252349206207001e-04,2.292406468374919015e-04,1.004873067014688814e-03
9.600000000000000200e-02,-2.860110758877709713e-04,2.260345059468260587e-05,1.446843836330646837e-03
9.700000000000000289e-02,-4.187039117449220527e-04,-1.402033769802857321e-04,1.799873299770826662e-03
9.800000000000000377e-02,-5.061245922826085319e-04,-2.512053863422680777e-04,2.048652842514986361e-03
9.900000000000000466e-02,-5.457607818244447628e-04,-3.067354948537159842e-04,2.186081129931682909e-03
1.000000000000000056e-01,-5.390672510963145925e-04,-3.067937025146294516e-04,2.212507407986397112e-03
1.010000000000000064e-01,-4.909750474025864619e-04,-2.548142613189030570e-04,2.134741973006004656e-03
1.020000000000000073e-01,-4.091756281290326314e-04,-1.573746369497586173e-04,1.966056171678776110e-03
1.030000000000000082e-01,-3.032574828251144439e-04,-2.256569427416810214e-05,1.723795886956924761e-03
1.040000000000000091e-01,-1.837769574493108848e-04,1.386113187952231485e-04,1.427868138872856463e-03
1.049999999999999961e-01,-6.134229714660488497e-05,3.153297773285101968e-04,1.100915707521910036e-03
1.059999999999999970e-01,5.421875737199322032e-05,4.963556027693938333e-04,7.653485423557704337e-04
1.069999999999999979e-01,1.545508511344717562e-04,6.702218859179209787e-04,4.426452702515071280e-04
1.079999999999999988e-01,2.332819176029676811e-04,8.277318163497637826e-04,1.521890422933047660e-04
1.089999999999999997e-01,2.863306832627809939e-04,9.605616985542964059e-04,-9.053690371585432217e-05
1.100000000000000006e-01,3.120063529575833883e-04,1.062657935796518238e-03,-2.734253743059689157e-04
1.110000000000000014e-01,3.109126260800731956e-04,1.130295237777967365e-03,-3.892586195237690561e-04
1.120000000000000023e-01,2.856822078316501035e-04,1.162542281924028309e-03,-4.362322018809372537e-04
1.130000000000000032e-01,2.405786184138669626e-04,1.160272183148403080e-03,-4.156266899175697915e-04
1.140000000000000041e-01,1.810088838098966590e-04,1.127210231749553593e-03,-3.339613416559750192e-04
1.150000000000000050e-01,1.129934674046761955e-04,1.068187663583297642e-03,-2.005493828423077218e-04
1.160000000000000059e-01,4.263873728138634078e-05,9.892580753846358377e-04,-2.767262992930952237e-05
1.170000000000000068e-01,-2.434720287358693724e-05,8.969989328367899972e-04,1.709901167683547385e-04
1.180000000000000077e-01,-8.306170566563242375e-05,7.989190241975974160e-04,3.812943956487124808e-04
1.190000000000000085e-01,-1.297133360365076982e-04,7.019450611157607156e-04,5.892121604316180594e-04
1.199999999999999956e-01,-1.618119420594421598e-04,6.120142250044535714e-04,7.821123486988490470e-04
1.209999999999999964e-01,-1.782391628771806680e-04,5.347726589722823221e-04,9.486444665722792990e-04
1.219999999999999973e-01,-1.792052034472746413e-04,4.745859375877570230e-04,1.080193780236715639e-03
1.229999999999999982e-01,-1.661060465822927767e-04,4.345390668792914468e-04,1.171055938922638262e-03
1.239999999999999991e-01,-1.413017166431718152e-04,4.162036536915492135e-04,1.218669805549854601e-03
1.250000000000000000e-01,-1.078404253784803757e-04,4.200453593118380624e-04,1.222744341813797320e-03
1.260000000000000009e-01,-6.915529694495603508e-05,4.443761615736674386e-04,1.186480969064707125e-03
1.270000000000000018e-01,-2.875996348172815686e-05,4.869841693623255807e-04,1.114710923158401812e-03
1.280000000000000027e-01,1.003310410174762524e-05,5.439694693966101724e-04,1.014069877439016665e-03
1.290000000000000036e-01,4.435172621253258285e-05,6.113739407344054300e-04,8.927651120953505881e-04
1.300000000000000044e-01,7.194601857474225426e-05,6.847738011462878305e-04,7.595277762644236930e-04
1.310000000000000053e-01,9.130453526151605104e-05,7.595124377591799814e-04,6.229726037614291556e-04
1.320000000000000062e-01,1.017017845823531275e-04,8.313406913263987619e-04,4.918889513843005545e-04
1.330000000000000071e-01,1.031799611925787730e-04,8.967661021931361276e-04,3.738438150517886527e-04
1.340000000000000080e-01,9.647258757361498738e-05,9.523544183654975015e-04,2.747743761770671256e-04
1.350000000000000089e-01,8.288154554580984268e-05,9.960101640505980569e-04,1.995118706159537680e-04
1.360000000000000098e-01,6.412151249879372017e-05,1.026219940064687641e-03,1.509666814141219504e-04
1.370000000000000107e-01,4.214702113469748213e-05,1.042168839154977711e-03,1.298373005025332816e-04
1.380000000000000115e-01,1.897726870492277840e-05,1.044729976235170277e-03,1.354252359502261527e-04
1.390000000000000124e-01,-3.467458249084565125e-06,1.034951089201707752e-03,1.656350119643157370e-04
1.400000000000000133e-01,-2.350609730250585727e-05,1.015044069169301899e-03,2.163338846199458487e-04
1.410000000000000142e-01,-3.980513213075465018e-05,9.869879766090106088e-04,2.830398640267794974e-04
1.420000000000000151e-01,-5.144951517555007570e-05,9.538096098883341867e-04,3.603396377198642142e-04
1.430000000000000160e-01,-5.797421278175285408e-05,9.182447290702056009e-04,4.427034779124205954e-04
1.440000000000000169e-01,-5.935765445597152024e-05,8.829708865566443521e-04,5.242524108521884330e-04
1.449999999999999900e-01,-5.598121913186204779e-05,8.507238424105834085e-04,6.000387853615229972e-04
1.459999999999999909e-01,-4.856114939055800050e-05,8.235990724249075967e-04,6.658134421937411673e-04
1.469999999999999918e-01,-3.806082885726702614e-05,8.030517681224536020e-04,7.183167523376887686e-04


==> data/oscillation/csf/eta1e-2_dt1e-5_2.txt <==
1.000000000000000021e-03,7.200667751127398652e-02,-2.473789062350983947e-02,8.190774098038655637e-02
2.000000000000000042e-03,6.036374770105168430e-02,-2.465116120874877303e-02,7.219055406749230741e-02
3.000000000000000062e-03,4.510589202582915291e-02,-2.161621376872069344e-02,5.641907192766648649e-02
4.000000000000000083e-03,2.770904421071818113e-02,-1.544468831270939813e-02,3.688213620334845899e-02
5.000000000000000104e-03,9.697045885316057934e-03,-7.510402053594655847e-03,1.749351359903794645e-02
6.000000000000000125e-03,-7.474127272558583890e-03,1.329711824655355201e-03,-1.430306583649620933e-05
7.000000000000000146e-03,-2.252579378940489097e-02,9.759810939431012855e-03,-1.647956231608993516e-02
8.000000000000000167e-03,-3.444921818714885564e-02,1.642738208174687742e-02,-3.193887677043671935e-02
9.000000000000001055e-03,-4.257163980820155569e-02,2.074382938444596647e-02,-4.526796545833344787e-02
1.000000000000000021e-02,-4.658866723096777296e-02,2.300368361175042509e-02,-5.703935893252487510e-02
1.099999999999999936e-02,-4.656045020359211861e-02,2.088562324643117307e-02,-6.206180695444341033e-02
1.200000000000000025e-02,-4.287398910300066479e-02,1.675922395661455511e-02,-6.265651462599630683e-02
1.300000000000000114e-02,-3.617829786016391047e-02,1.391141414642316221e-02,-5.789058776572342246e-02
1.400000000000000029e-02,-2.730204089018517521e-02,1.042372751981002210e-02,-4.969209693372245162e-02
1.499999999999999944e-02,-1.716430726771611681e-02,6.035684794187368141e-03,-4.116880735382433265e-02
1.600000000000000033e-02,-6.688441343897344460e-03,8.551447652278554301e-04,-3.009223872795696586e-02
1.700000000000000122e-02,3.273221625435196458e-03,-4.427840746939248895e-03,-1.845425721257931695e-02
1.800000000000000211e-02,1.199860419152654067e-02,-1.008836114779121385e-02,-6.539905723184413766e-03
1.899999999999999953e-02,1.893675967949270955e-02,-1.542594544589526162e-02,4.241142608225167976e-03
2.000000000000000042e-02,2.373028410865662963e-02,-1.997906509786850915e-02,1.359598683193308233e-02
2.100000000000000130e-02,2.622074118202055715e-02,-2.353660091757769912e-02,2.145198378711921094e-02
2.199999999999999872e-02,2.643942408340671513e-02,-2.601124141365285247e-02,2.626249771565181135e-02
2.299999999999999961e-02,2.458609722823390520e-02,-2.730461563915009826e-02,2.899767570197564481e-02
2.400000000000000050e-02,2.099839985105833584e-02,-2.735246233642096847e-02,2.926659509539586423e-02
2.500000000000000139e-02,1.611457131557303413e-02,-2.621217425912614196e-02,2.725493833422643064e-02
2.600000000000000228e-02,1.043219922476490424e-02,-2.404778059571976989e-02,2.326096147298795103e-02
2.699999999999999969e-02,4.465803768557430331e-03,-2.107168110087520585e-02,1.766976639628392576e-02
2.800000000000000058e-02,-1.293829301303284218e-03,-1.750896479934460626e-02,1.093793399631959318e-02
2.900000000000000147e-02,-6.415695137953147942e-03,-1.360090244561440453e-02,3.567097894847215400e-03
2.999999999999999889e-02,-1.055741336461668567e-02,-9.603782370686597680e-03,-3.938547149300641870e-03
3.099999999999999978e-02,-1.348487364671790978e-02,-5.770225822925634240e-03,-1.110251322388655648e-02
3.200000000000000067e-02,-1.508154056930710585e-02,-2.338534966111249780e-03,-1.751030357554561601e-02
3.300000000000000155e-02,-1.534728686078079551e-02,4.903573542831551890e-04,-2.280970364809042916e-02
3.400000000000000244e-02,-1.438764546602788741e-02,2.619477175175966011e-03,-2.668458763509984344e-02
3.500000000000000333e-02,-1.239524820675841355e-02,3.965354710817159400e-03,-2.891795737668867439e-02
3.600000000000000422e-02,-9.625830502544396872e-03,4.456161707639516578e-03,-2.946720486506815284e-02
3.699999999999999817e-02,-6.371463762256057706e-03,4.115821514278472648e-03,-2.843663822859521240e-02
3.799999999999999906e-02,-2.933629824599437441e-03,3.041133470833123909e-03,-2.602282473817463249e-02
3.899999999999999994e-02,4.015695856975920464e-04,1.371446717530311332e-03,-2.248199451714760766e-02
4.000000000000000083e-02,3.384281581827908170e-03,-7.311886176467607967e-04,-1.811252003535634980e-02
4.100000000000000172e-02,5.816654105037732947e-03,-3.090461529791421746e-03,-1.324455514550215707e-02
4.200000000000000261e-02,7.562866788717759192e-03,-5.523483548313445901e-03,-8.221408631652660226e-03
4.300000000000000350e-02,8.553363817524806123e-03,-7.855107821524209832e-03,-3.372885100543565606e-03
4.399999999999999745e-02,8.783644091078457450e-03,-9.940688312053747033e-03,9.990923106668603282e-04
4.499999999999999833e-02,8.308293420027368370e-03,-1.167015433311469064e-02,4.662216827273191200e-03
4.599999999999999922e-02,7.231178166950291697e-03,-1.296335393562919602e-02,7.456300966441453681e-03
4.700000000000000011e-02,5.692872922614888864e-03,-1.376953003928071961e-02,9.257129579782308326e-03
4.800000000000000100e-02,3.856477081469300572e-03,-1.406615627929574952e-02,1.000579651445132612e-02
4.900000000000000189e-02,1.892991045337133471e-03,-1.385969370603568063e-02,9.720346145331681953e-03
5.000000000000000278e-02,-3.262842286522182889e-05,-1.318611465394503579e-02,8.487042225897134529e-03
5.100000000000000366e-02,-1.773734266156790085e-03,-1.210735207423574433e-02,6.445001065730870948e-03
5.200000000000000455e-02,-3.211764167421082838e-03,-1.070868019014603600e-02,3.778042457997621284e-03
5.299999999999999850e-02,-4.262956293078268288e-03,-9.093126561492748117e-03,6.987407803533685069e-04
5.399999999999999939e-02,-4.881720263983813091e-03,-7.374661788344449853e-03,-2.568920888006753778e-03
5.500000000000000028e-02,-5.060673193048925711e-03,-5.668944492936200952e-03,-5.804451927542753076e-03
5.600000000000000117e-02,-4.827629019161006063e-03,-4.086569231003589486e-03,-8.800342027098007058e-03
5.700000000000000205e-02,-4.240062950844114553e-03,-2.724218927323884820e-03,-1.137713696807629571e-02
5.800000000000000294e-02,-3.377740082418423384e-03,-1.657854579389161920e-03,-1.338623259216553674e-02
5.900000000000000383e-02,-2.334286221696624253e-03,-9.392810054124067776e-04,-1.472343718633062348e-02
5.999999999999999778e-02,-1.208488427727916203e-03,-5.930036306381891720e-04,-1.533508328720933900e-02
6.099999999999999867e-02,-9.605111414934253133e-05,-6.169851869345377438e-04,-1.521930824965245233e-02
6.199999999999999956e-02,9.175837408383902272e-04,-9.845083579421709530e-04,-1.442337669432169900e-02
6.300000000000000044e-02,1.762897681233832614e-03,-1.647959277033872461e-03,-1.303803436458117471e-02
6.400000000000000133e-02,2.390154781360953606e-03,-2.544357255101270532e-03,-1.118819490075118050e-02
6.500000000000000222e-02,2.771346564022891812e-03,-3.599603939801521157e-03,-9.022462461143798684e-03
6.600000000000000311e-02,2.900268843663678098e-03,-4.734362289309568261e-03,-6.699569337070054864e-03
6.700000000000000400e-02,2.790911736678003408e-03,-5.869004223495788430e-03,-4.379877634346551751e-03
6.800000000000000488e-02,2.474450651464010775e-03,-6.929082144051856851e-03,-2.214145194739169931e-03
6.900000000000000577e-02,1.995200944658437336e-03,-7.849345263093776559e-03,-3.326989710331629269e-04
7.000000000000000666e-02,1.405941109360098196e-03,-8.577348478138513421e-03,1.161200646310867057e-03
7.100000000000000755e-02,7.630193733323409333e-04,-9.075780678540534829e-03,2.196889556944192634e-03
7.200000000000000844e-02,1.216382941622295988e-04,-9.324618428945607995e-03,2.735950704663814292e-03
7.299999999999999545e-02,-4.683354033246933668e-04,-9.320078231394357537e-03,2.773785684257568107e-03
7.399999999999999634e-02,-9.657581415984939355e-04,-9.076129924506015634e-03,2.337984926998437629e-03
7.499999999999999722e-02,-1.340602054271999855e-03,-8.620654977858133172e-03,1.484427787363351570e-03
7.599999999999999811e-02,-1.575255226994420887e-03,-7.993409223854608392e-03,2.928587608037602763e-04
7.699999999999999900e-02,-1.664726929225590624e-03,-7.243403512984580850e-03,-1.139398943632907724e-03
7.799999999999999989e-02,-1.615842666933597904e-03,-6.425178423523969506e-03,-2.705708891153402185e-03
7.900000000000000078e-02,-1.445587099810241583e-03,-5.594787932932443475e-03,-4.296873509883947229e-03
8.000000000000000167e-02,-1.178806580337310450e-03,-4.806074127554960107e-03,-5.807944387197561120e-03
8.100000000000000255e-02,-8.455143189508573798e-04,-4.107000119984216546e-03,-7.144625112414426660e-03
8.200000000000000344e-02,-4.780493873500768487e-04,-3.537147119641370629e-03,-8.230081573128766870e-03
8.300000000000000433e-02,-1.083275943430939137e-04,-3.124687634408540582e-03,-9.006979223340816354e-03
8.400000000000000522e-02,2.346088531570700297e-04,-2.886501885950631952e-03,-9.441499412059850549e-03
8.500000000000000611e-02,5.265804272400753661e-04,-2.826839033514327859e-03,-9.523979667574233865e-03
8.600000000000000699e-02,7.496881882578243506e-04,-2.938073873519964074e-03,-9.268273413181371545e-03
8.700000000000000788e-02,8.931061752539548593e-04,-3.202162031084365701e-03,-8.710585813969440316e-03
8.799999999999999489e-02,9.532477922955528982e-04,-3.591280244290895318e-03,-7.904467917978830194e-03
8.899999999999999578e-02,9.333539816323010996e-04,-4.071726277470655297e-03,-6.917382404208249902e-03
8.999999999999999667e-02,8.425906887703504822e-04,-4.605956189334459161e-03,-5.824358947575158929e-03
9.099999999999999756e-02,6.947722777812526118e-04,-5.154854431748456811e-03,-4.703162983059949731e-03
9.199999999999999845e-02,5.068450990213246854e-04,-5.681400932371682977e-03,-3.627951070666379785e-03
9.299999999999999933e-02,2.972711866762178801e-04,-6.151486001908845758e-03,-2.665196359157628869e-03
9.400000000000000022e-02,8.444671876461917748e-05,-6.536471471190519189e-03,-1.869963295757837152e-03
9.500000000000000111e-02,-1.147252349206207001e-04,-6.815518997609681939e-03,-1.283637527376479959e-03
9.600000000000000200e-02,-2.860110758877709713e-04,-6.976288557052678918e-03,-9.322378784418772213e-04
9.700000000000000289e-02,-4.187039117449220527e-04,-7.014356367290086602e-03,-8.247865363956163876e-04
9.800000000000000377e-02,-5.061245922826085319e-04,-6.933505926281280374e-03,-9.536582976580332272e-04
9.900000000000000466e-02,-5.457607818244447628e-04,-6.744854897260732507e-03,-1.296734251082010125e-03
1.000000000000000056e-01,-5.390672510963145925e-04,-6.465690955519742822e-03,-1.819671876728601312e-03
1.010000000000000064e-01,-4.909750474025864619e-04,-6.117958389222688531e-03,-2.478116936981744622e-03
1.020000000000000073e-01,-4.091756281290326314e-04,-5.727035738527841424e-03,-3.221719805151290750e-03
1.030000000000000082e-01,-3.032574828251144439e-04,-5.319989565759963845e-03,-3.997336886823243951e-03
1.040000000000000091e-01,-1.837769574493108848e-04,-4.923071525991029596e-03,-4.752872325480050897e-03
1.049999999999999961e-01,-6.134229714660488497e-05,-4.560845252126521920e-03,-5.440071970224447107e-03
1.059999999999999970e-01,5.421875737199322032e-05,-4.253916256129808282e-03,-6.018190458417005395e-03
1.069999999999999979e-01,1.545508511344717562e-04,-4.018699098378486489e-03,-6.455795653164453363e-03
1.079999999999999988e-01,2.332819176029676811e-04,-3.865554742515153741e-03,-6.732049211859769677e-03
1.089999999999999997e-01,2.863306832627809939e-04,-3.798383101821012353e-03,-6.838278193026847696e-03
1.100000000000000006e-01,3.120063529575833883e-04,-3.815496154129571771e-03,-6.776985526084966516e-03
1.110000000000000014e-01,3.109126260800731956e-04,-3.910141810774869775e-03,-6.561617180705137109e-03
1.120000000000000023e-01,2.856822078316501035e-04,-4.070678539574212884e-03,-6.215398013591832971e-03
1.130000000000000032e-01,2.405786184138669626e-04,-4.282030556351013040e-03,-5.768013931810922479e-03
1.140000000000000041e-01,1.810088838098966590e-04,-4.526502732187576150e-03,-5.254564154893226480e-03
1.150000000000000050e-01,1.129934674046761955e-04,-4.785585030913419580e-03,-4.712243378162450647e-03
1.160000000000000059e-01,4.263873728138634078e-05,-5.040942039340801095e-03,-4.177780635654992913e-03
1.170000000000000068e-01,-2.434720287358693724e-05,-5.275111459195680474e-03,-3.685634862631625985e-03
1.180000000000000077e-01,-8.306170566563242375e-05,-5.473366752266950463e-03,-3.264851681888170098e-03
1.190000000000000085e-01,-1.297133360365076982e-04,-5.623949971050090646e-03,-2.938073873519964074e-03
1.199999999999999956e-01,-1.618119420594421598e-04,-5.719119496643609857e-03,-2.721017505973644113e-03
1.209999999999999964e-01,-1.782391628771806680e-04,-5.754975415766305780e-03,-2.621307782828874444e-03
1.219999999999999973e-01,-1.792052034472746413e-04,-5.731983389705486154e-03,-2.638304419815606927e-03
1.229999999999999982e-01,-1.661060465822927767e-04,-5.654276162386007165e-03,-2.763800136745042657e-03
1.239999999999999991e-01,-1.413017166431718152e-04,-5.529420729726619577e-03,-2.983126603066987848e-03
1.250000000000000000e-01,-1.078404253784803757e-04,-5.367195978760785913e-03,-3.276726044714517450e-03
1.260000000000000009e-01,-6.915529694495603508e-05,-5.179185234010286187e-03,-3.620907943695850228e-03
1.270000000000000018e-01,-2.875996348172815686e-05,-4.978601634502477502e-03,-3.990584798157281732e-03
1.280000000000000027e-01,1.003310410174762524e-05,-4.778483696281976556e-03,-4.359854198992318963e-03
1.290000000000000036e-01,4.435172621253258285e-05,-4.591055028140611505e-03,-4.704210720956392144e-03
1.300000000000000044e-01,7.194601857474225426e-05,-4.426734801381893014e-03,-5.002583190798826074e-03
1.310000000000000053e-01,9.130453526151605104e-05,-4.294021334499187326e-03,-5.237974971532888269e-03
1.320000000000000062e-01,1.017017845823531275e-04,-4.199084639549321984e-03,-5.398744530975885247e-03
1.330000000000000071e-01,1.031799611925787730e-04,-4.145009722560710763e-03,-5.478139780461854791e-03
1.340000000000000080e-01,9.647258757361498738e-05,-4.132145829498834466e-03,-5.475520435720748758e-03
1.350000000000000089e-01,8.288154554580984268e-05,-4.158455692231721734e-03,-5.395252071321077203e-03
1.360000000000000098e-01,6.412151249879372017e-05,-4.218933451920814370e-03,-5.247171781957216119e-03
1.370000000000000107e-01,4.214702113469748213e-05,-4.307350888848371362e-03,-5.043910630047387933e-03
1.380000000000000115e-01,1.897726870492277840e-05,-4.415384307503766870e-03,-4.801883175969190454e-03
1.390000000000000124e-01,-3.467458249084565125e-06,-4.534186143428153848e-03,-4.538784548640317773e-03
1.400000000000000133e-01,-2.350609730250585727e-05,-4.654908832162685250e-03,-4.272251669317550515e-03
1.410000000000000142e-01,-3.980513213075465018e-05,-4.768471978604860162e-03,-4.019572213292188501e-03
1.420000000000000151e-01,-5.144951517555007570e-05,-4.867133963853187417e-03,-3.795472718775338983e-03
1.430000000000000160e-01,-5.797421278175285408e-05,-4.945074021816320275e-03,-3.612700663507051324e-03
1.440000000000000169e-01,-5.935765445597152024e-05,-4.997111670672960138e-03,-3.480220027267999505e-03
1.449999999999999900e-01,-5.598121913186204779e-05,-5.021384265273876046e-03,-3.403502330184049463e-03
1.459999999999999909e-01,-4.856114939055800050e-05,-5.017018690705365991e-03,-3.383595310151643609e-03
1.469999999999999918e-01,-3.806082885726702614e-05,-4.985353723168439721e-03,-3.418403491377897119e-03
1.479999999999999927e-01,-2.559213534947257784e-05,-4.929183330386943673e-03,-3.501756861805982446e-03
1.489999999999999936e-01,-1.231460494277580864e-05,-4.852873086929387902e-03,-3.625622764229841088e-03
1.499999999999999944e-01,6.595196508918377276e-07,-4.761836305260724878e-03,-3.778417874127693032e-03
1.509999999999999953e-01,1.234751189782556935e-05,-4.662068374455041742e-03,-3.948675282299585199e-03
1.519999999999999962e-01,2.196045654589973140e-05,-4.559855721890992974e-03,-4.123531095683641290e-03
1.529999999999999971e-01,2.894631190386576236e-05,-4.461368359625406121e-03,-4.291343782097167825e-03
1.539999999999999980e-01,3.301040467662552658e-05,-4.371844977140493249e-03,-4.441112093627519464e-03
1.549999999999999989e-01,3.411390898411248429e-05,-4.296175017952985620e-03,-4.563697427511281823e-03
1.559999999999999998e-01,3.245252440309265296e-05,-4.237501695752210473e-03,-4.652405902743406152e-03
1.570000000000000007e-01,2.841889992999391268e-05,-4.198036901652879571e-03,-4.702930152416295861e-03
1.580000000000000016e-01,2.255327967515263765e-05,-4.178479127585954522e-03,-4.713756777346200799e-03
1.590000000000000024e-01,1.548733803158341971e-05,-4.178246296942300653e-03,-4.686049930751390313e-03
1.600000000000000033e-01,7.886230305009789276e-06,-4.195708595216340875e-03,-4.623185656964845514e-03
1.610000000000000042e-01,3.935460199944174065e-07,-4.228072054684228753e-03,-4.531101137399740075e-03
1.620000000000000051e-01,-6.416819673504825516e-06,-4.271960631012983178e-03,-4.417188744992084359e-03
1.630000000000000060e-01,-1.207878201037182464e-05,-4.322601296007699823e-03,-4.289597552269763803e-03
1.640000000000000069e-01,-1.626015028832750176e-05,-4.375803098082609033e-03,-4.157407954335279321e-03
1.650000000000000078e-01,-1.877578968079163246e-05,-4.427142255008287286e-03,-4.028303362429208612e-03
1.660000000000000087e-01,-1.958806392543532837e-05,-4.472777061164445733e-03,-3.910491056740350579e-03
1.670000000000000095e-01,-1.879573433372083713e-05,-4.509331472218103265e-03,-3.810373879969186639e-03
1.680000000000000104e-01,-1.661327913782262300e-05,-4.534535389393634652e-03,-3.732957690954274987e-03
1.690000000000000113e-01,-1.334315752676840106e-05,-4.546351544559068536e-03,-3.681676741689510202e-03
1.700000000000000122e-01,-9.343852800269836223e-06,-4.544488899409837579e-03,-3.657986223697728967e-03
1.710000000000000131e-01,-4.996588455874473311e-06,-4.529005661606855249e-03,-3.661245852708883142e-03
1.720000000000000140e-01,-6.734390233242848467e-07,-4.501298815012044763e-03,-3.689069114625520562e-03
1.730000000000000149e-01,3.290810510314656767e-06,-4.462881758809156274e-03,-3.738254588097400521e-03
1.740000000000000158e-01,6.621219302394010242e-06,-4.416315630078382348e-03,-3.803563583642310952e-03
1.750000000000000167e-01,9.118432454657821040e-06,-4.364277981221742486e-03,-3.879524581134385919e-03
1.759999999999999898e-01,1.066703118879352985e-05,-4.309912025928563928e-03,-3.960316814482278680e-03
1.769999999999999907e-01,1.123654397239270963e-05,-4.256186354905433511e-03,-4.039770271629161691e-03
1.779999999999999916e-01,1.087573830726995538e-05,-4.205836728215284204e-03,-4.112355224788255548e-03
1.789999999999999925e-01,9.701277721152479216e-06,-4.161598905921048974e-03,-4.173240438103742456e-03
1.799999999999999933e-01,7.882164537731384257e-06,-4.124986287206477975e-03,-4.219108074903554773e-03
1.809999999999999942e-01,5.621582340298303393e-06,-4.097454063594407891e-03,-4.247047752142019128e-03
1.819999999999999951e-01,3.137801191543942991e-06,-4.079584311693973397e-03,-4.255895316600866174e-03
1.829999999999999960e-01,6.457235197654398462e-07,-4.071260616183347558e-03,-4.245650768280095910e-03
1.839999999999999969e-01,-1.659551463251141001e-06,-4.071842692792482232e-03,-4.217943921685285424e-03
1.849999999999999978e-01,-3.616055404775941895e-06,-4.080341011285848474e-03,-4.174986667931146478e-03
1.859999999999999987e-01,-5.104427030611091709e-06,-4.094834718853301858e-03,-4.119980428367919778e-03
1.869999999999999996e-01,-6.053164511299335970e-06,-4.113519378006524896e-03,-4.056534077972240304e-03
1.880000000000000004e-01,-6.439646308198376801e-06,-4.134124889969892358e-03,-3.988954983651704644e-03
1.890000000000000013e-01,-6.287243534131015110e-06,-4.154730401933259820e-03,-3.921434096992082452e-03
1.900000000000000022e-01,-5.659120907108849963e-06,-4.173356853425569390e-03,-3.857871331274576043e-03
1.910000000000000031e-01,-4.649524784738900962e-06,-4.188258014619417047e-03,-3.801759146153993463e-03
1.920000000000000040e-01,-3.373476737289493599e-06,-4.197920486331052636e-03,-3.755425848066873407e-03
1.930000000000000049e-01,-1.955828044630791851e-06,-4.201645776629514550e-03,-3.721723612397975778e-03
1.940000000000000058e-01,-5.205894042514813691e-07,-4.198851808905668115e-03,-3.701001685112781381e-03
1.950000000000000067e-01,8.186583453362317186e-07,-4.189422167837686395e-03,-3.693842142820424890e-03
1.960000000000000075e-01,1.966627673155585398e-06,-4.173706099391050195e-03,-3.699080832302636956e-03
1.970000000000000084e-01,2.852013110121731643e-06,-4.152634926140374994e-03,-3.715378977358407830e-03
1.980000000000000093e-01,3.430768724443922224e-06,-4.127256385982103204e-03,-3.740524686873025750e-03
1.990000000000000102e-01,3.686948268022405273e-06,-4.098618216812677240e-03,-3.771840408444471215e-03
2.000000000000000111e-01,3.631274439586107405e-06,-4.068175610154933786e-03,-3.806881420314378595e-03
2.010000000000000120e-01,3.297764935572544687e-06,-4.037500172853536462e-03,-3.842504508793420648e-03
2.020000000000000129e-01,2.738863274176495111e-06,-4.007814265787668084e-03,-3.876032121479577874e-03
2.030000000000000138e-01,2.019596319069449919e-06,-3.980514872819251870e-03,-3.904670290649003839e-03
2.040000000000000147e-01,1.211306657200594827e-06,-3.956591524183816766e-03,-3.926672786474294519e-03
2.050000000000000155e-01,3.854889620846790876e-07,-3.937033750116891717e-03,-3.940293379128045892e-03
2.060000000000000164e-01,-3.917989721546888404e-07,-3.922132588923044061e-03,-3.945066407322950219e-03
2.070000000000000173e-01,-1.064569438491425046e-06,-3.911888040602273797e-03,-3.940409794449872827e-03
2.080000000000000182e-01,-1.590311957455625702e-06,-3.906416520476407861e-03,-3.926905617117948388e-03
2.089999999999999913e-01,-1.942025359524812700e-06,-3.904844913631744241e-03,-3.905368782579965448e-03
2.099999999999999922e-01,-2.108847210191555632e-06,-3.906765766441888665e-03,-3.877312690019674157e-03


==> data/oscillation/csf/eta1e-3_dt1e-5_2.txt <==
0.000000000000000000e+00,7.872000000000012321e-02,-7.500003119930620521e-02,6.071433164179307340e-02
1.000000000000000021e-03,7.526957130331490831e-02,-2.305918168276555047e-02,8.211216628551465391e-02
2.000000000000000042e-03,6.597149728862494733e-02,-2.891586190089578956e-02,6.788784377276879667e-02
3.000000000000000062e-03,5.155679612124353106e-02,-2.730263657867904037e-02,4.336984567344170927e-02
4.000000000000000083e-03,3.313708438322038319e-02,-1.767468200996524796e-02,2.546924371272307752e-02
5.000000000000000104e-03,1.213786501070823753e-02,-8.196030091494388437e-03,2.002941630780519233e-03
6.000000000000000125e-03,-9.795364030399267286e-03,-7.031702250242299890e-03,-1.973639735952026353e-02
7.000000000000000146e-03,-3.091720708298573150e-02,5.951893515883099894e-04,-2.860986422747369140e-02
8.000000000000000167e-03,-4.952249949580334043e-02,1.085632685571891187e-02,-4.102282254025335639e-02
9.000000000000001055e-03,-6.409458761248276737e-02,1.493074670433980344e-02,-5.737847676500673622e-02
1.000000000000000021e-02,-7.344543805754055743e-02,2.239122260361892103e-02,-6.827326286584134429e-02
1.099999999999999936e-02,-7.682961748074035313e-02,2.353453747928124784e-02,-7.578100338578219741e-02
1.200000000000000025e-02,-7.401617919608460827e-02,2.118155099451524137e-02,-7.718462292104955047e-02
1.300000000000000114e-02,-6.530796030838004196e-02,2.065535373985749601e-02,-7.328633945435281127e-02
1.400000000000000029e-02,-5.150561024076705241e-02,1.509000286459905027e-02,-6.482370225712652534e-02
1.499999999999999944e-02,-3.382206980883850633e-02,9.967437665909351097e-03,-5.178710706531997054e-02
1.600000000000000033e-02,-1.376028600268985880e-02,3.825423493981183753e-03,-3.668571151792998641e-02
1.700000000000000122e-02,7.028836967138074598e-03,-4.217478260397977685e-03,-1.928080599755055413e-02
1.800000000000000211e-02,2.689059773880630999e-02,-1.182155245915061936e-02,-9.191993623972605221e-04
1.899999999999999953e-02,4.429777169059700981e-02,-2.025735592469579682e-02,1.503325039520841955e-02
2.000000000000000042e-02,5.795886678789208268e-02,-2.715478911995883315e-02,2.825820557773095487e-02
2.100000000000000130e-02,6.689873670060664246e-02,-3.354965737089510291e-02,3.885339684784394620e-02
2.199999999999999872e-02,7.051152926514903108e-02,-3.865953329950566619e-02,4.640095140784961103e-02
2.299999999999999961e-02,6.858858433566372703e-02,-4.099936485290522903e-02,5.085884332656842588e-02
2.400000000000000050e-02,6.132427529645956277e-02,-4.157911315560336440e-02,5.206793285906297086e-02
2.500000000000000139e-02,4.930143144646703668e-02,-3.956082072108979553e-02,4.961622618138772367e-02
2.600000000000000228e-02,3.345598621647205562e-02,-3.548087114468212455e-02,4.343038164079171537e-02
2.699999999999999969e-02,1.501915096044559306e-02,-2.996424008160825103e-02,3.390167113393527387e-02
2.800000000000000058e-02,-4.564272850979933516e-03,-2.321587670594460473e-02,2.142916638404113172e-02
2.900000000000000147e-02,-2.374047286667424483e-02,-1.599847599864012704e-02,6.869102083146394477e-03
2.999999999999999889e-02,-4.096911067815234286e-02,-8.386660180985994195e-03,-8.682238683104581689e-03
3.099999999999999978e-02,-5.485410468357521108e-02,-1.264603622257776117e-03,-2.409603474661703437e-02
3.200000000000000067e-02,-6.426927226867618081e-02,5.477706156670869575e-03,-3.815976232290263503e-02
3.300000000000000155e-02,-6.846365651102070959e-02,1.100725932046753286e-02,-4.969914006069298118e-02
3.400000000000000244e-02,-6.713252083638898693e-02,1.471846336498838781e-02,-5.775508033111687034e-02
3.500000000000000333e-02,-6.044407898580594907e-02,1.727127674967032789e-02,-6.197810433804984420e-02
3.600000000000000422e-02,-4.901826975553358334e-02,1.784491324797254919e-02,-6.228858400136227935e-02
3.699999999999999817e-02,-3.386092783245042703e-02,1.683867741376143812e-02,-5.883349366486068099e-02
3.799999999999999906e-02,-1.626297633732642911e-02,1.378044690936786054e-02,-5.203146282583470672e-02
3.899999999999999994e-02,2.321564334852421752e-03,8.744727540761054740e-03,-4.231736091896887153e-02
4.000000000000000083e-02,2.040363879729811813e-02,2.611793763935388313e-03,-3.036366105079646438e-02
4.100000000000000172e-02,3.657968436727720984e-02,-3.826148156076736306e-03,-1.699749408289796815e-02
4.200000000000000261e-02,4.963460416992959701e-02,-1.058365013450390801e-02,-3.129693493247098779e-03
4.300000000000000350e-02,5.862162499680390049e-02,-1.692304648458964333e-02,1.020195633172971128e-02
4.399999999999999745e-02,6.291753177725589730e-02,-2.251994591206318841e-02,2.205059137195330976e-02
4.499999999999999833e-02,6.225444637597021824e-02,-2.707143574953074783e-02,3.162819631397706388e-02
4.599999999999999922e-02,5.673022842968844515e-02,-3.035236876457925170e-02,3.833115771412831663e-02
4.700000000000000011e-02,4.679898636568102788e-02,-3.219929784536357253e-02,4.174550268799048780e-02
4.800000000000000100e-02,3.324188269931904749e-02,-3.246868290007109970e-02,4.173816852271539091e-02
4.900000000000000189e-02,1.711740460402788599e-02,-3.111139666289086669e-02,3.853418603539449094e-02
5.000000000000000278e-02,-3.095870032235881197e-04,-2.815898768603797286e-02,3.248315043747407316e-02
5.100000000000000366e-02,-1.765900332244862980e-02,-2.376454211771483749e-02,2.401102539151889204e-02
5.200000000000000455e-02,-3.354274742041141177e-02,-1.821420881897217736e-02,1.364656928926688551e-02
5.299999999999999850e-02,-4.668016398773655595e-02,-1.214763177558786378e-02,1.995956711470903144e-03
5.399999999999999939e-02,-5.601061336737944707e-02,-5.606313049793310022e-03,-1.022154027596122727e-02
5.500000000000000028e-02,-6.079035022891132733e-02,6.807546131311070781e-04,-2.222593901678926454e-02
5.600000000000000117e-02,-6.066146199545308093e-02,6.231728196143926368e-03,-3.323166891932483047e-02
5.700000000000000205e-02,-5.568363742931647931e-02,1.066994592547398923e-02,-4.244041191413994163e-02
5.800000000000000294e-02,-4.632448871054251072e-02,1.337968716397863744e-02,-4.910879796370859474e-02
5.900000000000000383e-02,-3.341001259171572091e-02,1.488953568041306852e-02,-5.264101345092053741e-02
5.999999999999999778e-02,-1.804227859739970796e-02,1.513063181191665052e-02,-5.269712563604111999e-02
6.099999999999999867e-02,-1.495416778276137393e-03,1.344726625829917310e-02,-4.927503904327745765e-02
6.199999999999999956e-02,1.489728933025857849e-02,1.034817397594434141e-02,-4.272248623892660468e-02
6.300000000000000044e-02,2.985304453761461474e-02,6.060946919023812995e-03,-3.366368617862458557e-02
6.400000000000000133e-02,4.223630460469052217e-02,9.053779765961778025e-04,-2.289451221004135117e-02
6.500000000000000222e-02,5.113658440793145132e-02,-4.748273920267886972e-03,-1.124256085604435906e-02
6.600000000000000311e-02,5.592472506741374971e-02,-1.027538236230618462e-02,4.555491730569016795e-04
6.700000000000000400e-02,5.628761109140389962e-02,-1.574969645589596734e-02,1.141453832387906431e-02
6.800000000000000488e-02,5.224256015673733877e-02,-2.057348173111683831e-02,2.094383090734464048e-02
6.900000000000000577e-02,4.413258173695089326e-02,-2.443276606500144332e-02,2.846565768122655271e-02
7.000000000000000666e-02,3.260295426514847605e-02,-2.707463717088098853e-02,3.355847876518947004e-02
7.100000000000000755e-02,1.855887606223993735e-02,-2.833104953169818252e-02,3.595302551984769224e-02
7.200000000000000844e-02,3.104024529441362645e-03,-2.812220044434066146e-02,3.554103169590216993e-02
7.299999999999999545e-02,-1.253887947067022779e-02,-2.646700739860530227e-02,3.239316139370185255e-02
7.399999999999999634e-02,-2.712201742136000071e-02,-2.348735723644490569e-02,2.674038261175137876e-02
7.499999999999999722e-02,-3.947445678591887663e-02,-1.939803622663027749e-02,1.894684247672540067e-02
7.599999999999999811e-02,-4.860295088180910383e-02,-1.449031550437218652e-02,9.533441346138538108e-03
7.699999999999999900e-02,-5.378071577116305679e-02,-9.331137686967916345e-03,-8.957416750491331570e-04
7.799999999999999989e-02,-5.461352449855649827e-02,-3.848208859562940454e-03,-1.165839638561017022e-02
7.900000000000000078e-02,-5.107465668233424072e-02,1.360678300261319862e-03,-2.201121095567948327e-02
8.000000000000000167e-02,-4.350414825911219641e-02,5.931260250508607612e-03,-3.119282918050880760e-02
8.100000000000000255e-02,-3.257263567296853068e-02,9.550496190786184059e-03,-3.851896179839964240e-02
8.200000000000000344e-02,-1.921486465708532876e-02,1.196710364893061040e-02,-4.343331819400186866e-02
8.300000000000000433e-02,-4.541648572245482463e-03,1.301571466028672575e-02,-4.557384671643371910e-02
8.400000000000000522e-02,1.025897753775550925e-02,1.264301100745779394e-02,-4.481406211853022903e-02
8.500000000000000611e-02,2.402067703698462786e-02,1.089683938771468519e-02,-4.125361591577525466e-02
8.600000000000000699e-02,3.568879052662210505e-02,7.923766691237510429e-03,-3.520496683195228904e-02
8.700000000000000788e-02,4.439510411725899885e-02,3.964423388242543922e-03,-2.714780420064921707e-02
8.799999999999999489e-02,4.951407980130051456e-02,-6.721660494805048458e-04,-1.772212125360972390e-02
8.899999999999999578e-02,5.069961184315285863e-02,-5.632855743169851159e-03,-7.633744087070293283e-03
8.999999999999999667e-02,4.790277035741286049e-02,-1.033399747684604630e-02,2.381466049700797782e-03
9.099999999999999756e-02,4.137136356015069794e-02,-1.490719877183444009e-02,1.164271235465985654e-02
9.199999999999999845e-02,3.163184216327907805e-02,-1.883644871413714394e-02,1.955976914614421247e-02
9.299999999999999933e-02,1.945366242196322482e-02,-2.188292127102620110e-02,2.561662551015597700e-02
9.400000000000000022e-02,5.796307729777128159e-03,-2.385488040745253890e-02,2.944820299744588254e-02
9.500000000000000111e-02,-8.259876877311222998e-03,-2.462287228554482788e-02,3.085892386734467863e-02
9.600000000000000200e-02,-2.159603102870566449e-02,-2.413998153060670226e-02,2.982259467244130491e-02
9.700000000000000289e-02,-3.314490557283511496e-02,-2.244258793070919022e-02,2.645830828696471571e-02
9.800000000000000377e-02,-4.198106905994980487e-02,-1.964047113433486924e-02,2.102369181811791776e-02
9.900000000000000466e-02,-4.740201294238255425e-02,-1.591977924108511910e-02,1.389709506183844923e-02
1.000000000000000056e-01,-4.899089615656293528e-02,-1.154029304161674485e-02,5.531722865998567329e-03
1.010000000000000064e-01,-4.665324793156677696e-02,-7.043984066695041513e-03,-3.552746772766179895e-03
1.020000000000000073e-01,-4.062301214042507436e-02,-2.335391752421922540e-03,-1.274658860638744340e-02
1.030000000000000082e-01,-3.143730597355309797e-02,2.035246882587493644e-03,-2.140538562089211450e-02
1.040000000000000091e-01,-1.988337516577720621e-02,5.757976043969215141e-03,-2.891062321141357749e-02
1.049999999999999961e-01,-6.924626511586429167e-03,8.585063926875413642e-03,-3.470246009528632491e-02
1.059999999999999970e-01,6.385328720730942820e-03,1.033542649820429205e-02,-3.832891378551717132e-02
1.069999999999999979e-01,1.899125732218376328e-02,1.089363796636444448e-02,-3.952182158827777236e-02
1.079999999999999988e-01,2.991921069749836626e-02,1.024177037179452299e-02,-3.820970449596639007e-02
1.089999999999999997e-01,3.834752918129691324e-02,8.450720645487130867e-03,-3.453336684033270210e-02
1.100000000000000006e-01,4.366214995083494976e-02,5.667463131248773323e-03,-2.881312537938351959e-02
1.110000000000000014e-01,4.549457842166182431e-02,2.112488448619664894e-03,-2.153425738215453134e-02
1.120000000000000023e-01,4.374233246400471842e-02,-1.945866085588998651e-03,-1.325538177043206201e-02
1.130000000000000032e-01,3.857230299852520972e-02,-5.988620966672963952e-03,-4.602812975645131921e-03
1.140000000000000041e-01,3.040750027948524448e-02,-1.017573084682232842e-02,3.822920564561904655e-03
1.150000000000000050e-01,1.989749532943818622e-02,-1.398821622133261666e-02,1.149335149675589918e-02
1.160000000000000059e-01,7.872991341615565020e-03,-1.717776320874697671e-02,1.790544921532255529e-02
1.170000000000000068e-01,-4.714290135156229411e-03,-1.954483594745404229e-02,2.260926850140076994e-02
1.180000000000000077e-01,-1.686377281288264918e-02,-2.094438094645745263e-02,2.534683300182205556e-02
1.190000000000000085e-01,-2.760568287297848755e-02,-2.128856284543878541e-02,2.599881701171380399e-02
1.199999999999999956e-01,-3.608172958292354959e-02,-2.056172378361231790e-02,2.455747891217452405e-02
1.209999999999999964e-01,-4.161901235110876396e-02,-1.881526112556464181e-02,2.115023527294379591e-02
1.219999999999999973e-01,-4.378911991410461280e-02,-1.617071246728307710e-02,1.602411940693837522e-02
1.229999999999999982e-01,-4.244550078093745071e-02,-1.280887080356485352e-02,9.538912866264404045e-03
1.239999999999999991e-01,-3.773457513792866092e-02,-9.184803627431459283e-03,2.128437347709954963e-03
1.250000000000000000e-01,-3.007932439975780081e-02,-5.142572615295715188e-03,-5.727268569171495294e-03
1.260000000000000009e-01,-2.013760477110115854e-02,-1.187885925173826074e-03,-1.349601224064833627e-02
1.270000000000000018e-01,-8.740494482472271898e-03,2.402246184646905647e-03,-2.062260899692780480e-02
1.280000000000000027e-01,3.181967644575012244e-03,5.376890487968744026e-03,-2.659762538969512313e-02
1.290000000000000036e-01,1.467956359478006512e-02,7.532494794577182518e-03,-3.098910236731167167e-02
1.300000000000000044e-01,2.485766570296288336e-02,8.734890446066678749e-03,-3.347229938954110473e-02
1.310000000000000053e-01,3.294398049961877462e-02,8.911492489278138862e-03,-3.387288451194758743e-02
1.320000000000000062e-01,3.834222334255499298e-02,8.067132160067380653e-03,-3.218067139387126296e-02
1.330000000000000071e-01,4.067057360581438630e-02,6.283533014356912361e-03,-2.855084165930743545e-02
1.340000000000000080e-01,3.978418211955370154e-02,3.704118728637517677e-03,-2.327495748177177415e-02
1.350000000000000089e-01,3.578179696219252470e-02,5.291236564515244822e-04,-1.678160186856991754e-02
1.360000000000000098e-01,2.899684362743770727e-02,-3.004954475909538125e-03,-9.589521493762798166e-03
1.370000000000000107e-01,1.997333913278231954e-02,-6.420871056616372918e-03,-2.218277938664026117e-03
1.380000000000000115e-01,9.427204449217629900e-03,-9.915950056165523385e-03,4.818329773843110786e-03
1.390000000000000124e-01,-1.805841761426063563e-03,-1.302639283239848123e-02,1.107996068894845365e-02
1.400000000000000133e-01,-1.283347171383042440e-02,-1.555534107610589967e-02,1.615694928914290784e-02
1.410000000000000142e-01,-2.277713593121488689e-02,-1.733958050608641610e-02,1.967333229258638738e-02
1.420000000000000151e-01,-3.084417741724243545e-02,-1.826333608478314385e-02,2.146054031327349065e-02
1.430000000000000160e-01,-3.639502983873932340e-02,-1.827276572585112557e-02,2.146205371245724081e-02
1.440000000000000169e-01,-3.899852935748837623e-02,-1.737427227199084268e-02,1.969259902834874509e-02
1.449999999999999900e-01,-3.846913802366147550e-02,-1.563624972477561936e-02,1.630828920751792310e-02
1.459999999999999909e-01,-3.488173287348295126e-02,-1.318011926487094865e-02,1.155027858912927030e-02
1.469999999999999918e-01,-2.856227718427339912e-02,-1.039226334542042718e-02,5.744064413010896430e-03
1.479999999999999927e-01,-2.005567000616315099e-02,-7.056265883147783136e-03,-7.253678515554140560e-04
1.489999999999999936e-01,-1.007479848889014651e-02,-3.624691441655225610e-03,-7.426350191235608911e-03
1.499999999999999944e-01,5.632051568751350601e-04,-3.436420112848947994e-04,-1.390148680657155023e-02
1.509999999999999953e-01,1.100657858658449229e-02,2.552421949803651557e-03,-1.969803851097828851e-02
1.519999999999999962e-01,2.043766850922090761e-02,4.863033257424653755e-03,-2.439062371850009292e-02
1.529999999999999971e-01,2.813510799633478499e-02,6.436153501272023902e-03,-2.763581722974772781e-02
1.539999999999999980e-01,3.352530768836037289e-02,7.175914663821281181e-03,-2.920300029218192428e-02
1.549999999999999989e-01,3.622076494611126130e-02,7.047450356185258613e-03,-2.898565288633103698e-02
1.559999999999999998e-01,3.604403606315997877e-02,6.073170527815641151e-03,-2.702248310670252174e-02
1.570000000000000007e-01,3.303709216361050416e-02,4.338349401950658546e-03,-2.349003478884692520e-02
1.580000000000000016e-01,2.745621881122239927e-02,1.982568949460805641e-03,-1.867649406194693551e-02
1.590000000000000024e-01,1.975282313445347881e-02,-8.179180324078272335e-04,-1.295217806473381028e-02
1.600000000000000033e-01,1.054076043052165623e-02,-3.860199637711114740e-03,-6.754400953650541162e-03
1.610000000000000042e-01,5.513294410270930257e-04,-6.925880722701616143e-03,-5.396854132414530270e-04
1.620000000000000051e-01,-9.421978950784892781e-03,-9.584748465567893838e-03,5.268042162060559974e-03
1.630000000000000060e-01,-1.858563996641060534e-02,-1.208453467115766511e-02,1.028682310134154676e-02
1.640000000000000069e-01,-2.621050201032670834e-02,-1.404258217662579522e-02,1.420908812433463453e-02
1.650000000000000078e-01,-3.169276256397302038e-02,-1.533351168036467538e-02,1.677185501903277753e-02
1.660000000000000087e-01,-3.460546184064605679e-02,-1.587618170306093202e-02,1.783513436093908666e-02
1.670000000000000095e-01,-3.473495772003798443e-02,-1.563753029331571565e-02,1.736056730151158689e-02
1.680000000000000104e-01,-3.209827939224529914e-02,-1.463990919291979775e-02,1.540333470329624532e-02
1.690000000000000113e-01,-2.693941928946397280e-02,-1.296026892960078225e-02,1.212001517415028928e-02
1.700000000000000122e-01,-1.970513884837510332e-02,-1.092765741050250039e-02,7.743672188371242271e-03
1.710000000000000131e-01,-1.100327017754143544e-02,-8.272805996239251947e-03,2.575006522238076911e-03
1.720000000000000140e-01,-1.548359975387936238e-03,-5.394902825355596399e-03,-3.038714919239349221e-03
1.730000000000000149e-01,7.899469601073239033e-03,-2.503786515444583749e-03,-8.711633551865882730e-03
1.740000000000000158e-01,1.659646366848721577e-02,1.961176283655774455e-04,-1.405468937009579644e-02
1.750000000000000167e-01,2.387269538241132416e-02,2.512724325060666786e-03,-1.869512051343924508e-02
1.759999999999999898e-01,2.918096706263484386e-02,4.285729676484884010e-03,-2.229316886514431939e-02
1.769999999999999907e-01,3.213444613389171423e-02,5.397612415253938423e-03,-2.459330279380078643e-02
1.779999999999999916e-01,3.253155747546809806e-02,5.785508267581285224e-03,-2.543673180043692916e-02
1.789999999999999925e-01,3.036755174033789473e-02,5.440802499651731239e-03,-2.477188389748330444e-02
1.799999999999999933e-01,2.583271732403447096e-02,4.400282353162587867e-03,-2.266738591715700135e-02
1.809999999999999942e-01,1.929752756096925204e-02,2.747766859829248176e-03,-1.929937424138195023e-02
1.819999999999999951e-01,1.128532152614081241e-02,6.103815510867249827e-04,-1.493071466684348092e-02
1.829999999999999960e-01,2.433605539584160482e-03,-1.853199489414758538e-03,-9.905007015913791513e-03
1.839999999999999969e-01,-6.554160339324210938e-03,-4.464453365653819894e-03,-4.585932753980226373e-03
1.849999999999999978e-01,-1.496339815900538106e-02,-7.040200568735666131e-03,6.475180387495171885e-04
1.859999999999999987e-01,-2.212588072615950807e-02,-9.403315186500615930e-03,5.415889620780767189e-03
1.869999999999999996e-01,-2.747495739739258536e-02,-1.139681115746504769e-02,9.410856012254775749e-03
1.880000000000000004e-01,-3.059327766710462360e-02,-1.288855709135539040e-02,1.239650156348925947e-02
1.890000000000000013e-01,-3.124808327153061338e-02,-1.378169544041163430e-02,1.417183522135001539e-02
1.900000000000000022e-01,-2.941024171238926233e-02,-1.401959015056497559e-02,1.464075613766890882e-02
1.910000000000000031e-01,-2.525494435849717778e-02,-1.359030865132815347e-02,1.380128525197488187e-02
1.920000000000000040e-01,-1.914410716732539708e-02,-1.252964865416295037e-02,1.172734629362803815e-02
1.930000000000000049e-01,-1.159261766595909293e-02,-1.091555021703249917e-02,8.572782110422672019e-03
1.940000000000000058e-01,-3.222298146066226998e-03,-8.863031677901811456e-03,4.563496634363950477e-03
1.950000000000000067e-01,5.291471975908290659e-03,-6.516680866479940271e-03,-1.826118677861199302e-05
1.960000000000000075e-01,1.327522700469918604e-02,-4.040643386542863702e-03,-4.855667054653234338e-03
1.970000000000000084e-01,2.011013425233554308e-02,-1.618098746985263681e-03,-9.631314594298667764e-03
1.980000000000000093e-01,2.527802348374041941e-02,5.790076218543660502e-04,-1.401487533003098473e-02
1.990000000000000102e-01,2.839792150094555545e-02,2.401082031428636299e-03,-1.768678920343524918e-02
2.000000000000000111e-01,2.925138217251688211e-02,3.722512349486173377e-03,-2.038203673437244401e-02
2.010000000000000120e-01,2.779578064290966211e-02,4.461749643087209449e-03,-2.190841622650629983e-02
2.020000000000000129e-01,2.416534907974510205e-02,4.578164964914144264e-03,-2.216278370469815240e-02
2.030000000000000138e-01,1.866013965221413606e-02,4.071874730288804756e-03,-2.114455709233886704e-02
2.040000000000000147e-01,1.172345623681514404e-02,2.991365920752109275e-03,-1.894628657028085694e-02
2.050000000000000155e-01,3.908756955846026671e-03,1.423076912760556922e-03,-1.574568012729293809e-02
2.060000000000000164e-01,-4.162307756487182431e-03,-5.153546109796236507e-04,-1.179960817098624215e-02
2.070000000000000173e-01,-1.184820292436139511e-02,-2.681843750178880548e-03,-7.401437312364644860e-03
2.080000000000000182e-01,-1.853872693856595255e-02,-4.919229820370740747e-03,-2.859900984913177346e-03
2.089999999999999913e-01,-2.370493807091778038e-02,-7.070235721767015313e-03,1.500318478792728172e-03
2.099999999999999922e-01,-2.694321092293483488e-02,-8.986315503716535424e-03,5.369672738015474067e-03


==> data/oscillation/csf/eta1e-3_dt2e-5.txt <==
0.000000000000000000e+00,7.872000000000012321e-02,-7.500008940696711868e-02,6.071409881114941953e-02
1.000000000000000021e-03,7.526957130331490831e-02,-2.686025835573668807e-02,8.367352858185750364e-02
2.000000000000000042e-03,6.597149728862494733e-02,-3.595968736335630744e-02,6.021293085068446516e-02
3.000000000000000062e-03,5.155679612124353106e-02,-3.650666475296016067e-02,4.431595299392920850e-02
4.000000000000000083e-03,3.313708438322038319e-02,-2.391966553404922813e-02,1.971727907657605527e-02
5.000000000000000104e-03,1.213786501070823753e-02,-9.396272059530086374e-03,-3.048479557044014854e-05
6.000000000000000125e-03,-9.795364030399267286e-03,5.875788349658073173e-03,-1.452221330255276666e-02
7.000000000000000146e-03,-3.091720708298573150e-02,1.635014051571470617e-02,-3.579292241483922332e-02
8.000000000000000167e-03,-4.952249949580334043e-02,2.421149257570487379e-02,-5.820537479594345420e-02
9.000000000000001055e-03,-6.409458761248276737e-02,2.705249208956939100e-02,-7.131304154172535270e-02
1.000000000000000021e-02,-7.344543805754055743e-02,2.683945205062610029e-02,-7.308523198589678138e-02
1.099999999999999936e-02,-7.682961748074035313e-02,2.561115399003011106e-02,-6.529116798192258209e-02
1.200000000000000025e-02,-7.401617919608460827e-02,2.223167540505510686e-02,-4.863155335187907546e-02
1.300000000000000114e-02,-6.530796030838004196e-02,1.302566817030292867e-02,-2.526094466447825759e-02
1.400000000000000029e-02,-5.150561024076705241e-02,3.513574600217950206e-04,-2.097322419285840844e-03
1.499999999999999944e-02,-3.382206980883850633e-02,-1.319275032728917108e-02,1.531229792162758230e-02
1.600000000000000033e-02,-1.376028600268985880e-02,-2.442275434732432693e-02,3.207592964172345518e-02
1.700000000000000122e-02,7.028836967138074598e-03,-3.149120165035124153e-02,5.002833642065507291e-02
1.800000000000000211e-02,2.689059773880630999e-02,-3.463016618043179840e-02,6.146008819341641782e-02
1.899999999999999953e-02,4.429777169059700981e-02,-3.321414841338987678e-02,6.350247859954816221e-02
2.000000000000000042e-02,5.795886678789208268e-02,-3.052309183403845161e-02,5.716890301555377363e-02
2.100000000000000130e-02,6.689873670060664246e-02,-2.586991321295495361e-02,4.318800494074803709e-02
2.199999999999999872e-02,7.051152926514903108e-02,-1.796723371371633515e-02,2.258575260639172910e-02
2.299999999999999961e-02,6.858858433566372703e-02,-8.489454910159177636e-03,1.142166741192163215e-03
2.400000000000000050e-02,6.132427529645956277e-02,2.695729210972608314e-03,-1.598066445440060601e-02
2.500000000000000139e-02,4.930143144646703668e-02,1.433481667190772413e-02,-3.260081429034467071e-02
2.600000000000000228e-02,3.345598621647205562e-02,2.166001796722394346e-02,-4.818661399185653060e-02
2.699999999999999969e-02,1.501915096044559306e-02,2.414106130599957822e-02,-5.519050899893040985e-02
2.800000000000000058e-02,-4.564272850979933516e-03,2.251293482258898138e-02,-5.595931578427548736e-02
2.900000000000000147e-02,-2.374047286667424483e-02,1.778903389349562048e-02,-4.881374333053822845e-02
2.999999999999999889e-02,-4.096911067815234286e-02,1.178345847874862073e-02,-3.292194595560427040e-02
3.099999999999999978e-02,-5.485410468357521108e-02,4.628689214587033973e-03,-1.306935008615262017e-02
3.200000000000000067e-02,-6.426927226867618081e-02,-4.851708933711118554e-03,5.334340687840999351e-03
3.300000000000000155e-02,-6.846365651102070959e-02,-1.316871056333190904e-02,2.187381470575910924e-02
3.400000000000000244e-02,-6.713252083638898693e-02,-2.176621491089469895e-02,3.671531304717046140e-02
3.500000000000000333e-02,-6.044407898580594907e-02,-2.821393571794028610e-02,4.642365239560586332e-02
3.600000000000000422e-02,-4.901826975553358334e-02,-3.015783876180644363e-02,5.135151296854001401e-02
3.699999999999999817e-02,-3.386092783245042703e-02,-2.822138629853720992e-02,5.127013865858298658e-02
3.799999999999999906e-02,-1.626297633732642911e-02,-2.414056360721583694e-02,4.494797177612763761e-02
3.899999999999999994e-02,2.321564334852421752e-03,-1.914593884721405015e-02,3.257395438849908231e-02
4.000000000000000083e-02,2.040363879729811813e-02,-1.262557487934834466e-02,1.691079670563322424e-02
4.100000000000000172e-02,3.657968436727720984e-02,-3.820618428289956903e-03,-5.026653409004877560e-04
4.200000000000000261e-02,4.963460416992959701e-02,4.437535256147207008e-03,-1.662257853895432458e-02
4.300000000000000350e-02,5.862162499680390049e-02,1.253969240933638929e-02,-3.013909589499230712e-02
4.399999999999999745e-02,6.291753177725589730e-02,1.783827757462841390e-02,-3.918549772351975768e-02
4.499999999999999833e-02,6.225444637597021824e-02,1.948002465069276212e-02,-4.346160711720581382e-02
4.599999999999999922e-02,5.673022842968844515e-02,1.788862720131856321e-02,-4.137655049562449783e-02
4.700000000000000011e-02,4.679898636568102788e-02,1.372806001454573988e-02,-3.373964717611666053e-02
4.800000000000000100e-02,3.324188269931904749e-02,7.822659984230817543e-03,-2.138396520167595849e-02
4.900000000000000189e-02,1.711740460402788599e-02,1.156544033437789665e-03,-6.027038022875852441e-03
5.000000000000000278e-02,-3.095870032235881197e-04,-6.650325655937261438e-03,9.326687734573901878e-03
5.100000000000000366e-02,-1.765900332244862980e-02,-1.383553752675659165e-02,2.298948094248753904e-02
5.200000000000000455e-02,-3.354274742041141177e-02,-1.990129966288811669e-02,3.378176335245353101e-02
5.299999999999999850e-02,-4.668016398773655595e-02,-2.352321315556760162e-02,4.053268786519748090e-02
5.399999999999999939e-02,-5.601061336737944707e-02,-2.445185817778106063e-02,4.261314608156663297e-02
5.500000000000000028e-02,-6.079035022891132733e-02,-2.257850281894213662e-02,4.021475762128812192e-02
5.600000000000000117e-02,-6.066146199545308093e-02,-1.879197806119925485e-02,3.310830071568471311e-02
5.700000000000000205e-02,-5.568363742931647931e-02,-1.345573253929621682e-02,2.219075541943293928e-02
5.800000000000000294e-02,-4.632448871054251072e-02,-7.191889733076162194e-03,8.894263021647752510e-03
5.900000000000000383e-02,-3.341001259171572091e-02,-1.046136021620736045e-05,-5.067077279090947961e-03
5.999999999999999778e-02,-1.804227859739970796e-02,6.415897235274137245e-03,-1.766286585479981408e-02
6.099999999999999867e-02,-1.495416778276137393e-03,1.199079416692239164e-02,-2.743872608989472717e-02
6.199999999999999956e-02,1.489728933025857849e-02,1.502259839326125501e-02,-3.304773271083827346e-02
6.300000000000000044e-02,2.985304453761461474e-02,1.563540864735823988e-02,-3.424279419705267280e-02
6.400000000000000133e-02,4.223630460469052217e-02,1.367567311972361921e-02,-3.070568926632399887e-02
6.500000000000000222e-02,5.113658440793145132e-02,9.862954914569677101e-03,-2.296488527208573327e-02
6.600000000000000311e-02,5.592472506741374971e-02,4.320770688354791389e-03,-1.217661919072277055e-02
6.700000000000000400e-02,5.628761109140389962e-02,-1.369726657867498254e-03,-1.370048150420855038e-04
6.800000000000000488e-02,5.224256015673733877e-02,-7.475826703012056207e-03,1.178508829325419782e-02
6.900000000000000577e-02,4.413258173695089326e-02,-1.306283082813031182e-02,2.205099882557970403e-02
7.000000000000000666e-02,3.260295426514847605e-02,-1.681897118687636361e-02,2.943225409835559248e-02
7.100000000000000755e-02,1.855887606223993735e-02,-1.878941692411906228e-02,3.330597393214684843e-02
7.200000000000000844e-02,3.104024529441362645e-03,-1.879843911156064973e-02,3.320038523524981855e-02
7.299999999999999545e-02,-1.253887947067022779e-02,-1.682095024734742150e-02,2.934098448604327558e-02
7.399999999999999634e-02,-2.712201742136000071e-02,-1.317552085965878472e-02,2.227690275758487104e-02
7.499999999999999722e-02,-3.947445678591887663e-02,-8.282352052629060601e-03,1.293649403378349660e-02
7.599999999999999811e-02,-4.860295088180910383e-02,-2.216706331819362497e-03,2.227215748280109153e-03
7.699999999999999900e-02,-5.378071577116305679e-02,2.687580138444722877e-03,-7.590728625655240869e-03
7.799999999999999989e-02,-5.461352449855649827e-02,7.421259954571546302e-03,-1.645837472751743302e-02
7.900000000000000078e-02,-5.107465668233424072e-02,1.047320403158646940e-02,-2.280318439006812081e-02
8.000000000000000167e-02,-4.350414825911219641e-02,1.203148132190090536e-02,-2.542997971177096694e-02
8.100000000000000255e-02,-3.257263567296853068e-02,1.164114074781519292e-02,-2.438724767416711181e-02
8.200000000000000344e-02,-1.921486465708532876e-02,9.496479481458486305e-03,-2.064938452094799981e-02
8.300000000000000433e-02,-4.541648572245482463e-03,5.898663960397065864e-03,-1.340951565653092370e-02
8.400000000000000522e-02,1.025897753775550925e-02,1.362249907105983482e-03,-4.389481898397273874e-03
8.500000000000000611e-02,2.402067703698462786e-02,-3.382663987577028131e-03,5.112802330404342399e-03
8.600000000000000699e-02,3.568879052662210505e-02,-7.734152302146024560e-03,1.392066916450840353e-02
8.700000000000000788e-02,4.439510411725899885e-02,-1.187667511403567300e-02,2.100489074364286779e-02
8.799999999999999489e-02,4.951407980130051456e-02,-1.413466669619090066e-02,2.553228260949236272e-02
8.899999999999999578e-02,5.069961184315285863e-02,-1.488775741308934197e-02,2.708287648856622098e-02
8.999999999999999667e-02,4.790277035741286049e-02,-1.413909047842032418e-02,2.555690445005875944e-02
9.099999999999999756e-02,4.137136356015069794e-02,-1.194536015391356454e-02,2.120256396010500310e-02
9.199999999999999845e-02,3.163184216327907805e-02,-8.609013445675439691e-03,1.535769989714008688e-02
9.299999999999999933e-02,1.945366242196322482e-02,-3.792213089764184808e-03,7.234238740056575523e-03
9.400000000000000022e-02,5.796307729777128159e-03,2.582252025602471690e-04,-1.205988507717914437e-03
9.500000000000000111e-02,-8.259876877311222998e-03,4.425544477999032722e-03,-8.960238471627302026e-03
9.600000000000000200e-02,-2.159603102870566449e-02,7.512529566883863197e-03,-1.516715418547398553e-02
9.700000000000000289e-02,-3.314490557283511496e-02,9.343858994543374763e-03,-1.877178000286228166e-02
9.800000000000000377e-02,-4.198106905994980487e-02,9.768949542194427238e-03,-1.959640793502337441e-02
9.900000000000000466e-02,-4.740201294238255425e-02,8.747172262519420372e-03,-1.736047705635435090e-02
1.000000000000000056e-01,-4.899089615656293528e-02,6.494128331541837440e-03,-1.264385208487517342e-02
1.010000000000000064e-01,-4.665324793156677696e-02,3.527807723730624900e-03,-6.067725177854366159e-03
1.020000000000000073e-01,-4.062301214042507436e-02,-1.495776697993944637e-04,1.310270465910257087e-03
1.030000000000000082e-01,-3.143730597355309797e-02,-4.133892059326238488e-03,8.657939918339074836e-03
1.040000000000000091e-01,-1.988337516577720621e-02,-7.338514830917186593e-03,1.416322048753482221e-02
1.049999999999999961e-01,-6.924626511586429167e-03,-1.037130858749157891e-02,1.977682551369053243e-02
1.059999999999999970e-01,6.385328720730942820e-03,-1.156805809587246880e-02,2.224884666502457975e-02
1.069999999999999979e-01,1.899125732218376328e-02,-1.154244672507054315e-02,2.229395760223251699e-02
1.079999999999999988e-01,2.991921069749836626e-02,-1.032579019665724740e-02,1.988375298678857206e-02
1.089999999999999997e-01,3.834752918129691324e-02,-7.413486298173732614e-03,1.542784012854081510e-02
1.100000000000000006e-01,4.366214995083494976e-02,-4.432730190455980157e-03,9.530705586075605140e-03
1.110000000000000014e-01,4.549457842166182431e-02,-8.070914074779222958e-04,2.904461883008302436e-03
1.120000000000000023e-01,4.374233246400471842e-02,2.228670939802945838e-03,-3.574167191982335900e-03
1.130000000000000032e-01,3.857230299852520972e-02,5.012394115328611122e-03,-9.151043184101648187e-03
1.140000000000000041e-01,3.040750027948524448e-02,6.968637183308423744e-03,-1.307872151955968842e-02
1.150000000000000050e-01,1.989749532943818622e-02,7.858166657388032661e-03,-1.488007400184876428e-02
1.160000000000000059e-01,7.872991341615565020e-03,7.611540798097671257e-03,-1.431348063051707253e-02
1.170000000000000068e-01,-4.714290135156229411e-03,6.320902332663358436e-03,-1.154948985204107270e-02
1.180000000000000077e-01,-1.686377281288264918e-02,4.118615482002319084e-03,-7.039269246161050653e-03
1.190000000000000085e-01,-2.760568287297848755e-02,1.598631218075574623e-03,-1.436956506222553109e-03
1.199999999999999956e-01,-3.608172958292354959e-02,-1.391438115388221597e-03,4.531598836183370338e-03
1.209999999999999964e-01,-4.161901235110876396e-02,-4.180807434022493219e-03,1.008606487885099767e-02
1.219999999999999973e-01,-4.378911991410461280e-02,-6.731001473963327264e-03,1.463575027883035062e-02
1.229999999999999982e-01,-4.244550078093745071e-02,-8.125540614128179406e-03,1.756976563483458875e-02
1.239999999999999991e-01,-3.773457513792866092e-02,-8.627639897167749261e-03,1.862728241831046461e-02
1.250000000000000000e-01,-3.007932439975780081e-02,-8.156216051429576730e-03,1.770148957148176549e-02
1.260000000000000009e-01,-2.013760477110115854e-02,-6.826520245522327279e-03,1.495822072029096006e-02
1.270000000000000018e-01,-8.740494482472271898e-03,-4.429586976766652917e-03,1.079125069081765531e-02
1.280000000000000027e-01,3.181967644575012244e-03,-1.883933134377069329e-03,5.767522100359023796e-03
1.290000000000000036e-01,1.467956359478006512e-02,5.363414064047944407e-04,4.701010882852685313e-04
1.300000000000000044e-01,2.485766570296288336e-02,2.980364672839463935e-03,-4.424348287284440850e-03
1.310000000000000053e-01,3.294398049961877462e-02,4.875955358147443519e-03,-8.271409012377328729e-03
1.320000000000000062e-01,3.834222334255499298e-02,6.025673076510251747e-03,-1.054144958034164414e-02
1.330000000000000071e-01,4.067057360581438630e-02,6.297619268297971473e-03,-1.105973059311515794e-02
1.340000000000000080e-01,3.978418211955370154e-02,5.699011683463872657e-03,-9.718509670347041940e-03
1.350000000000000089e-01,3.578179696219252470e-02,4.290269874036134468e-03,-6.802480481565065240e-03
1.360000000000000098e-01,2.899684362743770727e-02,2.557078562676728950e-03,-2.756465971469945764e-03
1.370000000000000107e-01,1.997333913278231954e-02,2.341272309420716624e-04,1.897702179848970161e-03
1.380000000000000115e-01,9.427204449217629900e-03,-2.098137326538629388e-03,6.565258093178094612e-03
1.390000000000000124e-01,-1.805841761426063563e-03,-4.119340144097871637e-03,1.065632533282023786e-02
1.400000000000000133e-01,-1.283347171383042440e-02,-5.604275781661338662e-03,1.368463709950429319e-02
1.410000000000000142e-01,-2.277713593121488689e-02,-6.400207336992091989e-03,1.532364841550570844e-02
1.420000000000000151e-01,-3.084417741724243545e-02,-6.429718621075219964e-03,1.539215883240085958e-02
1.430000000000000160e-01,-3.639502983873932340e-02,-5.713415145874090051e-03,1.392666455358249067e-02
1.440000000000000169e-01,-3.899852935748837623e-02,-4.337386041879720544e-03,1.115225460380298017e-02
1.449999999999999900e-01,-3.846913802366147550e-02,-2.476370707154340600e-03,7.443262450396836982e-03
1.459999999999999909e-01,-3.488173287348295126e-02,-3.801964223385523312e-04,3.273498453199685798e-03
1.469999999999999918e-01,-2.856227718427339912e-02,1.413763687014402137e-03,-7.808979600668619625e-04
1.479999999999999927e-01,-2.005567000616315099e-02,3.156268224119962440e-03,-4.261483252048559045e-03
1.489999999999999936e-01,-1.007479848889014651e-02,4.365939833223642097e-03,-6.619883049279517984e-03
1.499999999999999944e-01,5.632051568751350601e-04,4.924034886061967597e-03,-7.708715554326839303e-03
1.509999999999999953e-01,1.100657858658449229e-02,4.750692471861661659e-03,-7.316570542752809381e-03
1.519999999999999962e-01,2.043766850922090761e-02,3.915819991379798637e-03,-5.582040455192394113e-03
1.529999999999999971e-01,2.813510799633478499e-02,2.509813942014993415e-03,-2.729806862771577691e-03
1.539999999999999980e-01,3.352530768836037289e-02,1.014924794435323463e-03,8.181829005478036265e-04
1.549999999999999989e-01,3.622076494611126130e-02,-8.654154837132166378e-04,4.597839154302896247e-03
1.559999999999999998e-01,3.604403606315997877e-02,-2.631319500505990838e-03,8.111020736396135078e-03
1.570000000000000007e-01,3.303709216361050416e-02,-4.034706205129690026e-03,1.094119362533074735e-02
1.580000000000000016e-01,2.745621881122239927e-02,-4.940824862569637155e-03,1.275209216400963186e-02
1.590000000000000024e-01,1.975282313445347881e-02,-5.256892461329765176e-03,1.337916329503041624e-02
1.600000000000000033e-01,1.054076043052165623e-02,-4.964806418865985727e-03,1.275203395634871839e-02
1.610000000000000042e-01,5.513294410270930257e-04,-4.108746349811620568e-03,1.098368521779757856e-02
1.620000000000000051e-01,-9.421978950784892781e-03,-2.788363769650525903e-03,8.305259700864375816e-03
1.630000000000000060e-01,-1.858563996641060534e-02,-1.198479719460077142e-03,5.089868512004436241e-03
1.640000000000000069e-01,-2.621050201032670834e-02,2.277825959025037150e-04,1.782101765274823890e-03
1.650000000000000078e-01,-3.169276256397302038e-02,1.741938479244531379e-03,-1.221995614469117974e-03
1.660000000000000087e-01,-3.460546184064605679e-02,2.906790189444841133e-03,-3.561827167868680810e-03
1.670000000000000095e-01,-3.473495772003798443e-02,3.601207584142507301e-03,-4.942047223448819970e-03
1.680000000000000104e-01,-3.209827939224529914e-02,3.809823840856374488e-03,-5.195949040353364801e-03
1.690000000000000113e-01,-2.693941928946397280e-02,3.481066972017110572e-03,-4.114567115902967309e-03
1.700000000000000122e-01,-1.970513884837510332e-02,2.530186623334707008e-03,-2.172410301864213800e-03
1.710000000000000131e-01,-1.100327017754143544e-02,1.179652474820436225e-03,4.287154413757932048e-04
1.720000000000000140e-01,-1.548359975387936238e-03,-1.485299319029520504e-04,3.566981479525388465e-03
1.730000000000000149e-01,7.899469601073239033e-03,-1.547492854297227716e-03,6.375035457312883125e-03
1.740000000000000158e-01,1.659646366848721577e-02,-2.635743282735414361e-03,8.645250648259938941e-03
1.750000000000000167e-01,2.387269538241132416e-02,-3.441104479134149408e-03,1.053391462191921590e-02
1.759999999999999898e-01,2.918096706263484386e-02,-3.923238534480399942e-03,1.123729599639755605e-02
1.769999999999999907e-01,3.213444613389171423e-02,-3.786741569638318872e-03,1.090236911550146459e-02
1.779999999999999916e-01,3.253155747546809806e-02,-3.477018605917758798e-03,1.001836936920863508e-02
1.789999999999999925e-01,3.036755174033789473e-02,-2.470258902758426522e-03,8.420103415846647010e-03
1.799999999999999933e-01,2.583271732403447096e-02,-1.494756713509626245e-03,6.128118559717954383e-03
1.809999999999999942e-01,1.929752756096925204e-02,-2.679138444364737026e-04,3.750917688011945472e-03
1.819999999999999951e-01,1.128532152614081241e-02,7.549693807957780223e-04,1.564346905797542320e-03
1.829999999999999960e-01,2.433605539584160482e-03,1.668131165206254707e-03,-4.198940470815371029e-04
1.839999999999999969e-01,-6.554160339324210938e-03,2.293514274060548530e-03,-1.517690531909532403e-03
1.849999999999999978e-01,-1.496339815900538106e-02,2.529313508421004997e-03,-1.859835162758893823e-03
1.859999999999999987e-01,-2.212588072615950807e-02,2.443631831556380973e-03,-1.428923849016494607e-03
1.869999999999999996e-01,-2.747495739739258536e-02,1.837748289108098732e-03,-3.796725533903311245e-04
1.880000000000000004e-01,-3.059327766710462360e-02,9.627125225959431987e-04,1.386988162994207130e-03
1.890000000000000013e-01,-3.124808327153061338e-02,-1.033607870341013424e-04,3.295268118381322608e-03
1.900000000000000022e-01,-2.941024171238926233e-02,-1.089864224195546960e-03,5.433526542037547813e-03
1.910000000000000031e-01,-2.525494435849717778e-02,-1.745398901403016900e-03,7.301002927124322639e-03
1.920000000000000040e-01,-1.914410716732539708e-02,-2.419210784137315606e-03,8.742981310933650718e-03
1.930000000000000049e-01,-1.159261766595909293e-02,-2.836792543530530786e-03,9.488155785947860466e-03
1.940000000000000058e-01,-3.222298146066226998e-03,-2.918341476470298623e-03,9.582859650254071937e-03
1.950000000000000067e-01,5.291471975908290659e-03,-2.644707262516088342e-03,9.005265031009734855e-03
1.960000000000000075e-01,1.327522700469918604e-02,-2.264145575463838433e-03,7.822834607213557945e-03
1.970000000000000084e-01,2.011013425233554308e-02,-1.422462798655099725e-03,6.236966885626138435e-03
1.980000000000000093e-01,2.527802348374041941e-02,-4.890447482467363827e-04,4.393181018531144844e-03
1.990000000000000102e-01,2.839792150094555545e-02,4.101471975443971019e-04,2.559174038469613777e-03
2.000000000000000111e-01,2.925138217251688211e-02,1.181107666343272911e-03,9.943192824719560008e-04
2.010000000000000120e-01,2.779578064290966211e-02,1.743335463106454597e-03,-9.614303708083138389e-05
2.020000000000000129e-01,2.416534907974510205e-02,2.039903495460571037e-03,-6.119793280959795467e-04
2.030000000000000138e-01,1.866013965221413606e-02,2.020986005663694129e-03,-5.125606432557772152e-04
2.040000000000000147e-01,1.172345623681514404e-02,1.673020608722985969e-03,1.837193965910088878e-04
2.050000000000000155e-01,3.908756955846026671e-03,1.065914705395520912e-03,1.344962231814683662e-03
2.060000000000000164e-01,-4.162307756487182431e-03,2.958273515103471141e-04,2.839618548750699745e-03
2.070000000000000173e-01,-1.184820292436139511e-02,-5.129098892212580196e-04,4.463379457592786537e-03
2.080000000000000182e-01,-1.853872693856595255e-02,-1.268445327878064965e-03,5.996452830731691108e-03
2.089999999999999913e-01,-2.370493807091778038e-02,-1.879509352147645806e-03,7.228767219930709587e-03
2.099999999999999922e-01,-2.694321092293483488e-02,-2.291153930127687310e-03,8.019343670457423912e-03


==> data/oscillation/csf/eta2e-2_dt1e-5_2.txt <==
0.000000000000000000e+00,7.872000000000012321e-02,-7.500003119930620521e-02,6.071433164179307340e-02
1.000000000000000021e-03,6.854441619756235227e-02,-2.564569730311627715e-02,8.246630169451218961e-02
2.000000000000000042e-03,5.468369087966484798e-02,-2.524650916457171768e-02,7.226529270410519956e-02
3.000000000000000062e-03,3.887268573383573234e-02,-2.202029135078198419e-02,5.865843705832940458e-02
4.000000000000000083e-03,2.270929246555675185e-02,-1.625750008970505700e-02,4.189905449748021482e-02
5.000000000000000104e-03,7.555319361768342290e-03,-9.164314530789918756e-03,2.436166834086161970e-02
6.000000000000000125e-03,-5.534830860146722209e-03,-1.818100269883937692e-03,7.524986006319345222e-03
7.000000000000000146e-03,-1.585272802034320971e-02,4.939285293221296058e-03,-7.820183224976129388e-03
8.000000000000000167e-03,-2.304025990853808548e-02,1.054293680936080335e-02,-2.112144865095622048e-02
9.000000000000001055e-03,-2.706252100846795461e-02,1.475018654018622755e-02,-3.191524446010585159e-02
1.000000000000000021e-02,-2.815574316889246642e-02,1.737523563206178068e-02,-4.025058150291438430e-02
1.099999999999999936e-02,-2.675914266794554575e-02,1.829992253333312391e-02,-4.523775568231935829e-02
1.200000000000000025e-02,-2.344023957455310114e-02,1.764508634805661558e-02,-4.652804490178819030e-02
1.300000000000000114e-02,-1.882233982590586496e-02,1.555653726682049154e-02,-4.449246479198332160e-02
1.400000000000000029e-02,-1.352092546426897357e-02,1.225948072969895719e-02,-3.963846974074836105e-02
1.499999999999999944e-02,-8.093258946552772670e-03,8.142452873289407478e-03,-3.279551891610021919e-02
1.600000000000000033e-02,-3.003102533253088069e-03,1.747118961065829978e-03,-2.499289838597174018e-02
1.700000000000000122e-02,1.399548895490321243e-03,-3.814099170267648553e-03,-1.711548101156956658e-02
1.800000000000000211e-02,4.885248948353959619e-03,-9.609603136777944421e-03,-1.120391096919781670e-02
1.899999999999999953e-02,7.340761944434115449e-03,-1.354269478470093713e-02,-3.743900731206006860e-03
2.000000000000000042e-02,8.756325598122449705e-03,-1.726204790174967751e-02,3.253358602523626075e-03
2.100000000000000130e-02,9.207239509903430985e-03,-2.001946121454245553e-02,8.001473918556989418e-03
2.199999999999999872e-02,8.832299511215113696e-03,-2.169881043955690370e-02,1.128525910899025320e-02
2.299999999999999961e-02,7.811281924620994133e-03,-2.242949120700366006e-02,1.385355573147517561e-02
2.400000000000000050e-02,6.343315229957902091e-03,-2.238321611657745347e-02,1.305477200075966238e-02
2.500000000000000139e-02,4.627587693708967720e-03,-2.144601456820971475e-02,1.223095897585135816e-02
2.600000000000000228e-02,2.847439381059801988e-03,-1.998709775507456765e-02,1.001866040751320241e-02
2.699999999999999969e-02,1.158483469562376911e-03,-1.812771223485476479e-02,6.698961090296329246e-03
2.800000000000000058e-02,-3.189922084889662557e-04,-1.593945343047387109e-02,1.993395574390710578e-03
2.900000000000000147e-02,-1.503457165304200593e-03,-1.352930702269083962e-02,-2.665545605123109674e-03
2.999999999999999889e-02,-2.351829438515085080e-03,-1.101287342607981667e-02,-7.498236652463741159e-03
3.099999999999999978e-02,-2.856088942881807036e-03,-8.246263302862710809e-03,-1.164954882115132317e-02
3.200000000000000067e-02,-3.037624323607990284e-03,-6.035070680081910943e-03,-1.559585360810167298e-02
3.300000000000000155e-02,-2.940180000160941276e-03,-4.194544441998071527e-03,-1.837043818086392388e-02
3.400000000000000244e-02,-2.622239523814018369e-03,-2.834289614111251687e-03,-2.064018771052367196e-02
3.500000000000000333e-02,-2.149581017771962088e-03,-2.033876068890161370e-03,-2.202064059674746499e-02
3.600000000000000422e-02,-1.588592015617118491e-03,-1.774619147181577539e-03,-2.249608077108866677e-02
3.699999999999999817e-02,-1.000757747716685131e-03,-1.984923426061935281e-03,-2.202541362494236932e-02
3.799999999999999906e-02,-4.385602810976774180e-04,-2.583472803235120629e-03,-2.075741793960339532e-02
3.899999999999999994e-02,5.713687635044983892e-05,-3.537612780928678369e-03,-1.891578575596220002e-02
4.000000000000000083e-02,4.582811235773753822e-04,-4.815853014588422631e-03,-1.655284576117999062e-02
4.100000000000000172e-02,7.495671437922624136e-04,-6.331405881792373513e-03,-1.371202087029821381e-02
4.200000000000000261e-02,9.273546738708393633e-04,-7.985551189631290292e-03,-1.058714259415871606e-02
4.300000000000000350e-02,9.978424163397114910e-04,-9.667694382369584893e-03,-7.457549497485227441e-03
4.399999999999999745e-02,9.747811730498323612e-04,-1.130356248468167291e-02,-4.399144370108909463e-03
4.499999999999999833e-02,8.769937562751461968e-04,-1.275939429178840623e-02,-1.457969471812314843e-03
4.599999999999999922e-02,7.259356841535780092e-04,-1.390375690534717545e-02,1.115915086120189414e-03
4.700000000000000011e-02,5.434850049166328745e-04,-1.469124834984547601e-02,3.081878833472551094e-03
4.800000000000000100e-02,3.500974467345319141e-04,-1.512507004663354859e-02,4.280258156359018074e-03
4.900000000000000189e-02,1.634095376503719166e-04,-1.520545482635504708e-02,4.594812355935395942e-03
5.000000000000000278e-02,-2.678288003044038135e-06,-1.493141315877444253e-02,4.011338762938798652e-03
5.100000000000000366e-02,-1.384508638230252942e-04,-1.429660040885216699e-02,2.685950323939145790e-03
5.200000000000000455e-02,-2.384075474205493705e-04,-1.334409024566418633e-02,8.390212431548249583e-04
5.299999999999999850e-02,-3.009447956180411055e-04,-1.218616524711257920e-02,-1.360937301069564676e-03
5.399999999999999939e-02,-3.277803050140137842e-04,-1.088772695511586175e-02,-3.774983622133798455e-03
5.500000000000000028e-02,-3.232121213861960385e-04,-9.515539556741781091e-03,-6.297005154192514276e-03
5.600000000000000117e-02,-2.933027244129693401e-04,-8.201385196298427438e-03,-8.713437989354200219e-03
5.700000000000000205e-02,-2.450679377556941319e-04,-7.028791867196626519e-03,-1.083027599379426942e-02
5.800000000000000294e-02,-1.857356508382368432e-04,-6.041007861495084619e-03,-1.250729691237217889e-02
5.900000000000000383e-02,-1.221218515595756671e-04,-5.330292321741647577e-03,-1.363314948976046548e-02
5.999999999999999778e-02,-6.015328441666412118e-05,-4.925632663071222161e-03,-1.416586600244051919e-02
6.099999999999999867e-02,-4.548794209302542413e-06,-4.864398203790254449e-03,-1.406679656356579766e-02
6.199999999999999956e-02,4.134366249886056721e-05,-5.173422675579852914e-03,-1.336562708020216927e-02
6.300000000000000044e-02,7.556942694497692514e-05,-5.808468256145782327e-03,-1.207737512886530862e-02
6.400000000000000133e-02,9.747269464788210769e-05,-6.705855764448709344e-03,-1.029354315251118646e-02
6.500000000000000222e-02,1.075140817969888474e-04,-7.784676551818914270e-03,-8.142071589827604150e-03
6.600000000000000311e-02,1.070309311257400253e-04,-8.957328088581628656e-03,-5.726046208292312478e-03
6.700000000000000400e-02,9.797013275836263801e-05,-1.012992141768342957e-02,-3.202045615762538766e-03
6.800000000000000488e-02,8.262005311499009963e-05,-1.122602988034493432e-02,-7.771726697684000484e-04
6.900000000000000577e-02,6.336341565305048107e-05,-1.216107774525887475e-02,1.307360082864583717e-03
7.000000000000000666e-02,4.246732682089415789e-05,-1.288168858736760125e-02,2.867907471954644905e-03
7.100000000000000755e-02,2.192070615403274303e-05,-1.329764053225523934e-02,3.786424361169160591e-03
7.200000000000000844e-02,3.323689638845550576e-06,-1.331475358456379876e-02,4.029907006770194755e-03
7.299999999999999545e-02,-1.217145545306941301e-05,-1.296259723603732095e-02,3.616050537675441490e-03
7.399999999999999634e-02,-2.387245086510336733e-05,-1.226887833327061639e-02,2.580245211720288978e-03
7.499999999999999722e-02,-3.151968834802509889e-05,-1.131753232330090508e-02,9.712108410893094401e-04
7.599999999999999811e-02,-3.522882820250483604e-05,-1.016397289931780801e-02,-1.136313937604493951e-03
7.699999999999999900e-02,-3.541341438784151308e-05,-8.865127153694696283e-03,-3.615145385265416955e-03
7.799999999999999989e-02,-3.269739470823651573e-05,-7.456501759588785028e-03,-6.287808343768186425e-03
7.900000000000000078e-02,-2.782646061272320281e-05,-6.054046377539701318e-03,-8.944638818502492761e-03
8.000000000000000167e-02,-2.158560100340434218e-05,-4.684420116245813226e-03,-1.138016376644379601e-02
8.100000000000000255e-02,-1.472842042316013789e-05,-3.503735922277040338e-03,-1.341161113232380853e-02
8.200000000000000344e-02,-7.921812543609796364e-06,-2.683007903397149896e-03,-1.489893328398472772e-02
8.300000000000000433e-02,-1.707684900154049501e-06,-2.295868750661678170e-03,-1.574911437928683267e-02
8.400000000000000522e-02,3.518257695400706098e-06,-2.348197437822885369e-03,-1.589702004566795335e-02
8.500000000000000611e-02,7.512046323654431035e-06,-2.800121717155046319e-03,-1.530225416645414338e-02
8.600000000000000699e-02,1.017369337352747038e-05,-3.579405881464547967e-03,-1.397680751979357705e-02
8.700000000000000788e-02,1.152918716429418566e-05,-4.597225040197439050e-03,-1.200100667774683938e-02
8.799999999999999489e-02,1.170555184293320394e-05,-5.777909234166211938e-03,-9.513560496270723199e-03
8.899999999999999578e-02,1.090224872557499225e-05,-7.062086649239129876e-03,-6.706728879362411355e-03
8.999999999999999667e-02,9.361897433945998159e-06,-8.383633382618493890e-03,-3.805251605808801507e-03
9.099999999999999756e-02,7.342810335764227148e-06,-9.670604765415258264e-03,-1.047489047050542688e-03
9.199999999999999845e-02,5.095235042995582830e-06,-1.082515371963388429e-02,1.348338276147664772e-03
9.299999999999999933e-02,2.842556148463515342e-06,-1.172795454040176377e-02,3.203008975833476768e-03
9.400000000000000022e-02,7.680791620501281614e-07,-1.226509483531124101e-02,4.387534875422538505e-03
9.500000000000000111e-02,-9.925451881498403850e-07,-1.235694652423269257e-02,4.811286646872581230e-03
9.600000000000000200e-02,-2.353665288445938586e-06,-1.198628013953573213e-02,4.427523538470090614e-03
9.700000000000000289e-02,-3.277500013609824236e-06,-1.118842773139483437e-02,3.241949900984586463e-03
9.800000000000000377e-02,-3.768520231761662842e-06,-1.003888463601476655e-02,1.316091232001603828e-03
9.900000000000000466e-02,-3.865427910088037322e-06,-8.632995001971788263e-03,-1.229911856353349542e-03
1.000000000000000056e-01,-3.631817688365401864e-06,-7.066394016146726464e-03,-4.221436381340093469e-03
1.010000000000000064e-01,-3.146515831109475414e-06,-5.460502859205074166e-03,-7.455977890640563821e-03
1.020000000000000073e-01,-2.494437234212831811e-06,-3.923820611089534616e-03,-1.069278949871665940e-02
1.030000000000000082e-01,-1.758606842150456373e-06,-2.523402497172422265e-03,-1.364944763481623635e-02
1.040000000000000091e-01,-1.013780369762962152e-06,-1.334045361727542733e-03,-1.604900024831301675e-02
1.049999999999999961e-01,-3.218909045976658945e-07,-4.630841314793299190e-04,-1.771240057423717484e-02
1.059999999999999970e-01,2.706409389929831377e-07,-2.344166859991059226e-05,-1.854092841967946992e-02
1.069999999999999979e-01,7.338533547507353205e-07,-9.596841409809098167e-05,-1.847486272454268441e-02
1.079999999999999988e-01,1.053685604768261896e-06,-6.926551461220453731e-04,-1.750186346471316323e-02
1.089999999999999997e-01,1.230234009774733295e-06,-1.770311780273980951e-03,-1.564783304929739938e-02
1.100000000000000006e-01,1.275177904380697669e-06,-3.218693006783790445e-03,-1.295054825022823319e-02
1.110000000000000014e-01,1.208734415003576146e-06,-4.899206385016507959e-03,-9.619382023811406945e-03
1.120000000000000023e-01,1.056474014271557849e-06,-6.683387607336110925e-03,-5.930413305759496545e-03
1.130000000000000032e-01,8.462799041542012901e-07,-8.459419757127828454e-03,-2.178231067955560540e-03
1.140000000000000041e-01,6.056713266477942170e-07,-1.012380961328751550e-02,1.339257881045163856e-03
1.150000000000000050e-01,3.596415398821051213e-07,-1.155385542660958276e-02,4.335904680192292915e-03
1.160000000000000059e-01,1.290922089225432501e-07,-1.262196600437170968e-02,6.571602728217662559e-03
1.170000000000000068e-01,-7.011714864280094162e-08,-1.321009621024138436e-02,7.914162427186788307e-03
1.180000000000000077e-01,-2.275391894901446221e-07,-1.323227332904941544e-02,8.210672251879991279e-03
1.190000000000000085e-01,-3.380035211719700783e-07,-1.265526078641421304e-02,7.399082835763515220e-03
1.199999999999999956e-01,-4.010787563180073789e-07,-1.151043251156813607e-02,5.494586378335775123e-03
1.209999999999999964e-01,-4.202484050752630651e-07,-9.874913655221528863e-03,2.609698288142503486e-03
1.219999999999999973e-01,-4.019191937043586904e-07,-7.870823889970846032e-03,-1.062623038888044213e-03
1.229999999999999982e-01,-3.543724749199839152e-07,-5.643042083829707956e-03,-5.291991680860586023e-03
1.239999999999999991e-01,-2.867539456996581748e-07,-3.351755719631976937e-03,-9.789697639644212579e-03
1.250000000000000000e-01,-2.081765140271585324e-07,-1.153368782252139901e-03,-1.424205983057624803e-02
1.260000000000000009e-01,-1.269884490895378804e-07,8.056100457904946666e-04,-1.827486120164401040e-02
1.270000000000000018e-01,-5.023609539467344121e-08,2.367205172776998268e-03,-2.157151028513915048e-02
1.280000000000000027e-01,1.667061044763329392e-08,3.384791500866235481e-03,-2.384021207690234512e-02
1.290000000000000036e-01,7.009950753200655527e-08,3.758542891591609703e-03,-2.487910240888591140e-02
1.300000000000000044e-01,1.081680180980981731e-07,3.429960645735086189e-03,-2.450779573991890281e-02
1.310000000000000053e-01,1.305784211869109868e-07,2.397123910486520515e-03,-2.262285705655819879e-02
1.320000000000000062e-01,1.383546675004510007e-07,7.295908406375062327e-04,-1.938144704326993928e-02
1.330000000000000071e-01,1.335199024676825275e-07,-1.460705231875247812e-03,-1.494410242885357842e-02
1.340000000000000080e-01,1.187515448197729029e-07,-4.006882943213052606e-03,-9.728696011006898736e-03
1.350000000000000089e-01,9.704591952264252086e-08,-6.710046716034478997e-03,-4.211657494306630944e-03
1.360000000000000098e-01,7.141786184661214065e-08,-9.384339489042825555e-03,1.228721532970489250e-03
1.370000000000000107e-01,4.465327752001257977e-08,-1.185321742668754563e-02,6.246629357337774024e-03
1.380000000000000115e-01,1.912508751367170134e-08,-1.394298886880285249e-02,1.056994516402465223e-02
1.390000000000000124e-01,-3.324025055206902834e-09,-1.547251157462603555e-02,1.382829360663873075e-02
1.400000000000000133e-01,-2.143468558202243912e-08,-1.630447367206222520e-02,1.576660871505719541e-02
1.410000000000000142e-01,-3.452705354956009387e-08,-1.634364742785698876e-02,1.619175747036916135e-02
1.420000000000000151e-01,-4.245081175469067603e-08,-1.555120833218104348e-02,1.491805743426066755e-02
1.430000000000000160e-01,-4.550135013214884339e-08,-1.393943820148713097e-02,1.191884949803334592e-02
1.440000000000000169e-01,-4.431505684632242037e-08,-1.158167868852622018e-02,7.492040470242322669e-03
1.449999999999999900e-01,-3.975598317218498323e-08,-8.600747957825727319e-03,1.943453401326955543e-03
1.459999999999999909e-01,-3.280462101962200450e-08,-5.203050374984807824e-03,-4.493033327162332391e-03
1.469999999999999918e-01,-2.445741176249072169e-08,-1.637714728713102197e-03,-1.142207328230149255e-02
1.479999999999999927e-01,-1.564318341529258305e-08,1.829133555292905555e-03,-1.827317317947751985e-02
1.489999999999999936e-01,-7.160205983680612007e-09,4.922987148165525184e-03,-2.451798208057875961e-02
1.499999999999999944e-01,3.647699919895330822e-10,7.401236519217313514e-03,-2.968868501484389633e-02
1.509999999999999953e-01,6.496167159752985754e-09,9.058350417762817131e-03,-3.338987734168763488e-02
1.519999999999999962e-01,1.099019031336467833e-08,9.737459197640241371e-03,-3.528465311974282592e-02
1.529999999999999971e-01,1.377980152206248476e-08,9.370227064937175498e-03,-3.508080989122386306e-02
1.539999999999999980e-01,1.494810719648853592e-08,7.963464315980495201e-03,-3.259545918554063171e-02
1.549999999999999989e-01,1.469441213153288572e-08,5.511815845966161476e-03,-2.788506243377919525e-02
1.559999999999999998e-01,1.329702081775963052e-08,2.204805798828424201e-03,-2.135008834302432046e-02
1.570000000000000007e-01,1.107638514241671146e-08,-1.652965135872430658e-03,-1.356411520391709313e-02
1.580000000000000016e-01,8.361520364985608467e-09,-5.762134958058662271e-03,-5.258813314139909600e-03
1.590000000000000024e-01,5.461815000273873011e-09,-9.803609270602531289e-03,3.180249780416311012e-03
1.600000000000000033e-01,2.645539787238249119e-09,-1.352127436548478112e-02,1.118706278502923368e-02
1.610000000000000042e-01,1.255813231182401069e-10,-1.670511700212962136e-02,1.806371584534627317e-02
1.620000000000000051e-01,-1.947753403008789519e-09,-1.918616034090525613e-02,2.335869213566166280e-02
1.630000000000000060e-01,-3.487563127180237643e-09,-2.083273865282542214e-02,2.678240854293090223e-02
1.640000000000000069e-01,-4.465893765903672374e-09,-2.151819206774241433e-02,2.812188323587161420e-02
1.650000000000000078e-01,-4.905317263492747770e-09,-2.112843357026583657e-02,2.725051455199700712e-02
1.660000000000000087e-01,-4.867944380926303438e-09,-1.953307799994952187e-02,2.419274970889073728e-02
1.670000000000000095e-01,-4.443229451034369504e-09,-1.673270743340260491e-02,1.906500402837973951e-02
1.680000000000000104e-01,-3.735771247903585390e-09,-1.298308633267886147e-02,1.203526481986028074e-02
1.690000000000000113e-01,-2.854099290239275888e-09,-8.587534818798370218e-03,3.560462221503080116e-03
1.700000000000000122e-01,-1.901174995211363239e-09,-3.775565698742933129e-03,-5.805732496082849359e-03
1.710000000000000131e-01,-9.670640954695386426e-10,1.183261349797071205e-03,-1.558729708194739327e-02
1.720000000000000140e-01,-1.239839342304094316e-10,5.952098593115628944e-03,-2.498457469046111434e-02
1.730000000000000149e-01,5.763096666555611591e-10,1.019048942252975820e-02,-3.324296120554204315e-02
1.740000000000000158e-01,1.103002578162204372e-09,1.330104861408454298e-02,-3.984662033617492050e-02
1.750000000000000167e-01,1.444921515769692633e-09,1.522807143628579496e-02,-4.437156748026604980e-02
1.759999999999999898e-01,1.607877830878123859e-09,1.555496565997582792e-02,-4.644061699509616226e-02
1.769999999999999907e-01,1.611118793931609616e-09,1.511014271527510999e-02,-4.570219460874791473e-02
1.779999999999999916e-01,1.483333456064883649e-09,1.262834267690760015e-02,-4.191968617960806220e-02
1.789999999999999925e-01,1.258618764765628839e-09,9.331868216395200477e-03,-3.530095126479859680e-02
1.799999999999999933e-01,9.727378902368855051e-10,4.937539063393892036e-03,-2.643848564475770324e-02
1.809999999999999942e-01,6.599241153537604987e-10,-1.382853835821817867e-04,-1.607961747795350060e-02
1.819999999999999951e-01,3.503852763486747790e-10,-5.456137284636564111e-03,-5.098742246627874231e-03
1.829999999999999960e-01,6.858869028292247094e-11,-1.062067020684487328e-02,5.884461291134179817e-03
1.839999999999999969e-01,-1.676798699890014177e-10,-1.536936759948737130e-02,1.614233916625362752e-02
1.849999999999999978e-01,-3.475446597178688535e-10,-1.948365969583398805e-02,2.510527120903116582e-02
1.859999999999999987e-01,-4.666677044795619622e-10,-2.275801524519927010e-02,3.227709531784039854e-02
1.869999999999999996e-01,-5.264152447281844616e-10,-2.496949890628452629e-02,3.727759905159455656e-02
1.880000000000000004e-01,-5.327129848353706620e-10,-2.593190437182779640e-02,3.977447487413865446e-02
1.890000000000000013e-01,-4.947399157018139704e-10,-2.553649973124261230e-02,3.944443743675929426e-02
1.900000000000000022e-01,-4.235949369046920765e-10,-2.377106137573714584e-02,3.577979952096921323e-02
1.910000000000000031e-01,-3.310518525978523030e-10,-2.081178389489657388e-02,2.921257838606816648e-02
1.920000000000000040e-01,-2.284811229102956531e-10,-1.691635260358459458e-02,2.062322311103326200e-02
1.930000000000000049e-01,-1.260053172913444541e-10,-1.221951823681599603e-02,1.066709375008922933e-02
1.940000000000000058e-01,-3.190347985793096086e-11,-6.829139590263433313e-03,-2.784494310618113033e-04
1.950000000000000067e-01,4.772338080272220395e-11,-9.481867775321672909e-04,-1.166957225650555596e-02
1.960000000000000075e-01,1.090527668168306263e-10,5.061113927513183341e-03,-2.298339530825621591e-02
1.970000000000000084e-01,1.504356639259185613e-10,1.043606754392367719e-02,-3.336088992655272811e-02
1.980000000000000093e-01,1.721378595220812713e-10,1.456223400309664129e-02,-4.209227189421649307e-02
1.990000000000000102e-01,1.759694612246676115e-10,1.766441129147988676e-02,-4.867893438786263793e-02
2.000000000000000111e-01,1.648596814618485951e-10,1.952618332579714178e-02,-5.270667169243092864e-02
2.010000000000000120e-01,1.424165230190510556e-10,1.963107353076321004e-02,-5.375557374209161132e-02
2.020000000000000129e-01,1.125113335831429140e-10,1.834718715399485944e-02,-5.129560157656665176e-02
2.030000000000000138e-01,7.891798325943000236e-11,1.528476569801551221e-02,-4.533467143774028152e-02
2.040000000000000147e-01,4.502465067446337343e-11,1.045341342687589048e-02,-3.634088933467860549e-02
2.050000000000000155e-01,1.362998602871812182e-11,4.797200392931522117e-03,-2.526856986805792182e-02
2.060000000000000164e-01,-1.317734810157844549e-11,-1.165243145078487252e-03,-1.329647637903696999e-02
2.070000000000000173e-01,-3.405842274872838971e-11,-7.251669000834293222e-03,-1.057558972388572549e-03
2.080000000000000182e-01,-4.839728617866967397e-11,-1.295043183490640626e-02,1.084887627512198804e-02
2.089999999999999913e-01,-5.621825227564158922e-11,-1.792683759704238877e-02,2.178458236157876371e-02
2.099999999999999922e-01,-5.807010428071635033e-11,-2.205469207838184342e-02,3.114227876067143796e-02


==> data/oscillation/csf/eta5e-3_dt1e-5_2.txt <==
1.000000000000000021e-03,7.380181473815783377e-02,-2.393800094723697036e-02,8.187025524675828336e-02
2.000000000000000042e-03,6.341840532577180944e-02,-2.544744201004500717e-02,7.129939477890712141e-02
3.000000000000000062e-03,4.858413554949603252e-02,-2.158373389393097863e-02,5.423302501440030454e-02
4.000000000000000083e-03,3.060518086580987784e-02,-1.503717647865421281e-02,3.310201428830605863e-02
5.000000000000000104e-03,1.098534401094619639e-02,-6.019238196313447808e-03,1.023560035973769544e-02
6.000000000000000125e-03,-8.685791450160684768e-03,2.629197854548515068e-03,-8.264831546694106912e-03
7.000000000000000146e-03,-2.685668045543909699e-02,1.090376609936338781e-02,-2.629378139972682327e-02
8.000000000000000167e-03,-4.213968518658139928e-02,1.454808954149466871e-02,-4.164343262091274589e-02
9.000000000000001055e-03,-5.342605810424938539e-02,1.549757290631514905e-02,-5.555855603888626426e-02
1.000000000000000021e-02,-5.997646432077263778e-02,1.831086557358485578e-02,-6.550589604303236335e-02
1.099999999999999936e-02,-6.147565268860566423e-02,1.972892060875874876e-02,-6.924323532730336517e-02
1.200000000000000025e-02,-5.804453630883765758e-02,1.912356093525868772e-02,-6.820620764046902984e-02
1.300000000000000114e-02,-5.020903064938997407e-02,1.667045727372151731e-02,-6.252025049179787963e-02
1.400000000000000029e-02,-3.883114089592987206e-02,1.287135966122132658e-02,-5.356395412236447662e-02
1.499999999999999944e-02,-2.501266150228331764e-02,7.799260504543603645e-03,-4.223348367959256500e-02
1.600000000000000033e-02,-9.984529076753512200e-03,1.726920902728856788e-03,-2.935992814600463241e-02
1.700000000000000122e-02,5.004950377678341056e-03,-4.903979413211412286e-03,-1.576971989125020013e-02
1.800000000000000211e-02,1.879177004198417933e-02,-1.163412379100925431e-02,-2.343890070915288781e-03
1.899999999999999953e-02,3.037992170598413644e-02,-1.796455616131431565e-02,1.005079103633743642e-02
2.000000000000000042e-02,3.900300745039397832e-02,-2.341599464416510568e-02,2.071053460240346311e-02
2.100000000000000130e-02,4.416288291916159459e-02,-2.766992691904301971e-02,2.916438244283181547e-02
2.199999999999999872e-02,4.564662261102681029e-02,-3.054783008992667526e-02,3.510959651321154951e-02
2.299999999999999961e-02,4.352407759701759637e-02,-3.195575699210162490e-02,3.832137882709485410e-02
2.400000000000000050e-02,3.812835447489892893e-02,-3.186745597049589485e-02,3.862231243401748060e-02
2.500000000000000139e-02,3.002119023383476026e-02,-3.033246174454684585e-02,3.600354976952058195e-02
2.600000000000000228e-02,1.994497090294089503e-02,-2.750595593824978202e-02,3.072190303355437635e-02
2.699999999999999969e-02,8.763420206647110078e-03,-2.363275997340674728e-02,2.324699163436871885e-02
2.800000000000000058e-02,-2.606135379212393133e-03,-1.899244524538523660e-02,1.417893655598145841e-02
2.900000000000000147e-02,-1.326473657953353147e-02,-1.387331429868943200e-02,4.177579842507661567e-03
2.999999999999999889e-02,-2.240253599512820326e-02,-8.582412544637985086e-03,-6.081986054778165673e-03
3.099999999999999978e-02,-2.936207304397908668e-02,-3.451349027454919671e-03,-1.593235209584242806e-02
3.200000000000000067e-02,-3.368791805246384996e-02,1.179361436515868888e-03,-2.474440988153214782e-02
3.300000000000000155e-02,-3.515763431791718574e-02,4.998715315013946281e-03,-3.197147306054826110e-02
3.400000000000000244e-02,-3.379103072254685536e-02,7.763928454369128929e-03,-3.719077939167614311e-02
3.500000000000000333e-02,-2.983726282475485103e-02,9.325465373694719062e-03,-4.013044089078898757e-02
3.600000000000000422e-02,-2.374199599179760423e-02,9.636585321277202354e-03,-4.068131819367404312e-02
3.699999999999999817e-02,-1.609907381915753888e-02,8.749151322990478263e-03,-3.889748621731992095e-02
3.799999999999999906e-02,-7.592564093837017580e-03,6.799369305372060523e-03,-3.499268349260087341e-02
3.899999999999999994e-02,1.064486913694873138e-03,3.991198912262738929e-03,-2.932570204138751357e-02
4.000000000000000083e-02,9.188717404510882147e-03,5.681227892635476451e-04,-2.236977014690644250e-02
4.100000000000000172e-02,1.617778802351699241e-02,-3.201405331492490625e-03,-1.466959509998566613e-02
4.200000000000000261e-02,2.155112411005988271e-02,-7.046952657401628350e-03,-6.790489703416890954e-03
4.300000000000000350e-02,2.497826892663823628e-02,-1.071531586349017129e-02,7.289505563674580912e-04
4.399999999999999745e-02,2.629429271714034400e-02,-1.398594612255699143e-02,7.413227297365487800e-03
4.499999999999999833e-02,2.550259086245176832e-02,-1.667415052652365670e-02,1.286530606448632597e-02
4.599999999999999922e-02,2.276596715357337430e-02,-1.863586511462933526e-02,1.683751326054316877e-02
4.700000000000000011e-02,1.838725292344500772e-02,-1.977266073226935372e-02,1.914853202179056524e-02
4.800000000000000100e-02,1.278100678708837812e-02,-2.003890257328755364e-02,1.971727907657605527e-02
4.900000000000000189e-02,6.438186002756252080e-03,-1.944308895617730126e-02,1.857530297711473821e-02
5.000000000000000278e-02,-1.138862366939497051e-04,-1.804540660232312188e-02,1.585403662174922346e-02
5.100000000000000366e-02,-6.353467959937852960e-03,-1.595679931342608437e-02,1.178444800898414968e-02
5.200000000000000455e-02,-1.180509641159044332e-02,-1.332895625382668481e-02,6.677482463419259773e-03
5.299999999999999850e-02,-1.607573727408218023e-02,-1.034552259370691285e-02,8.950170129535806041e-04
5.399999999999999939e-02,-1.888330498603096874e-02,-7.215522043407029962e-03,-5.175110697746343469e-03
5.500000000000000028e-02,-2.007509449510125332e-02,-4.154031910002298211e-03,-1.112463213503367410e-02
5.600000000000000117e-02,-1.963463948352417443e-02,-1.367281936109132623e-03,-1.655144877731806741e-02
5.700000000000000205e-02,-1.767670939958154719e-02,9.650990366933953624e-04,-2.110742060467607484e-02
5.800000000000000294e-02,-1.443139250539626772e-02,2.699687331914724098e-03,-2.451600302010770172e-02
5.900000000000000383e-02,-1.021929139917165941e-02,3.737762756645501838e-03,-2.658109441399569839e-02
5.999999999999999778e-02,-5.420624886400382536e-03,4.036018811166108833e-03,-2.719885231927032798e-02
6.099999999999999867e-02,-4.413991408057649224e-04,3.606155235320152030e-03,-2.636677380651231140e-02
6.199999999999999956e-02,4.320222770483050923e-03,2.509348280727685676e-03,-2.418468501418824523e-02
6.300000000000000044e-02,8.504592880153261092e-03,8.492657914755952220e-04,-2.084414735436446175e-02
6.400000000000000133e-02,1.181612181070024192e-02,-1.237304229289359903e-03,-1.661431305110461221e-02
6.500000000000000222e-02,1.404220882314910490e-02,-3.592269774526424264e-03,-1.182044651359326348e-02
6.600000000000000311e-02,1.506474639741828270e-02,-6.048342026770181512e-03,-6.817963719368047570e-03
6.700000000000000400e-02,1.486398004436995102e-02,-8.440909720957345819e-03,-1.955761387944288110e-03
6.800000000000000488e-02,1.351499278841661322e-02,-1.061828369274742112e-02,2.446716837584794746e-03
6.900000000000000577e-02,1.117747976826910516e-02,-1.244536396116024957e-02,6.116709858178914772e-03
7.000000000000000666e-02,8.079809706710960882e-03,-1.381370965391404138e-02,8.842982072382987724e-03
7.100000000000000755e-02,4.498661161557393484e-03,-1.464631203562027917e-02,1.048804698511940359e-02
7.200000000000000844e-02,7.357783948440665966e-04,-1.490196008235222802e-02,1.099189249798637746e-02
7.299999999999999545e-02,-2.906403931719703237e-03,-1.457890756428248391e-02,1.036854665726405500e-02
7.399999999999999634e-02,-6.148403630869214709e-03,-1.371394172310835824e-02,8.700489718466819511e-03
7.499999999999999722e-02,-8.754756608262082018e-03,-1.237924005836255059e-02,6.130330450832666145e-03
7.599999999999999811e-02,-1.055084473776479737e-02,-1.067684059962636933e-02,2.852366026490749107e-03
7.699999999999999900e-02,-1.143418275318830446e-02,-8.731249533593721246e-03,-9.009221568704317562e-04
7.799999999999999989e-02,-1.137936612876977449e-02,-6.679662317037649011e-03,-4.871965199709005212e-03
7.900000000000000078e-02,-1.043647973297989751e-02,-4.661253467202253198e-03,-8.795045129954881524e-03
8.000000000000000167e-02,-8.723381978392064084e-03,-2.809551358223028039e-03,-1.240939162671572671e-02
8.100000000000000255e-02,-6.412831278392872036e-03,-1.244463771581716394e-03,-1.547868158668286309e-02
8.200000000000000344e-02,-3.715842791787604682e-03,-6.086919456727013511e-05,-1.780855963006622300e-02
8.300000000000000433e-02,-8.629103376417424087e-04,6.763890385625970225e-04,-1.925950199365622506e-02
8.400000000000000522e-02,1.915211492098167767e-03,9.351802989838731150e-04,-1.975706107914454446e-02
8.500000000000000611e-02,4.405579691135530496e-03,7.173090241847646098e-04,-1.929593998938805566e-02
8.600000000000000699e-02,6.428645402110744200e-03,5.705952644330380963e-05,-1.793900299817330346e-02
8.700000000000000788e-02,7.850326202170299084e-03,-9.832277894020746700e-04,-1.581244431436068520e-02
8.799999999999999489e-02,8.589906767746846583e-03,-2.318627946078843927e-03,-1.309042125940329537e-02
8.899999999999999578e-02,8.623463505911921345e-03,-3.847161121666498040e-03,-9.978174045682020044e-03
8.999999999999999667e-02,7.982839502833849465e-03,-5.458349175751275872e-03,-6.701897643506593560e-03
9.099999999999999756e-02,6.750489347626453807e-03,-7.040782645344800805e-03,-3.488601930439538812e-03
9.199999999999999845e-02,5.050765674750490319e-03,-8.489920571446485376e-03,-5.488822236657808773e-04
9.299999999999999933e-02,3.038429434848222144e-03,-9.714551549404926156e-03,1.935304328799070106e-03
9.400000000000000022e-02,8.853300957611942579e-04,-1.064063543453819261e-02,3.822396695613683448e-03
9.500000000000000111e-02,-1.233688461320547880e-03,-1.121648382395512566e-02,5.010647885501207099e-03
9.600000000000000200e-02,-3.154557952431025214e-03,-1.141473911702639565e-02,5.447962041944087730e-03
9.700000000000000289e-02,-4.736369609515955759e-03,-1.123336404562003121e-02,5.134222749620498405e-03
9.800000000000000377e-02,-5.871432277579802239e-03,-1.069529242813593850e-02,4.117858782410444007e-03
9.900000000000000466e-02,-6.492270206737704719e-03,-9.845402371138400888e-03,2.490139752626241432e-03
1.000000000000000056e-01,-6.575099373309245543e-03,-8.748479001224107598e-03,3.792971372602593760e-04
1.010000000000000064e-01,-6.139636378956536689e-03,-7.484732475131816720e-03,-2.059254609048433160e-03
1.020000000000000073e-01,-5.245417324685974769e-03,-6.142522022128171777e-03,-4.654617793858117913e-03
1.030000000000000082e-01,-3.985099843596295877e-03,-4.813059046864576196e-03,-7.229433674365348672e-03
1.040000000000000091e-01,-2.475458240527195208e-03,-3.584004286676711892e-03,-9.612164273858136987e-03
1.049999999999999961e-01,-8.469373149583292459e-04,-2.534287329763240670e-03,-1.164826825261122689e-02
1.059999999999999970e-01,7.673049214547145169e-04,-1.727238111198015069e-03,-1.321021262556321130e-02
1.069999999999999979e-01,2.241959173538976557e-03,-1.207385491579837655e-03,-1.420602928847081170e-02
1.079999999999999988e-01,3.468924285269681107e-03,-9.984781965614031307e-04,-1.458455370739109025e-02
1.089999999999999997e-01,4.364812627746017526e-03,-1.101855002343721246e-03,-1.433920841664082513e-02
1.100000000000000006e-01,4.876140471578027658e-03,-1.498482003808088159e-03,-1.350672245025641427e-02
1.110000000000000014e-01,4.981947878889059211e-03,-2.148428745567865228e-03,-1.216259114444262490e-02
1.120000000000000023e-01,4.693796812833328502e-03,-2.997562102973527765e-03,-1.041671056300408349e-02
1.130000000000000032e-01,4.053286879401207798e-03,-3.980864118784732675e-03,-8.400571811944312905e-03
1.140000000000000041e-01,3.127396813810134901e-03,-5.026681162417001580e-03,-6.259461212903327798e-03
1.150000000000000050e-01,2.002100073102752731e-03,-6.062893941998548364e-03,-4.140294902026719903e-03
1.160000000000000059e-01,7.748091151218439165e-04,-7.019478641450471734e-03,-2.182538434863157129e-03
1.170000000000000068e-01,-4.537302395861697590e-04,-7.834735140204496240e-03,-5.088353529573153011e-04
1.180000000000000077e-01,-1.587450422565916952e-03,-8.458604849875039911e-03,7.815120741723191600e-04
1.190000000000000085e-01,-2.542260770750814913e-03,-8.855464681983060693e-03,1.619353145360769020e-03
1.199999999999999956e-01,-3.252087030242822863e-03,-9.005873277783460473e-03,1.966794673353255973e-03
1.209999999999999964e-01,-3.673221872494192297e-03,-8.906396385282344674e-03,1.819703914224923835e-03
1.219999999999999973e-01,-3.786707476110651172e-03,-8.570829220116205072e-03,1.205962337553323493e-03
1.229999999999999982e-01,-3.598643156856873304e-03,-8.027693536132640695e-03,1.831955276427876811e-04
1.239999999999999991e-01,-3.138487536924028376e-03,-7.319248095154828881e-03,-1.166290882974929666e-03
1.250000000000000000e-01,-2.455588633236249763e-03,-6.496890261769361352e-03,-2.741739433258838510e-03
1.260000000000000009e-01,-1.614311019236924771e-03,-5.618536658585138177e-03,-4.430401884019441461e-03
1.270000000000000018e-01,-6.882252122646370651e-04,-4.744082968682117318e-03,-6.114931590855188226e-03
1.280000000000000027e-01,2.461258064812010815e-04,-3.930281661450929498e-03,-7.682114653289384698e-03
1.290000000000000036e-01,1.115365411132218654e-03,-3.228995762765474176e-03,-9.029447380453414773e-03
1.300000000000000044e-01,1.854850369862992565e-03,-2.682251203805274820e-03,-1.007270328700549111e-02
1.310000000000000053e-01,2.413264608881027229e-03,-2.320199552923507547e-03,-1.074989121407277093e-02
1.320000000000000062e-01,2.755939134859053397e-03,-2.159488201141424035e-03,-1.102649401873356805e-02
1.330000000000000071e-01,2.866713297358991497e-03,-2.203143946826524591e-03,-1.089645810425288186e-02
1.340000000000000080e-01,2.748273260260836182e-03,-2.439408842474288797e-03,-1.038097105920321450e-02
1.350000000000000089e-01,2.421020554242092615e-03,-2.844941616058416223e-03,-9.527646750211782312e-03
1.360000000000000098e-01,1.920629725190359238e-03,-3.384875878691739892e-03,-8.404588140547342157e-03
1.370000000000000107e-01,1.294543534759107217e-03,-4.017476737499303674e-03,-7.096312753856248712e-03
1.380000000000000115e-01,5.977222066075871254e-04,-4.695828817784852838e-03,-5.696476716548271035e-03
1.390000000000000124e-01,-1.119938027352995746e-04,-5.372027214616603707e-03,-4.301064461469716882e-03
1.400000000000000133e-01,-7.785325613497429131e-04,-6.000262498855657434e-03,-3.001811262220210885e-03
1.410000000000000142e-01,-1.351889008954887395e-03,-6.538974400609798288e-03,-1.881022751331395959e-03
1.420000000000000151e-01,-1.791751491150073150e-03,-6.954984553158349847e-03,-1.005463115871019220e-03
1.430000000000000160e-01,-2.070199985439780122e-03,-7.223554700613088464e-03,-4.238521680236528866e-04
1.440000000000000169e-01,-2.173303394092940266e-03,-7.331006042659349298e-03,-1.629654318094919674e-04
1.449999999999999900e-01,-2.101538782189438237e-03,-7.274719234556026315e-03,-2.268774434924791805e-04
1.459999999999999909e-01,-1.869054010753989914e-03,-7.062901556491918420e-03,-5.995810963214109890e-04
1.469999999999999918e-01,-1.501888010896457182e-03,-6.713772006332940911e-03,-1.244463771581716394e-03
1.479999999999999927e-01,-1.035341887338003808e-03,-6.254164315760202264e-03,-2.108614705503053521e-03
1.489999999999999936e-01,-5.107527529428779189e-04,-5.717606097459859704e-03,-3.125851787626809930e-03
1.499999999999999944e-01,2.804333556682969686e-05,-5.141408462077445840e-03,-4.222600534558362817e-03
1.509999999999999953e-01,5.382641238944607665e-04,-4.564977996051378106e-03,-5.322026833891935205e-03
1.519999999999999962e-01,9.814699988353048354e-04,-4.025276564061708306e-03,-6.349392049014634942e-03
1.529999999999999971e-01,1.326346189850058366e-03,-3.556588478386468744e-03,-7.237175293266839837e-03
1.539999999999999980e-01,1.550788988055717965e-03,-3.187086246907777642e-03,-7.929497212171621179e-03
1.549999999999999989e-01,1.643171041436630730e-03,-2.937026135623521661e-03,-8.385263197124070977e-03
1.559999999999999998e-01,1.602730512455963208e-03,-2.818224299699134683e-03,-8.580840937793321466e-03
1.570000000000000007e-01,1.439098498914548330e-03,-2.833300083875722741e-03,-8.509827591478891229e-03
1.580000000000000016e-01,1.171043739460753130e-03,-2.975326776504583215e-03,-8.185843750834531640e-03
1.590000000000000024e-01,8.245690875421374244e-04,-3.229461424052781915e-03,-7.638226076960630273e-03
1.600000000000000033e-01,4.305371856649919948e-04,-3.573468700051374292e-03,-6.910513900220460748e-03
1.610000000000000042e-01,2.203073238238317799e-05,-3.980223834514684533e-03,-6.057073175907201623e-03
1.620000000000000051e-01,-3.683357891594019051e-04,-4.419458843767709588e-03,-5.138614494353599405e-03
1.630000000000000060e-01,-7.109414678411196675e-04,-4.859508760273523187e-03,-4.218642413616247033e-03
1.640000000000000069e-01,-9.813314808186923699e-04,-5.270163808018035745e-03,-3.357285447418756341e-03
1.650000000000000078e-01,-1.161882481247933363e-03,-5.624066386371917581e-03,-2.609317004680700158e-03
1.660000000000000087e-01,-1.242853168410329445e-03,-5.898631922900743341e-03,-2.019556984305448388e-03
1.670000000000000095e-01,-1.222765837058603644e-03,-6.077795103192396020e-03,-1.620485261082715844e-03
1.680000000000000104e-01,-1.108120428559344894e-03,-6.151486001908845758e-03,-1.430844701826639032e-03
1.690000000000000113e-01,-9.124958059640864150e-04,-6.117841973900861596e-03,-1.455233711749381875e-03
1.700000000000000122e-01,-6.551392483179485637e-04,-5.981519632041520929e-03,-1.683407742530174112e-03
1.710000000000000131e-01,-3.591809138556723013e-04,-5.754393339157171106e-03,-2.092316560447282647e-03
1.720000000000000140e-01,-4.963280307834772032e-05,-5.453576147556371545e-03,-2.647966891527242517e-03
1.730000000000000149e-01,2.486595800541557821e-04,-5.100663099438018655e-03,-3.307110443711347436e-03
1.740000000000000158e-01,5.129499392590997076e-04,-4.720101412385768747e-03,-4.021900519728727197e-03
1.750000000000000167e-01,7.242631903496832280e-04,-4.337502457201547479e-03,-4.741289000958270883e-03
1.759999999999999898e-01,8.686898331216053037e-04,-3.977837320417232370e-03,-5.416265036910838937e-03
1.769999999999999907e-01,9.382213215181067767e-04,-3.663457743823594903e-03,-6.002416182309455728e-03
1.779999999999999916e-01,9.310848122527914938e-04,-3.412931971252031182e-03,-6.461965665221280908e-03
1.789999999999999925e-01,8.515763676670839999e-04,-3.240055218339032983e-03,-6.767672300338811731e-03
1.799999999999999933e-01,7.094302718237965877e-04,-3.152743726968831872e-03,-6.903179734945363855e-03
1.809999999999999942e-01,5.187958890704447157e-04,-3.153151180595226144e-03,-6.864413432776994561e-03
1.819999999999999951e-01,2.969202354845545955e-04,-3.237261250615186547e-03,-6.659173220396108483e-03
1.829999999999999960e-01,6.265250996917437476e-05,-3.395586088299817895e-03,-6.306201964616842126e-03
1.839999999999999969e-01,-1.651047383656178980e-04,-3.614214062690801477e-03,-5.833090096712179040e-03
1.849999999999999978e-01,-3.688746218358796014e-04,-3.875217214226789331e-03,-5.274995043873853540e-03
1.859999999999999987e-01,-5.339028806554679818e-04,-4.158688522875375604e-03,-4.672021884471244668e-03
1.869999999999999996e-01,-6.491798487729960598e-04,-4.444022476673192834e-03,-4.065148811787433480e-03
1.880000000000000004e-01,-7.081202497623007019e-04,-4.711312055587835168e-03,-3.494131658226318216e-03
1.890000000000000013e-01,-7.088636748211474270e-04,-4.942745715379781579e-03,-2.995233796536989068e-03
1.900000000000000022e-01,-6.541902713582681272e-04,-5.122840218246049737e-03,-2.598839625716276025e-03
1.910000000000000031e-01,-5.510768564397361402e-04,-5.240419693291253900e-03,-2.326194941997594690e-03
1.920000000000000040e-01,-4.099458958979340650e-04,-5.288848467171258783e-03,-2.191269584000177240e-03
1.930000000000000049e-01,-2.436814885194982239e-04,-5.266438517719573831e-03,-2.197032142430610513e-03
1.940000000000000058e-01,-6.650117098916386027e-05,-5.176274850964612817e-03,-2.337836474180288171e-03
1.950000000000000067e-01,1.072208017458553542e-04,-5.026099085807866906e-03,-2.598956041038102960e-03
1.960000000000000075e-01,2.640841512897562637e-04,-4.826563224196500634e-03,-2.957515232265062188e-03
1.970000000000000084e-01,3.926611900666454602e-04,-4.592568427324361657e-03,-3.385516162961788034e-03
1.980000000000000093e-01,4.842920663865601938e-04,-4.339248687028951501e-03,-3.850944619625873422e-03
1.990000000000000102e-01,5.336248604670412732e-04,-4.083367809653348779e-03,-4.321553558111257409e-03
2.000000000000000111e-01,5.388712135880879828e-04,-3.841806016862459039e-03,-4.766260087490148400e-03
2.010000000000000120e-01,5.017717007635980053e-04,-3.629580885171956872e-03,-5.154155939817495202e-03
2.020000000000000129e-01,4.272879107758420503e-04,-3.458974231034583902e-03,-5.459920782595939492e-03
2.030000000000000138e-01,3.230585045348455253e-04,-3.339357487857408380e-03,-5.664986371994085168e-03
2.040000000000000147e-01,1.986729815643961672e-04,-3.275794722139901971e-03,-5.758002214133806085e-03
2.050000000000000155e-01,6.482843974797702913e-05,-3.270148579031295633e-03,-5.735650472343034600e-03
2.060000000000000164e-01,-6.755938819813511742e-05,-3.319916129112310266e-03,-5.602587759494848108e-03
2.070000000000000173e-01,-1.882193170540391591e-04,-3.419218398630685662e-03,-5.370863061398334359e-03
2.080000000000000182e-01,-2.882959430885456698e-04,-3.558858577162093972e-03,-5.058462545275754785e-03
2.089999999999999913e-01,-3.609730228569807409e-04,-3.727369755506582116e-03,-4.688960313797063684e-03
2.099999999999999922e-01,-4.019072747806218260e-04,-3.911771625280446862e-03,-4.288142360746927118e-03


==> data/poiseuille/anl/poiseuille_anl_time_10.0s.txt <==
-5.000e-01,-2.944e-17
-4.796e-01,6.915e-02
-4.592e-01,1.343e-01
-4.388e-01,1.955e-01
-4.184e-01,2.529e-01
-3.980e-01,3.066e-01
-3.776e-01,3.568e-01
-3.571e-01,4.036e-01
-3.367e-01,4.471e-01
-3.163e-01,4.874e-01
-2.959e-01,5.246e-01
-2.755e-01,5.588e-01
-2.551e-01,5.901e-01
-2.347e-01,6.187e-01
-2.143e-01,6.445e-01
-1.939e-01,6.677e-01
-1.735e-01,6.884e-01
-1.531e-01,7.066e-01
-1.327e-01,7.224e-01
-1.122e-01,7.358e-01
-9.184e-02,7.469e-01
-7.143e-02,7.557e-01
-5.102e-02,7.623e-01
-3.061e-02,7.667e-01
-1.020e-02,7.689e-01
1.020e-02,7.689e-01
3.061e-02,7.667e-01
5.102e-02,7.623e-01
7.143e-02,7.557e-01
9.184e-02,7.469e-01
1.122e-01,7.358e-01
1.327e-01,7.224e-01
1.531e-01,7.066e-01
1.735e-01,6.884e-01
1.939e-01,6.677e-01
2.143e-01,6.445e-01
2.347e-01,6.187e-01
2.551e-01,5.901e-01
2.755e-01,5.588e-01
2.959e-01,5.246e-01
3.163e-01,4.874e-01
3.367e-01,4.471e-01
3.571e-01,4.036e-01
3.776e-01,3.568e-01
3.980e-01,3.066e-01
4.184e-01,2.529e-01
4.388e-01,1.955e-01
4.592e-01,1.343e-01
4.796e-01,6.915e-02
5.000e-01,-2.944e-17


==> data/poiseuille/anl/poiseuille_anl_time_100.0s.txt <==
-5.000e-01,-4.086e-21
-4.796e-01,9.995e-02
-4.592e-01,1.957e-01
-4.388e-01,2.874e-01
-4.184e-01,3.748e-01
-3.980e-01,4.581e-01
-3.776e-01,5.373e-01
-3.571e-01,6.122e-01
-3.367e-01,6.830e-01
-3.163e-01,7.497e-01
-2.959e-01,8.121e-01
-2.755e-01,8.704e-01
-2.551e-01,9.246e-01
-2.347e-01,9.745e-01
-2.143e-01,1.020e+00
-1.939e-01,1.062e+00
-1.735e-01,1.099e+00
-1.531e-01,1.133e+00
-1.327e-01,1.162e+00
-1.122e-01,1.187e+00
-9.184e-02,1.208e+00
-7.143e-02,1.224e+00
-5.102e-02,1.237e+00
-3.061e-02,1.245e+00
-1.020e-02,1.249e+00
1.020e-02,1.249e+00
3.061e-02,1.245e+00
5.102e-02,1.237e+00
7.143e-02,1.224e+00
9.184e-02,1.208e+00
1.122e-01,1.187e+00
1.327e-01,1.162e+00
1.531e-01,1.133e+00
1.735e-01,1.099e+00
1.939e-01,1.062e+00
2.143e-01,1.020e+00
2.347e-01,9.745e-01
2.551e-01,9.246e-01
2.755e-01,8.704e-01
2.959e-01,8.121e-01
3.163e-01,7.497e-01
3.367e-01,6.830e-01
3.571e-01,6.122e-01
3.776e-01,5.373e-01
3.980e-01,4.581e-01
4.184e-01,3.748e-01
4.388e-01,2.874e-01
4.592e-01,1.957e-01
4.796e-01,9.995e-02
5.000e-01,-4.086e-21


==> data/poiseuille/anl/poiseuille_anl_time_2.5s.txt <==
-5.000e-01,-6.268e-17
-4.796e-01,3.438e-02
-4.592e-01,6.489e-02
-4.388e-01,9.185e-02
-4.184e-01,1.155e-01
-3.980e-01,1.362e-01
-3.776e-01,1.543e-01
-3.571e-01,1.698e-01
-3.367e-01,1.832e-01
-3.163e-01,1.947e-01
-2.959e-01,2.044e-01
-2.755e-01,2.126e-01
-2.551e-01,2.196e-01
-2.347e-01,2.253e-01
-2.143e-01,2.301e-01
-1.939e-01,2.340e-01
-1.735e-01,2.373e-01
-1.531e-01,2.399e-01
-1.327e-01,2.419e-01
-1.122e-01,2.436e-01
-9.184e-02,2.449e-01
-7.143e-02,2.458e-01
-5.102e-02,2.465e-01
-3.061e-02,2.469e-01
-1.020e-02,2.472e-01
1.020e-02,2.472e-01
3.061e-02,2.469e-01
5.102e-02,2.465e-01
7.143e-02,2.458e-01
9.184e-02,2.449e-01
1.122e-01,2.436e-01
1.327e-01,2.419e-01
1.531e-01,2.399e-01
1.735e-01,2.373e-01
1.939e-01,2.340e-01
2.143e-01,2.301e-01
2.347e-01,2.253e-01
2.551e-01,2.196e-01
2.755e-01,2.126e-01
2.959e-01,2.044e-01
3.163e-01,1.947e-01
3.367e-01,1.832e-01
3.571e-01,1.698e-01
3.776e-01,1.543e-01
3.980e-01,1.362e-01
4.184e-01,1.155e-01
4.388e-01,9.185e-02
4.592e-01,6.489e-02
4.796e-01,3.438e-02
5.000e-01,-6.268e-17


==> data/poiseuille/anl/poiseuille_anl_time_20.0s.txt <==
-5.000e-01,-1.097e-17
-4.796e-01,8.848e-02
-4.592e-01,1.728e-01
-4.388e-01,2.531e-01
-4.184e-01,3.294e-01
-3.980e-01,4.017e-01
-3.776e-01,4.700e-01
-3.571e-01,5.345e-01
-3.367e-01,5.951e-01
-3.163e-01,6.519e-01
-2.959e-01,7.050e-01
-2.755e-01,7.543e-01
-2.551e-01,7.999e-01
-2.347e-01,8.419e-01
-2.143e-01,8.803e-01
-1.939e-01,9.151e-01
-1.735e-01,9.463e-01
-1.531e-01,9.740e-01
-1.327e-01,9.981e-01
-1.122e-01,1.019e+00
-9.184e-02,1.036e+00
-7.143e-02,1.050e+00
-5.102e-02,1.060e+00
-3.061e-02,1.067e+00
-1.020e-02,1.070e+00
1.020e-02,1.070e+00
3.061e-02,1.067e+00
5.102e-02,1.060e+00
7.143e-02,1.050e+00
9.184e-02,1.036e+00
1.122e-01,1.019e+00
1.327e-01,9.981e-01
1.531e-01,9.740e-01
1.735e-01,9.463e-01
1.939e-01,9.151e-01
2.143e-01,8.803e-01
2.347e-01,8.419e-01
2.551e-01,7.999e-01
2.755e-01,7.543e-01
2.959e-01,7.050e-01
3.163e-01,6.519e-01
3.367e-01,5.951e-01
3.571e-01,5.345e-01
3.776e-01,4.700e-01
3.980e-01,4.017e-01
4.184e-01,3.294e-01
4.388e-01,2.531e-01
4.592e-01,1.728e-01
4.796e-01,8.848e-02
5.000e-01,-1.097e-17


==> data/poiseuille/anl/poiseuille_anl_time_30.0s.txt <==
-5.000e-01,-4.090e-18
-4.796e-01,9.568e-02
-4.592e-01,1.872e-01
-4.388e-01,2.746e-01
-4.184e-01,3.579e-01
-3.980e-01,4.371e-01
-3.776e-01,5.122e-01
-3.571e-01,5.833e-01
-3.367e-01,6.503e-01
-3.163e-01,7.133e-01
-2.959e-01,7.722e-01
-2.755e-01,8.272e-01
-2.551e-01,8.781e-01
-2.347e-01,9.252e-01
-2.143e-01,9.682e-01
-1.939e-01,1.007e+00
-1.735e-01,1.042e+00
-1.531e-01,1.074e+00
-1.327e-01,1.101e+00
-1.122e-01,1.124e+00
-9.184e-02,1.144e+00
-7.143e-02,1.159e+00
-5.102e-02,1.171e+00
-3.061e-02,1.179e+00
-1.020e-02,1.183e+00
1.020e-02,1.183e+00
3.061e-02,1.179e+00
5.102e-02,1.171e+00
7.143e-02,1.159e+00
9.184e-02,1.144e+00
1.122e-01,1.124e+00
1.327e-01,1.101e+00
1.531e-01,1.074e+00
1.735e-01,1.042e+00
1.939e-01,1.007e+00
2.143e-01,9.682e-01
2.347e-01,9.252e-01
2.551e-01,8.781e-01
2.755e-01,8.272e-01
2.959e-01,7.722e-01
3.163e-01,7.133e-01
3.367e-01,6.503e-01
3.571e-01,5.833e-01
3.776e-01,5.122e-01
3.980e-01,4.371e-01
4.184e-01,3.579e-01
4.388e-01,2.746e-01
4.592e-01,1.872e-01
4.796e-01,9.568e-02
5.000e-01,-4.090e-18


==> data/poiseuille/anl/poiseuille_anl_time_5.0s.txt <==
-5.000e-01,-4.833e-17
-4.796e-01,4.939e-02
-4.592e-01,9.483e-02
-4.388e-01,1.365e-01
-4.184e-01,1.747e-01
-3.980e-01,2.095e-01
-3.776e-01,2.412e-01
-3.571e-01,2.700e-01
-3.367e-01,2.960e-01
-3.163e-01,3.195e-01
-2.959e-01,3.406e-01
-2.755e-01,3.595e-01
-2.551e-01,3.763e-01
-2.347e-01,3.912e-01
-2.143e-01,4.044e-01
-1.939e-01,4.160e-01
-1.735e-01,4.260e-01
-1.531e-01,4.347e-01
-1.327e-01,4.420e-01
-1.122e-01,4.482e-01
-9.184e-02,4.532e-01
-7.143e-02,4.571e-01
-5.102e-02,4.600e-01
-3.061e-02,4.619e-01
-1.020e-02,4.629e-01
1.020e-02,4.629e-01
3.061e-02,4.619e-01
5.102e-02,4.600e-01
7.143e-02,4.571e-01
9.184e-02,4.532e-01
1.122e-01,4.482e-01
1.327e-01,4.420e-01
1.531e-01,4.347e-01
1.735e-01,4.260e-01
1.939e-01,4.160e-01
2.143e-01,4.044e-01
2.347e-01,3.912e-01
2.551e-01,3.763e-01
2.755e-01,3.595e-01
2.959e-01,3.406e-01
3.163e-01,3.195e-01
3.367e-01,2.960e-01
3.571e-01,2.700e-01
3.776e-01,2.412e-01
3.980e-01,2.095e-01
4.184e-01,1.747e-01
4.388e-01,1.365e-01
4.592e-01,9.483e-02
4.796e-01,4.939e-02
5.000e-01,-4.833e-17


==> data/poiseuille/dx0.0125/poiseuille_dx_0.0125_time_10.0s.txt <==
-4.563e-01,1.433e-01
-4.688e-01,1.042e-01
-4.813e-01,6.368e-02
-4.938e-01,2.154e-02
-4.063e-01,2.852e-01
-4.188e-01,2.518e-01
-4.313e-01,2.171e-01
-4.438e-01,1.809e-01
-4.563e-01,1.433e-01
-4.938e-01,2.154e-02
-4.688e-01,1.042e-01
-4.813e-01,6.368e-02
-4.313e-01,2.171e-01
-4.438e-01,1.809e-01
-4.188e-01,2.518e-01
-4.063e-01,2.852e-01
-4.563e-01,1.433e-01
-4.688e-01,1.042e-01
-4.813e-01,6.368e-02
-4.938e-01,2.154e-02
-4.063e-01,2.852e-01
-4.188e-01,2.518e-01
-4.313e-01,2.171e-01
-4.438e-01,1.809e-01
-4.563e-01,1.433e-01
-4.938e-01,2.154e-02
-4.688e-01,1.042e-01
-4.813e-01,6.368e-02
-4.313e-01,2.171e-01
-4.438e-01,1.809e-01
-4.188e-01,2.518e-01
-4.063e-01,2.852e-01
-3.563e-01,4.056e-01
-3.688e-01,3.774e-01
-3.813e-01,3.480e-01
-3.938e-01,3.173e-01
-3.063e-01,5.061e-01
-3.188e-01,4.828e-01
-3.438e-01,4.325e-01
-3.313e-01,4.582e-01
-2.563e-01,5.884e-01
-2.813e-01,5.495e-01
-2.688e-01,5.695e-01
-2.938e-01,5.283e-01
-3.563e-01,4.056e-01
-3.688e-01,3.774e-01
-3.938e-01,3.173e-01
-3.813e-01,3.480e-01
-3.063e-01,5.061e-01
-3.188e-01,4.828e-01
-3.438e-01,4.325e-01
-3.313e-01,4.582e-01
-2.563e-01,5.884e-01
-2.813e-01,5.495e-01
-2.688e-01,5.695e-01
-2.938e-01,5.283e-01
-3.563e-01,4.056e-01
-3.688e-01,3.774e-01
-3.813e-01,3.480e-01
-3.938e-01,3.173e-01
-3.063e-01,5.061e-01
-3.188e-01,4.828e-01
-3.438e-01,4.325e-01
-3.313e-01,4.582e-01
-2.563e-01,5.884e-01
-2.813e-01,5.495e-01
-2.688e-01,5.695e-01
-2.938e-01,5.283e-01
-3.563e-01,4.056e-01
-3.688e-01,3.774e-01
-3.938e-01,3.173e-01
-3.813e-01,3.480e-01
-3.063e-01,5.061e-01
-3.188e-01,4.828e-01
-3.438e-01,4.325e-01
-3.313e-01,4.582e-01
-2.563e-01,5.884e-01
-2.813e-01,5.495e-01
-2.688e-01,5.695e-01
-2.938e-01,5.283e-01
-2.063e-01,6.539e-01
-2.313e-01,6.232e-01
-2.188e-01,6.391e-01
-2.438e-01,6.063e-01
-1.563e-01,7.039e-01
-1.813e-01,6.808e-01
-1.938e-01,6.678e-01
-1.688e-01,6.928e-01
-1.313e-01,7.234e-01
-1.188e-01,7.318e-01
-1.063e-01,7.393e-01
-1.438e-01,7.141e-01
-2.063e-01,6.539e-01
-2.313e-01,6.232e-01
-2.188e-01,6.391e-01
-2.438e-01,6.063e-01
-1.563e-01,7.039e-01
-1.813e-01,6.808e-01
-1.938e-01,6.678e-01
-1.688e-01,6.928e-01
-1.188e-01,7.318e-01
-1.313e-01,7.234e-01
-1.438e-01,7.141e-01
-1.063e-01,7.393e-01
-2.063e-01,6.539e-01
-2.313e-01,6.232e-01
-2.188e-01,6.391e-01
-2.438e-01,6.063e-01
-1.563e-01,7.039e-01
-1.813e-01,6.808e-01
-1.938e-01,6.678e-01
-1.688e-01,6.928e-01
-1.313e-01,7.234e-01
-1.188e-01,7.318e-01
-1.063e-01,7.393e-01
-1.438e-01,7.141e-01
-2.063e-01,6.539e-01
-2.313e-01,6.232e-01
-2.188e-01,6.391e-01
-2.438e-01,6.063e-01
-1.563e-01,7.039e-01
-1.813e-01,6.808e-01
-1.938e-01,6.678e-01
-1.688e-01,6.928e-01
-1.188e-01,7.318e-01
-1.313e-01,7.234e-01
-1.438e-01,7.141e-01
-1.063e-01,7.393e-01
-6.875e-02,7.567e-01
-8.125e-02,7.518e-01
-9.375e-02,7.459e-01
-5.625e-02,7.609e-01
-1.875e-02,7.683e-01
-6.250e-03,7.691e-01
-3.125e-02,7.666e-01
-4.375e-02,7.642e-01
1.875e-02,7.683e-01
6.250e-03,7.691e-01
3.125e-02,7.666e-01
4.375e-02,7.642e-01
-6.875e-02,7.567e-01
-8.125e-02,7.518e-01
-9.375e-02,7.459e-01
-5.625e-02,7.609e-01
-1.875e-02,7.683e-01
-6.250e-03,7.691e-01
-3.125e-02,7.666e-01
-4.375e-02,7.642e-01
1.875e-02,7.683e-01
6.250e-03,7.691e-01
3.125e-02,7.666e-01
4.375e-02,7.642e-01
-6.875e-02,7.567e-01
-8.125e-02,7.518e-01
-9.375e-02,7.459e-01
-5.625e-02,7.609e-01
-1.875e-02,7.683e-01
-6.250e-03,7.691e-01
-3.125e-02,7.666e-01
-4.375e-02,7.642e-01
1.875e-02,7.683e-01
6.250e-03,7.691e-01
3.125e-02,7.666e-01
4.375e-02,7.642e-01
-6.875e-02,7.567e-01
-8.125e-02,7.518e-01
-9.375e-02,7.459e-01
-5.625e-02,7.609e-01
-1.875e-02,7.683e-01
-6.250e-03,7.691e-01
-3.125e-02,7.666e-01
-4.375e-02,7.642e-01
1.875e-02,7.683e-01
6.250e-03,7.691e-01
3.125e-02,7.666e-01
4.375e-02,7.642e-01
6.875e-02,7.567e-01
8.125e-02,7.518e-01
9.375e-02,7.459e-01
5.625e-02,7.609e-01
1.313e-01,7.234e-01
1.188e-01,7.318e-01
1.063e-01,7.393e-01
1.438e-01,7.141e-01
1.563e-01,7.039e-01
1.813e-01,6.808e-01
1.938e-01,6.678e-01
1.688e-01,6.928e-01
6.875e-02,7.567e-01
8.125e-02,7.518e-01
9.375e-02,7.459e-01
5.625e-02,7.609e-01
1.188e-01,7.318e-01
1.313e-01,7.234e-01
1.438e-01,7.141e-01
1.063e-01,7.393e-01
1.563e-01,7.039e-01
1.813e-01,6.808e-01
1.938e-01,6.678e-01
1.688e-01,6.928e-01
6.875e-02,7.567e-01
8.125e-02,7.518e-01
9.375e-02,7.459e-01
5.625e-02,7.609e-01
1.313e-01,7.234e-01
1.188e-01,7.318e-01
1.063e-01,7.393e-01
1.438e-01,7.141e-01
1.563e-01,7.039e-01
1.813e-01,6.808e-01
1.938e-01,6.678e-01
1.688e-01,6.928e-01
6.875e-02,7.567e-01
8.125e-02,7.518e-01
9.375e-02,7.459e-01
5.625e-02,7.609e-01
1.188e-01,7.318e-01
1.313e-01,7.234e-01
1.438e-01,7.141e-01
1.063e-01,7.393e-01
1.563e-01,7.039e-01
1.813e-01,6.808e-01
1.938e-01,6.678e-01
1.688e-01,6.928e-01
2.063e-01,6.539e-01
2.313e-01,6.232e-01
2.188e-01,6.391e-01
2.438e-01,6.063e-01
2.563e-01,5.884e-01
2.813e-01,5.495e-01
2.688e-01,5.695e-01
2.938e-01,5.283e-01
2.063e-01,6.539e-01
2.313e-01,6.232e-01
2.188e-01,6.391e-01
2.438e-01,6.063e-01
2.563e-01,5.884e-01
2.813e-01,5.495e-01
2.688e-01,5.695e-01
2.938e-01,5.283e-01
2.063e-01,6.539e-01
2.313e-01,6.232e-01
2.188e-01,6.391e-01
2.438e-01,6.063e-01
2.563e-01,5.884e-01
2.813e-01,5.495e-01
2.688e-01,5.695e-01
2.938e-01,5.283e-01
2.063e-01,6.539e-01
2.313e-01,6.232e-01
2.188e-01,6.391e-01
2.438e-01,6.063e-01
2.563e-01,5.884e-01
2.813e-01,5.495e-01
2.688e-01,5.695e-01
2.938e-01,5.283e-01
3.063e-01,5.061e-01
3.188e-01,4.828e-01
3.438e-01,4.325e-01
3.313e-01,4.582e-01
3.563e-01,4.056e-01
3.688e-01,3.774e-01
3.813e-01,3.480e-01
3.938e-01,3.173e-01
4.063e-01,2.852e-01
4.188e-01,2.518e-01
4.313e-01,2.171e-01
4.438e-01,1.809e-01
3.063e-01,5.061e-01
3.188e-01,4.828e-01
3.438e-01,4.325e-01
3.313e-01,4.582e-01
3.563e-01,4.056e-01
3.688e-01,3.774e-01
3.938e-01,3.173e-01
3.813e-01,3.480e-01
4.313e-01,2.171e-01
4.438e-01,1.809e-01
4.188e-01,2.518e-01
4.063e-01,2.852e-01
3.063e-01,5.061e-01
3.188e-01,4.828e-01
3.438e-01,4.325e-01
3.313e-01,4.582e-01
3.563e-01,4.056e-01
3.688e-01,3.774e-01
3.813e-01,3.480e-01
3.938e-01,3.173e-01
4.063e-01,2.852e-01
4.188e-01,2.518e-01
4.313e-01,2.171e-01
4.438e-01,1.809e-01
3.063e-01,5.061e-01
3.188e-01,4.828e-01
3.438e-01,4.325e-01
3.313e-01,4.582e-01
3.563e-01,4.056e-01
3.688e-01,3.774e-01
3.938e-01,3.173e-01
3.813e-01,3.480e-01
4.313e-01,2.171e-01
4.438e-01,1.809e-01
4.188e-01,2.518e-01
4.063e-01,2.852e-01
4.563e-01,1.433e-01
4.688e-01,1.042e-01
4.813e-01,6.368e-02
4.938e-01,2.154e-02
4.563e-01,1.433e-01
4.938e-01,2.154e-02
4.688e-01,1.042e-01
4.813e-01,6.368e-02
4.563e-01,1.433e-01
4.688e-01,1.042e-01
4.813e-01,6.368e-02
4.938e-01,2.154e-02
4.563e-01,1.433e-01
4.938e-01,2.154e-02
4.688e-01,1.042e-01
4.813e-01,6.368e-02


==> data/poiseuille/dx0.0125/poiseuille_dx_0.0125_time_100.0s.txt <==
-4.503e-01,2.363e-01
-4.903e-01,4.826e-02
-4.978e-01,1.097e-02
-4.039e-01,4.342e-01
-4.302e-01,3.246e-01
-4.453e-01,2.585e-01
-4.697e-01,1.468e-01
-4.509e-01,2.336e-01
-4.732e-01,1.304e-01
-4.583e-01,1.998e-01
-4.849e-01,7.421e-02
-4.343e-01,3.071e-01
-4.092e-01,4.126e-01
-4.210e-01,3.637e-01
-4.664e-01,1.624e-01
-4.954e-01,2.308e-02
-4.824e-01,8.641e-02
-4.185e-01,3.742e-01
-4.447e-01,2.610e-01
-4.673e-01,1.581e-01
-4.825e-01,8.580e-02
-4.777e-01,1.092e-01
-4.920e-01,3.962e-02
-4.282e-01,3.332e-01
-4.252e-01,3.458e-01
-4.089e-01,4.139e-01
-4.436e-01,2.661e-01
-4.175e-01,3.784e-01
-4.338e-01,3.090e-01
-3.684e-01,5.714e-01
-3.560e-01,6.164e-01
-3.186e-01,7.425e-01
-3.311e-01,7.019e-01
-3.060e-01,7.816e-01
-3.437e-01,6.593e-01
-2.560e-01,9.222e-01
-2.687e-01,8.890e-01
-2.810e-01,8.553e-01
-2.933e-01,8.197e-01
-3.683e-01,5.718e-01
-3.842e-01,5.119e-01
-3.936e-01,4.753e-01
-3.784e-01,5.341e-01
-3.862e-01,5.044e-01
-3.559e-01,6.166e-01
-3.186e-01,7.423e-01
-3.312e-01,7.015e-01
-3.060e-01,7.818e-01
-3.437e-01,6.594e-01
-2.560e-01,9.222e-01
-2.687e-01,8.890e-01
-2.810e-01,8.552e-01
-2.933e-01,8.198e-01
-3.694e-01,5.677e-01
-3.568e-01,6.134e-01
-3.807e-01,5.251e-01
-3.962e-01,4.649e-01
-3.063e-01,7.809e-01
-3.443e-01,6.572e-01
-3.190e-01,7.412e-01
-3.318e-01,6.996e-01
-2.688e-01,8.887e-01
-2.811e-01,8.549e-01
-2.561e-01,9.220e-01
-2.935e-01,8.192e-01
-3.692e-01,5.685e-01
-3.911e-01,4.851e-01
-3.567e-01,6.137e-01
-3.792e-01,5.311e-01
-3.444e-01,6.570e-01
-3.062e-01,7.811e-01
-3.190e-01,7.410e-01
-3.318e-01,6.994e-01
-2.688e-01,8.887e-01
-2.811e-01,8.548e-01
-2.561e-01,9.220e-01
-2.935e-01,8.192e-01
-2.185e-01,1.011e+00
-2.434e-01,9.537e-01
-2.310e-01,9.831e-01
-2.059e-01,1.038e+00
-1.560e-01,1.128e+00
-1.684e-01,1.108e+00
-1.936e-01,1.062e+00
-1.811e-01,1.086e+00
-1.060e-01,1.194e+00
-1.309e-01,1.164e+00
-1.184e-01,1.180e+00
-1.435e-01,1.147e+00
-2.185e-01,1.011e+00
-2.434e-01,9.537e-01
-2.310e-01,9.832e-01
-2.059e-01,1.038e+00
-1.560e-01,1.128e+00
-1.936e-01,1.062e+00
-1.684e-01,1.108e+00
-1.811e-01,1.086e+00
-1.060e-01,1.194e+00
-1.309e-01,1.164e+00
-1.435e-01,1.147e+00
-1.184e-01,1.180e+00
-2.186e-01,1.011e+00
-2.311e-01,9.830e-01
-2.060e-01,1.038e+00
-2.435e-01,9.535e-01
-1.560e-01,1.128e+00
-1.937e-01,1.062e+00
-1.685e-01,1.108e+00
-1.811e-01,1.086e+00
-1.060e-01,1.194e+00
-1.309e-01,1.164e+00
-1.435e-01,1.147e+00
-1.184e-01,1.180e+00
-2.186e-01,1.011e+00
-2.311e-01,9.830e-01
-2.060e-01,1.038e+00
-2.185e-01,1.011e+00
-2.435e-01,9.535e-01
-1.560e-01,1.128e+00
-1.937e-01,1.062e+00
-1.685e-01,1.108e+00
-1.811e-01,1.086e+00
-1.060e-01,1.194e+00
-1.309e-01,1.164e+00
-1.435e-01,1.147e+00
-1.184e-01,1.180e+00
-5.593e-02,1.234e+00
-8.094e-02,1.217e+00
-6.844e-02,1.227e+00
-9.344e-02,1.206e+00
-3.091e-02,1.245e+00
-5.908e-03,1.250e+00
-1.840e-02,1.248e+00
-4.342e-02,1.241e+00
6.598e-03,1.250e+00
4.409e-02,1.240e+00
3.159e-02,1.245e+00
1.908e-02,1.248e+00
-5.593e-02,1.234e+00
-8.094e-02,1.217e+00
-6.844e-02,1.227e+00
-9.344e-02,1.206e+00
-5.908e-03,1.250e+00
-3.091e-02,1.245e+00
-4.342e-02,1.241e+00
-1.840e-02,1.248e+00
6.598e-03,1.250e+00
4.409e-02,1.240e+00
3.159e-02,1.245e+00
1.909e-02,1.248e+00
-5.592e-02,1.234e+00
-8.093e-02,1.217e+00
-6.843e-02,1.227e+00
-9.344e-02,1.206e+00
-5.898e-03,1.250e+00
-3.091e-02,1.245e+00
-4.341e-02,1.241e+00
-1.839e-02,1.248e+00
6.608e-03,1.250e+00
4.410e-02,1.240e+00
3.160e-02,1.245e+00
1.910e-02,1.248e+00
-5.592e-02,1.234e+00
-8.093e-02,1.217e+00
-6.843e-02,1.227e+00
-9.344e-02,1.206e+00
-5.898e-03,1.250e+00
-3.091e-02,1.245e+00
-1.839e-02,1.248e+00
-4.341e-02,1.241e+00
6.608e-03,1.250e+00
4.410e-02,1.240e+00
3.160e-02,1.245e+00
1.910e-02,1.248e+00
9.412e-02,1.206e+00
8.161e-02,1.217e+00
6.910e-02,1.226e+00
5.660e-02,1.234e+00
1.066e-01,1.193e+00
1.440e-01,1.146e+00
1.316e-01,1.163e+00
1.191e-01,1.179e+00
1.691e-01,1.107e+00
1.565e-01,1.127e+00
1.940e-01,1.062e+00
1.816e-01,1.085e+00
9.412e-02,1.206e+00
8.161e-02,1.217e+00
6.910e-02,1.226e+00
5.660e-02,1.234e+00
1.066e-01,1.193e+00
1.440e-01,1.146e+00
1.316e-01,1.163e+00
1.191e-01,1.179e+00
1.691e-01,1.107e+00
1.940e-01,1.062e+00
1.565e-01,1.127e+00
1.816e-01,1.085e+00
9.415e-02,1.206e+00
8.163e-02,1.217e+00
6.911e-02,1.226e+00
5.661e-02,1.234e+00
1.066e-01,1.193e+00
1.441e-01,1.146e+00
1.316e-01,1.163e+00
1.191e-01,1.179e+00
1.692e-01,1.107e+00
1.566e-01,1.127e+00
1.816e-01,1.085e+00
1.940e-01,1.062e+00
9.415e-02,1.206e+00
8.163e-02,1.217e+00
6.911e-02,1.226e+00
5.661e-02,1.234e+00
1.066e-01,1.193e+00
1.441e-01,1.146e+00
1.316e-01,1.163e+00
1.191e-01,1.179e+00
1.692e-01,1.107e+00
1.940e-01,1.062e+00
1.816e-01,1.085e+00
1.566e-01,1.127e+00
2.315e-01,9.820e-01
2.190e-01,1.010e+00
2.439e-01,9.524e-01
2.066e-01,1.037e+00
2.815e-01,8.538e-01
2.941e-01,8.174e-01
2.564e-01,9.211e-01
2.691e-01,8.878e-01
2.315e-01,9.820e-01
2.190e-01,1.010e+00
2.440e-01,9.524e-01
2.066e-01,1.037e+00
2.941e-01,8.174e-01
2.815e-01,8.537e-01
2.565e-01,9.211e-01
2.691e-01,8.878e-01
2.191e-01,1.010e+00
2.315e-01,9.820e-01
2.439e-01,9.525e-01
2.066e-01,1.037e+00
2.564e-01,9.212e-01
2.691e-01,8.878e-01
2.815e-01,8.538e-01
2.941e-01,8.174e-01
2.315e-01,9.820e-01
2.190e-01,1.010e+00
2.439e-01,9.525e-01
2.066e-01,1.037e+00
2.941e-01,8.174e-01
2.815e-01,8.538e-01
2.691e-01,8.878e-01
2.564e-01,9.211e-01
3.070e-01,7.787e-01
3.191e-01,7.409e-01
3.315e-01,7.004e-01
3.443e-01,6.572e-01
3.684e-01,5.714e-01
3.561e-01,6.159e-01
3.800e-01,5.280e-01
3.824e-01,5.189e-01
3.934e-01,4.763e-01
3.316e-01,7.003e-01
3.441e-01,6.580e-01
3.191e-01,7.410e-01
3.070e-01,7.788e-01
3.683e-01,5.717e-01
3.558e-01,6.170e-01
3.927e-01,4.789e-01
3.316e-01,7.001e-01
3.070e-01,7.787e-01
3.191e-01,7.408e-01
3.443e-01,6.572e-01
3.565e-01,6.145e-01
3.691e-01,5.687e-01
3.824e-01,5.187e-01
3.916e-01,4.832e-01
3.317e-01,7.000e-01
3.191e-01,7.409e-01
3.441e-01,6.579e-01
3.070e-01,7.788e-01
3.693e-01,5.680e-01
3.924e-01,4.802e-01
3.562e-01,6.157e-01
3.812e-01,5.234e-01
3.984e-01,4.565e-01
4.034e-01,4.362e-01
4.115e-01,4.034e-01
4.065e-01,4.238e-01
4.187e-01,3.733e-01
4.224e-01,3.580e-01
4.307e-01,3.224e-01
4.561e-01,2.100e-01
4.661e-01,1.639e-01
4.751e-01,1.212e-01
4.848e-01,7.485e-02
4.863e-01,6.748e-02
4.978e-01,1.101e-02
4.238e-01,3.520e-01
4.445e-01,2.619e-01
4.402e-01,2.811e-01
4.324e-01,3.152e-01
4.745e-01,1.243e-01
4.668e-01,1.605e-01
4.565e-01,2.078e-01
4.745e-01,1.243e-01
4.843e-01,7.714e-02
4.949e-01,2.536e-02
4.314e-01,3.197e-01
4.438e-01,2.650e-01
4.512e-01,2.321e-01
4.604e-01,1.901e-01
4.916e-01,4.168e-02
4.056e-01,4.274e-01
4.215e-01,3.615e-01
4.119e-01,4.018e-01
4.463e-01,2.539e-01
4.842e-01,7.761e-02
4.713e-01,1.392e-01
4.910e-01,4.439e-02


==> data/poiseuille/dx0.0125/poiseuille_dx_0.0125_time_2.5s.txt <==
-4.563e-01,6.898e-02
-4.688e-01,5.105e-02
-4.813e-01,3.173e-02
-4.938e-01,1.093e-02
-4.063e-01,1.282e-01
-4.188e-01,1.151e-01
-4.438e-01,8.559e-02
-4.313e-01,1.009e-01
-4.688e-01,5.105e-02
-4.563e-01,6.898e-02
-4.938e-01,1.093e-02
-4.813e-01,3.173e-02
-4.438e-01,8.559e-02
-4.188e-01,1.151e-01
-4.063e-01,1.282e-01
-4.313e-01,1.009e-01
-4.563e-01,6.898e-02
-4.688e-01,5.105e-02
-4.813e-01,3.173e-02
-4.938e-01,1.093e-02
-4.063e-01,1.282e-01
-4.188e-01,1.151e-01
-4.438e-01,8.559e-02
-4.313e-01,1.009e-01
-4.688e-01,5.105e-02
-4.563e-01,6.898e-02
-4.938e-01,1.093e-02
-4.813e-01,3.173e-02
-4.438e-01,8.559e-02
-4.188e-01,1.151e-01
-4.063e-01,1.282e-01
-4.313e-01,1.009e-01
-3.813e-01,1.512e-01
-3.563e-01,1.705e-01
-3.688e-01,1.612e-01
-3.938e-01,1.402e-01
-3.063e-01,1.997e-01
-3.313e-01,1.865e-01
-3.188e-01,1.934e-01
-3.438e-01,1.788e-01
-2.813e-01,2.105e-01
-2.688e-01,2.151e-01
-2.563e-01,2.192e-01
-2.938e-01,2.054e-01
-3.813e-01,1.512e-01
-3.563e-01,1.705e-01
-3.688e-01,1.612e-01
-3.938e-01,1.402e-01
-3.313e-01,1.865e-01
-3.063e-01,1.997e-01
-3.438e-01,1.788e-01
-3.188e-01,1.934e-01
-2.813e-01,2.105e-01
-2.688e-01,2.151e-01
-2.563e-01,2.192e-01
-2.938e-01,2.054e-01
-3.813e-01,1.512e-01
-3.563e-01,1.705e-01
-3.688e-01,1.612e-01
-3.938e-01,1.402e-01
-3.063e-01,1.997e-01
-3.313e-01,1.865e-01
-3.188e-01,1.934e-01
-3.438e-01,1.788e-01
-2.813e-01,2.105e-01
-2.688e-01,2.151e-01
-2.563e-01,2.192e-01
-2.938e-01,2.054e-01
-3.813e-01,1.512e-01
-3.563e-01,1.705e-01
-3.688e-01,1.612e-01
-3.938e-01,1.402e-01
-3.313e-01,1.865e-01
-3.063e-01,1.997e-01
-3.438e-01,1.788e-01
-3.188e-01,1.934e-01
-2.813e-01,2.105e-01
-2.688e-01,2.151e-01
-2.563e-01,2.192e-01
-2.938e-01,2.054e-01
-2.313e-01,2.262e-01
-2.188e-01,2.291e-01
-2.063e-01,2.318e-01
-2.438e-01,2.229e-01
-1.563e-01,2.395e-01
-1.938e-01,2.341e-01
-1.813e-01,2.361e-01
-1.688e-01,2.379e-01
-1.438e-01,2.409e-01
-1.313e-01,2.421e-01
-1.188e-01,2.431e-01
-1.063e-01,2.440e-01
-2.313e-01,2.262e-01
-2.188e-01,2.291e-01
-2.063e-01,2.318e-01
-2.438e-01,2.229e-01
-1.563e-01,2.395e-01
-1.938e-01,2.341e-01
-1.813e-01,2.361e-01
-1.688e-01,2.379e-01
-1.438e-01,2.409e-01
-1.313e-01,2.421e-01
-1.188e-01,2.431e-01
-1.063e-01,2.440e-01
-2.313e-01,2.262e-01
-2.188e-01,2.291e-01
-2.063e-01,2.318e-01
-2.438e-01,2.229e-01
-1.563e-01,2.395e-01
-1.938e-01,2.341e-01
-1.813e-01,2.361e-01
-1.688e-01,2.379e-01
-1.438e-01,2.409e-01
-1.313e-01,2.421e-01
-1.188e-01,2.431e-01
-1.063e-01,2.440e-01
-2.313e-01,2.262e-01
-2.188e-01,2.291e-01
-2.063e-01,2.318e-01
-2.438e-01,2.229e-01
-1.563e-01,2.395e-01
-1.938e-01,2.341e-01
-1.813e-01,2.361e-01
-1.688e-01,2.379e-01
-1.438e-01,2.409e-01
-1.313e-01,2.421e-01
-1.188e-01,2.431e-01
-1.063e-01,2.440e-01
-9.375e-02,2.448e-01
-8.125e-02,2.454e-01
-6.875e-02,2.459e-01
-5.625e-02,2.464e-01
-4.375e-02,2.467e-01
-3.125e-02,2.469e-01
-1.875e-02,2.471e-01
-6.250e-03,2.472e-01
4.375e-02,2.467e-01
6.250e-03,2.472e-01
1.875e-02,2.471e-01
3.125e-02,2.469e-01
-9.375e-02,2.448e-01
-8.125e-02,2.454e-01
-6.875e-02,2.459e-01
-5.625e-02,2.464e-01
-4.375e-02,2.467e-01
-3.125e-02,2.469e-01
-1.875e-02,2.471e-01
-6.250e-03,2.472e-01
4.375e-02,2.467e-01
3.125e-02,2.469e-01
6.250e-03,2.472e-01
1.875e-02,2.471e-01
-9.375e-02,2.448e-01
-8.125e-02,2.454e-01
-6.875e-02,2.459e-01
-5.625e-02,2.464e-01
-4.375e-02,2.467e-01
-3.125e-02,2.469e-01
-1.875e-02,2.471e-01
-6.250e-03,2.472e-01
4.375e-02,2.467e-01
6.250e-03,2.472e-01
1.875e-02,2.471e-01
3.125e-02,2.469e-01
-9.375e-02,2.448e-01
-8.125e-02,2.454e-01
-6.875e-02,2.459e-01
-5.625e-02,2.464e-01
-4.375e-02,2.467e-01
-3.125e-02,2.469e-01
-1.875e-02,2.471e-01
-6.250e-03,2.472e-01
4.375e-02,2.467e-01
3.125e-02,2.469e-01
6.250e-03,2.472e-01
1.875e-02,2.471e-01
9.375e-02,2.448e-01
6.875e-02,2.459e-01
8.125e-02,2.454e-01
5.625e-02,2.464e-01
1.438e-01,2.409e-01
1.313e-01,2.421e-01
1.063e-01,2.440e-01
1.188e-01,2.431e-01
1.563e-01,2.395e-01
1.938e-01,2.341e-01
1.813e-01,2.361e-01
1.688e-01,2.379e-01
9.375e-02,2.448e-01
8.125e-02,2.454e-01
5.625e-02,2.464e-01
6.875e-02,2.459e-01
1.438e-01,2.409e-01
1.313e-01,2.421e-01
1.188e-01,2.431e-01
1.063e-01,2.440e-01
1.563e-01,2.395e-01
1.938e-01,2.341e-01
1.813e-01,2.361e-01
1.688e-01,2.379e-01
9.375e-02,2.448e-01
6.875e-02,2.459e-01
8.125e-02,2.454e-01
5.625e-02,2.464e-01
1.438e-01,2.409e-01
1.313e-01,2.421e-01
1.063e-01,2.440e-01
1.188e-01,2.431e-01
1.563e-01,2.395e-01
1.938e-01,2.341e-01
1.813e-01,2.361e-01
1.688e-01,2.379e-01
9.375e-02,2.448e-01
8.125e-02,2.454e-01
5.625e-02,2.464e-01
6.875e-02,2.459e-01
1.438e-01,2.409e-01
1.313e-01,2.421e-01
1.188e-01,2.431e-01
1.063e-01,2.440e-01
1.563e-01,2.395e-01
1.938e-01,2.341e-01
1.813e-01,2.361e-01
1.688e-01,2.379e-01
2.313e-01,2.262e-01
2.188e-01,2.291e-01
2.063e-01,2.318e-01
2.438e-01,2.229e-01
2.813e-01,2.105e-01
2.688e-01,2.151e-01
2.563e-01,2.192e-01
2.938e-01,2.054e-01
2.313e-01,2.262e-01
2.188e-01,2.291e-01
2.063e-01,2.318e-01
2.438e-01,2.229e-01
2.813e-01,2.105e-01
2.688e-01,2.151e-01
2.563e-01,2.192e-01
2.938e-01,2.054e-01
2.313e-01,2.262e-01
2.188e-01,2.291e-01
2.063e-01,2.318e-01
2.438e-01,2.229e-01
2.813e-01,2.105e-01
2.688e-01,2.151e-01
2.563e-01,2.192e-01
2.938e-01,2.054e-01
2.313e-01,2.262e-01
2.188e-01,2.291e-01
2.063e-01,2.318e-01
2.438e-01,2.229e-01
2.813e-01,2.105e-01
2.688e-01,2.151e-01
2.563e-01,2.192e-01
2.938e-01,2.054e-01
3.063e-01,1.997e-01
3.313e-01,1.865e-01
3.188e-01,1.934e-01
3.438e-01,1.788e-01
3.813e-01,1.512e-01
3.563e-01,1.705e-01
3.688e-01,1.612e-01
3.938e-01,1.402e-01
4.063e-01,1.282e-01
4.188e-01,1.151e-01
4.438e-01,8.559e-02
4.313e-01,1.009e-01
3.313e-01,1.865e-01
3.063e-01,1.997e-01
3.438e-01,1.788e-01
3.188e-01,1.934e-01
3.813e-01,1.512e-01
3.563e-01,1.705e-01
3.688e-01,1.612e-01
3.938e-01,1.402e-01
4.438e-01,8.559e-02
4.188e-01,1.151e-01
4.063e-01,1.282e-01
4.313e-01,1.009e-01
3.063e-01,1.997e-01
3.313e-01,1.865e-01
3.188e-01,1.934e-01
3.438e-01,1.788e-01
3.813e-01,1.512e-01
3.563e-01,1.705e-01
3.688e-01,1.612e-01
3.938e-01,1.402e-01
4.063e-01,1.282e-01
4.188e-01,1.151e-01
4.438e-01,8.559e-02
4.313e-01,1.009e-01
3.313e-01,1.865e-01
3.063e-01,1.997e-01
3.438e-01,1.788e-01
3.188e-01,1.934e-01
3.813e-01,1.512e-01
3.563e-01,1.705e-01
3.688e-01,1.612e-01
3.938e-01,1.402e-01
4.438e-01,8.559e-02
4.188e-01,1.151e-01
4.063e-01,1.282e-01
4.313e-01,1.009e-01
4.563e-01,6.898e-02
4.688e-01,5.105e-02
4.813e-01,3.173e-02
4.938e-01,1.093e-02
4.688e-01,5.105e-02
4.563e-01,6.898e-02
4.938e-01,1.093e-02
4.813e-01,3.173e-02
4.563e-01,6.898e-02
4.688e-01,5.105e-02
4.813e-01,3.173e-02
4.938e-01,1.093e-02
4.688e-01,5.105e-02
4.563e-01,6.898e-02
4.938e-01,1.093e-02
4.813e-01,3.173e-02


==> data/poiseuille/dx0.0125/poiseuille_dx_0.0125_time_20.0s.txt <==
-4.563e-01,1.846e-01
-4.688e-01,1.338e-01
-4.813e-01,8.143e-02
-4.938e-01,2.744e-02
-4.063e-01,3.728e-01
-4.188e-01,3.280e-01
-4.313e-01,2.817e-01
-4.438e-01,2.339e-01
-4.688e-01,1.338e-01
-4.563e-01,1.846e-01
-4.813e-01,8.143e-02
-4.938e-01,2.744e-02
-4.188e-01,3.280e-01
-4.063e-01,3.728e-01
-4.438e-01,2.339e-01
-4.313e-01,2.817e-01
-4.563e-01,1.846e-01
-4.688e-01,1.338e-01
-4.813e-01,8.143e-02
-4.938e-01,2.744e-02
-4.063e-01,3.728e-01
-4.188e-01,3.280e-01
-4.313e-01,2.817e-01
-4.438e-01,2.339e-01
-4.688e-01,1.338e-01
-4.563e-01,1.846e-01
-4.813e-01,8.143e-02
-4.938e-01,2.744e-02
-4.188e-01,3.280e-01
-4.063e-01,3.728e-01
-4.438e-01,2.339e-01
-4.313e-01,2.817e-01
-3.563e-01,5.372e-01
-3.688e-01,4.983e-01
-3.813e-01,4.579e-01
-3.938e-01,4.161e-01
-3.188e-01,6.454e-01
-3.063e-01,6.786e-01
-3.313e-01,6.107e-01
-3.438e-01,5.747e-01
-2.563e-01,7.975e-01
-2.813e-01,7.408e-01
-2.938e-01,7.104e-01
-2.688e-01,7.698e-01
-3.938e-01,4.161e-01
-3.813e-01,4.579e-01
-3.688e-01,4.983e-01
-3.563e-01,5.372e-01
-3.188e-01,6.454e-01
-3.313e-01,6.107e-01
-3.063e-01,6.786e-01
-3.438e-01,5.747e-01
-2.813e-01,7.408e-01
-2.938e-01,7.104e-01
-2.563e-01,7.975e-01
-2.688e-01,7.698e-01
-3.563e-01,5.372e-01
-3.688e-01,4.983e-01
-3.813e-01,4.579e-01
-3.938e-01,4.161e-01
-3.188e-01,6.454e-01
-3.063e-01,6.786e-01
-3.313e-01,6.107e-01
-3.438e-01,5.747e-01
-2.563e-01,7.975e-01
-2.813e-01,7.408e-01
-2.938e-01,7.104e-01
-2.688e-01,7.698e-01
-3.938e-01,4.161e-01
-3.813e-01,4.579e-01
-3.688e-01,4.983e-01
-3.563e-01,5.372e-01
-3.188e-01,6.454e-01
-3.313e-01,6.107e-01
-3.063e-01,6.786e-01
-3.438e-01,5.747e-01
-2.813e-01,7.408e-01
-2.938e-01,7.104e-01
-2.563e-01,7.975e-01
-2.688e-01,7.698e-01
-2.063e-01,8.944e-01
-2.188e-01,8.722e-01
-2.313e-01,8.487e-01
-2.438e-01,8.237e-01
-1.688e-01,9.530e-01
-1.813e-01,9.348e-01
-1.563e-01,9.699e-01
-1.938e-01,9.153e-01
-1.188e-01,1.013e+00
-1.438e-01,9.854e-01
-1.313e-01,9.997e-01
-1.063e-01,1.024e+00
-2.188e-01,8.722e-01
-2.063e-01,8.944e-01
-2.313e-01,8.487e-01
-2.438e-01,8.237e-01
-1.688e-01,9.530e-01
-1.813e-01,9.348e-01
-1.563e-01,9.699e-01
-1.938e-01,9.153e-01
-1.188e-01,1.013e+00
-1.438e-01,9.854e-01
-1.313e-01,9.997e-01
-1.063e-01,1.024e+00
-2.063e-01,8.944e-01
-2.188e-01,8.722e-01
-2.313e-01,8.487e-01
-2.438e-01,8.237e-01
-1.688e-01,9.530e-01
-1.813e-01,9.348e-01
-1.563e-01,9.699e-01
-1.938e-01,9.153e-01
-1.188e-01,1.013e+00
-1.438e-01,9.854e-01
-1.313e-01,9.997e-01
-1.063e-01,1.024e+00
-2.188e-01,8.722e-01
-2.063e-01,8.944e-01
-2.313e-01,8.487e-01
-2.438e-01,8.237e-01
-1.688e-01,9.530e-01
-1.813e-01,9.348e-01
-1.563e-01,9.699e-01
-1.938e-01,9.153e-01
-1.188e-01,1.013e+00
-1.438e-01,9.854e-01
-1.313e-01,9.997e-01
-1.063e-01,1.024e+00
-5.625e-02,1.058e+00
-9.375e-02,1.035e+00
-6.875e-02,1.051e+00
-8.125e-02,1.044e+00
-6.250e-03,1.071e+00
-4.375e-02,1.063e+00
-3.125e-02,1.067e+00
-1.875e-02,1.069e+00
6.250e-03,1.071e+00
4.375e-02,1.063e+00
3.125e-02,1.067e+00
1.875e-02,1.069e+00
-9.375e-02,1.035e+00
-5.625e-02,1.058e+00
-6.875e-02,1.051e+00
-8.125e-02,1.044e+00
-6.250e-03,1.071e+00
-4.375e-02,1.063e+00
-3.125e-02,1.067e+00
-1.875e-02,1.069e+00
6.250e-03,1.071e+00
4.375e-02,1.063e+00
3.125e-02,1.067e+00
1.875e-02,1.069e+00
-5.625e-02,1.058e+00
-9.375e-02,1.035e+00
-6.875e-02,1.051e+00
-8.125e-02,1.044e+00
-6.250e-03,1.071e+00
-4.375e-02,1.063e+00
-3.125e-02,1.067e+00
-1.875e-02,1.069e+00
6.250e-03,1.071e+00
4.375e-02,1.063e+00
3.125e-02,1.067e+00
1.875e-02,1.069e+00
-9.375e-02,1.035e+00
-5.625e-02,1.058e+00
-6.875e-02,1.051e+00
-8.125e-02,1.044e+00
-6.250e-03,1.071e+00
-4.375e-02,1.063e+00
-3.125e-02,1.067e+00
-1.875e-02,1.069e+00
6.250e-03,1.071e+00
4.375e-02,1.063e+00
3.125e-02,1.067e+00
1.875e-02,1.069e+00
5.625e-02,1.058e+00
9.375e-02,1.035e+00
6.875e-02,1.051e+00
8.125e-02,1.044e+00
1.188e-01,1.013e+00
1.438e-01,9.854e-01
1.313e-01,9.997e-01
1.063e-01,1.024e+00
1.688e-01,9.530e-01
1.813e-01,9.348e-01
1.563e-01,9.699e-01
1.938e-01,9.153e-01
9.375e-02,1.035e+00
5.625e-02,1.058e+00
6.875e-02,1.051e+00
8.125e-02,1.044e+00
1.188e-01,1.013e+00
1.438e-01,9.854e-01
1.313e-01,9.997e-01
1.063e-01,1.024e+00
1.688e-01,9.530e-01
1.813e-01,9.348e-01
1.563e-01,9.699e-01
1.938e-01,9.153e-01
5.625e-02,1.058e+00
9.375e-02,1.035e+00
6.875e-02,1.051e+00
8.125e-02,1.044e+00
1.188e-01,1.013e+00
1.438e-01,9.854e-01
1.313e-01,9.997e-01
1.063e-01,1.024e+00
1.688e-01,9.530e-01
1.813e-01,9.348e-01
1.563e-01,9.699e-01
1.938e-01,9.153e-01
9.375e-02,1.035e+00
5.625e-02,1.058e+00
6.875e-02,1.051e+00
8.125e-02,1.044e+00
1.188e-01,1.013e+00
1.438e-01,9.854e-01
1.313e-01,9.997e-01
1.063e-01,1.024e+00
1.688e-01,9.530e-01
1.813e-01,9.348e-01
1.563e-01,9.699e-01
1.938e-01,9.153e-01
2.063e-01,8.944e-01
2.188e-01,8.722e-01
2.313e-01,8.487e-01
2.438e-01,8.237e-01
2.563e-01,7.975e-01
2.813e-01,7.408e-01
2.938e-01,7.104e-01
2.688e-01,7.698e-01
2.188e-01,8.722e-01
2.063e-01,8.944e-01
2.313e-01,8.487e-01
2.438e-01,8.237e-01
2.813e-01,7.408e-01
2.938e-01,7.104e-01
2.563e-01,7.975e-01
2.688e-01,7.698e-01
2.063e-01,8.944e-01
2.188e-01,8.722e-01
2.313e-01,8.487e-01
2.438e-01,8.237e-01
2.563e-01,7.975e-01
2.813e-01,7.408e-01
2.938e-01,7.104e-01
2.688e-01,7.698e-01
2.188e-01,8.722e-01
2.063e-01,8.944e-01
2.313e-01,8.487e-01
2.438e-01,8.237e-01
2.813e-01,7.408e-01
2.938e-01,7.104e-01
2.563e-01,7.975e-01
2.688e-01,7.698e-01
3.188e-01,6.454e-01
3.063e-01,6.786e-01
3.313e-01,6.107e-01
3.438e-01,5.747e-01
3.563e-01,5.372e-01
3.688e-01,4.983e-01
3.813e-01,4.579e-01
3.938e-01,4.161e-01
4.063e-01,3.728e-01
4.188e-01,3.280e-01
4.313e-01,2.817e-01
4.438e-01,2.339e-01
3.188e-01,6.454e-01
3.313e-01,6.107e-01
3.063e-01,6.786e-01
3.438e-01,5.747e-01
3.938e-01,4.161e-01
3.813e-01,4.579e-01
3.688e-01,4.983e-01
3.563e-01,5.372e-01
4.188e-01,3.280e-01
4.063e-01,3.728e-01
4.438e-01,2.339e-01
4.313e-01,2.817e-01
3.188e-01,6.454e-01
3.063e-01,6.786e-01
3.313e-01,6.107e-01
3.438e-01,5.747e-01
3.563e-01,5.372e-01
3.688e-01,4.983e-01
3.813e-01,4.579e-01
3.938e-01,4.161e-01
4.063e-01,3.728e-01
4.188e-01,3.280e-01
4.313e-01,2.817e-01
4.438e-01,2.339e-01
3.188e-01,6.454e-01
3.313e-01,6.107e-01
3.063e-01,6.786e-01
3.438e-01,5.747e-01
3.938e-01,4.161e-01
3.813e-01,4.579e-01
3.688e-01,4.983e-01
3.563e-01,5.372e-01
4.188e-01,3.280e-01
4.063e-01,3.728e-01
4.438e-01,2.339e-01
4.313e-01,2.817e-01
4.563e-01,1.846e-01
4.688e-01,1.338e-01
4.813e-01,8.143e-02
4.938e-01,2.744e-02
4.688e-01,1.338e-01
4.563e-01,1.846e-01
4.813e-01,8.143e-02
4.938e-01,2.744e-02
4.563e-01,1.846e-01
4.688e-01,1.338e-01
4.813e-01,8.143e-02
4.938e-01,2.744e-02
4.688e-01,1.338e-01
4.563e-01,1.846e-01
4.813e-01,8.143e-02
4.938e-01,2.744e-02


==> data/poiseuille/dx0.0125/poiseuille_dx_0.0125_time_30.0s.txt <==
-4.562e-01,2.000e-01
-4.687e-01,1.449e-01
-4.813e-01,8.805e-02
-4.938e-01,2.962e-02
-4.063e-01,4.054e-01
-4.188e-01,3.564e-01
-4.313e-01,3.058e-01
-4.438e-01,2.537e-01
-4.938e-01,2.962e-02
-4.687e-01,1.448e-01
-4.563e-01,2.000e-01
-4.813e-01,8.800e-02
-4.313e-01,3.058e-01
-4.063e-01,4.054e-01
-4.188e-01,3.564e-01
-4.438e-01,2.537e-01
-4.562e-01,2.000e-01
-4.687e-01,1.449e-01
-4.813e-01,8.806e-02
-4.938e-01,2.962e-02
-4.063e-01,4.054e-01
-4.188e-01,3.564e-01
-4.313e-01,3.058e-01
-4.438e-01,2.537e-01
-4.938e-01,2.962e-02
-4.687e-01,1.448e-01
-4.563e-01,2.000e-01
-4.813e-01,8.801e-02
-4.313e-01,3.058e-01
-4.063e-01,4.054e-01
-4.188e-01,3.564e-01
-4.438e-01,2.537e-01
-3.688e-01,5.433e-01
-3.563e-01,5.863e-01
-3.938e-01,4.529e-01
-3.813e-01,4.989e-01
-3.063e-01,7.429e-01
-3.313e-01,6.676e-01
-3.188e-01,7.060e-01
-3.438e-01,6.277e-01
-2.688e-01,8.445e-01
-2.938e-01,7.782e-01
-2.563e-01,8.754e-01
-2.813e-01,8.121e-01
-3.688e-01,5.433e-01
-3.938e-01,4.529e-01
-3.563e-01,5.863e-01
-3.813e-01,4.989e-01
-3.063e-01,7.429e-01
-3.313e-01,6.676e-01
-3.188e-01,7.060e-01
-3.438e-01,6.277e-01
-2.938e-01,7.782e-01
-2.688e-01,8.445e-01
-2.563e-01,8.754e-01
-2.813e-01,8.121e-01
-3.688e-01,5.433e-01
-3.563e-01,5.863e-01
-3.938e-01,4.529e-01
-3.813e-01,4.989e-01
-3.063e-01,7.429e-01
-3.313e-01,6.676e-01
-3.188e-01,7.060e-01
-3.438e-01,6.277e-01
-2.688e-01,8.445e-01
-2.938e-01,7.782e-01
-2.563e-01,8.754e-01
-2.813e-01,8.121e-01
-3.688e-01,5.433e-01
-3.938e-01,4.529e-01
-3.563e-01,5.863e-01
-3.813e-01,4.989e-01
-3.063e-01,7.429e-01
-3.313e-01,6.676e-01
-3.188e-01,7.060e-01
-3.438e-01,6.277e-01
-2.938e-01,7.782e-01
-2.688e-01,8.445e-01
-2.563e-01,8.754e-01
-2.813e-01,8.121e-01
-2.063e-01,9.840e-01
-2.188e-01,9.591e-01
-2.438e-01,9.048e-01
-2.313e-01,9.327e-01
-1.563e-01,1.069e+00
-1.938e-01,1.008e+00
-1.813e-01,1.029e+00
-1.688e-01,1.050e+00
-1.187e-01,1.117e+00
-1.313e-01,1.103e+00
-1.063e-01,1.130e+00
-1.438e-01,1.087e+00
-2.188e-01,9.591e-01
-2.063e-01,9.840e-01
-2.438e-01,9.048e-01
-2.313e-01,9.327e-01
-1.563e-01,1.069e+00
-1.938e-01,1.008e+00
-1.813e-01,1.029e+00
-1.688e-01,1.050e+00
-1.187e-01,1.117e+00
-1.313e-01,1.103e+00
-1.063e-01,1.130e+00
-1.438e-01,1.087e+00
-2.063e-01,9.840e-01
-2.188e-01,9.591e-01
-2.438e-01,9.048e-01
-2.313e-01,9.327e-01
-1.563e-01,1.069e+00
-1.938e-01,1.008e+00
-1.813e-01,1.029e+00
-1.688e-01,1.050e+00
-1.187e-01,1.117e+00
-1.313e-01,1.103e+00
-1.063e-01,1.130e+00
-1.438e-01,1.087e+00
-2.188e-01,9.591e-01
-2.063e-01,9.840e-01
-2.438e-01,9.048e-01
-2.313e-01,9.327e-01
-1.563e-01,1.069e+00
-1.938e-01,1.008e+00
-1.813e-01,1.029e+00
-1.688e-01,1.050e+00
-1.187e-01,1.117e+00
-1.313e-01,1.103e+00
-1.063e-01,1.130e+00
-1.438e-01,1.087e+00
-6.875e-02,1.161e+00
-5.625e-02,1.168e+00
-8.125e-02,1.152e+00
-9.375e-02,1.142e+00
-6.250e-03,1.183e+00
-3.125e-02,1.179e+00
-4.375e-02,1.174e+00
-1.875e-02,1.182e+00
6.250e-03,1.183e+00
3.125e-02,1.179e+00
4.375e-02,1.174e+00
1.875e-02,1.182e+00
-6.875e-02,1.161e+00
-5.625e-02,1.168e+00
-8.125e-02,1.152e+00
-9.375e-02,1.142e+00
-6.250e-03,1.183e+00
-3.125e-02,1.179e+00
-4.375e-02,1.174e+00
-1.875e-02,1.182e+00
6.250e-03,1.183e+00
3.125e-02,1.179e+00
4.375e-02,1.174e+00
1.875e-02,1.182e+00
-6.875e-02,1.161e+00
-5.625e-02,1.168e+00
-8.125e-02,1.152e+00
-9.375e-02,1.142e+00
-6.250e-03,1.183e+00
-3.125e-02,1.179e+00
-4.375e-02,1.174e+00
-1.875e-02,1.182e+00
6.250e-03,1.183e+00
3.125e-02,1.179e+00
4.375e-02,1.174e+00
1.875e-02,1.182e+00
-6.875e-02,1.161e+00
-5.625e-02,1.168e+00
-8.125e-02,1.152e+00
-9.375e-02,1.142e+00
-6.250e-03,1.183e+00
-3.125e-02,1.179e+00
-4.375e-02,1.174e+00
-1.875e-02,1.182e+00
6.250e-03,1.183e+00
3.125e-02,1.179e+00
4.375e-02,1.174e+00
1.875e-02,1.182e+00
6.875e-02,1.161e+00
5.625e-02,1.168e+00
8.125e-02,1.152e+00
9.375e-02,1.142e+00
1.187e-01,1.117e+00
1.313e-01,1.103e+00
1.063e-01,1.130e+00
1.438e-01,1.087e+00
1.563e-01,1.069e+00
1.938e-01,1.008e+00
1.813e-01,1.029e+00
1.688e-01,1.050e+00
6.875e-02,1.161e+00
5.625e-02,1.168e+00
8.125e-02,1.152e+00
9.375e-02,1.142e+00
1.187e-01,1.117e+00
1.313e-01,1.103e+00
1.063e-01,1.130e+00
1.438e-01,1.087e+00
1.563e-01,1.069e+00
1.938e-01,1.008e+00
1.813e-01,1.029e+00
1.688e-01,1.050e+00
6.875e-02,1.161e+00
5.625e-02,1.168e+00
8.125e-02,1.152e+00
9.375e-02,1.142e+00
1.187e-01,1.117e+00
1.313e-01,1.103e+00
1.063e-01,1.130e+00
1.438e-01,1.087e+00
1.563e-01,1.069e+00
1.938e-01,1.008e+00
1.813e-01,1.029e+00
1.688e-01,1.050e+00
6.875e-02,1.161e+00
5.625e-02,1.168e+00
8.125e-02,1.152e+00
9.375e-02,1.142e+00
1.187e-01,1.117e+00
1.313e-01,1.103e+00
1.063e-01,1.130e+00
1.438e-01,1.087e+00
1.563e-01,1.069e+00
1.938e-01,1.008e+00
1.813e-01,1.029e+00
1.688e-01,1.050e+00
2.063e-01,9.840e-01
2.188e-01,9.591e-01
2.438e-01,9.048e-01
2.313e-01,9.327e-01
2.688e-01,8.445e-01
2.938e-01,7.782e-01
2.563e-01,8.754e-01
2.813e-01,8.121e-01
2.188e-01,9.591e-01
2.063e-01,9.840e-01
2.438e-01,9.048e-01
2.313e-01,9.327e-01
2.938e-01,7.782e-01
2.688e-01,8.445e-01
2.563e-01,8.754e-01
2.813e-01,8.121e-01
2.063e-01,9.840e-01
2.188e-01,9.591e-01
2.438e-01,9.048e-01
2.313e-01,9.327e-01
2.688e-01,8.445e-01
2.938e-01,7.782e-01
2.563e-01,8.754e-01
2.813e-01,8.121e-01
2.188e-01,9.591e-01
2.063e-01,9.840e-01
2.438e-01,9.048e-01
2.313e-01,9.327e-01
2.938e-01,7.782e-01
2.688e-01,8.445e-01
2.563e-01,8.754e-01
2.813e-01,8.121e-01
3.063e-01,7.429e-01
3.313e-01,6.676e-01
3.188e-01,7.060e-01
3.438e-01,6.277e-01
3.688e-01,5.433e-01
3.563e-01,5.863e-01
3.938e-01,4.529e-01
3.813e-01,4.989e-01
4.063e-01,4.054e-01
4.188e-01,3.564e-01
4.313e-01,3.058e-01
4.438e-01,2.537e-01
3.063e-01,7.429e-01
3.313e-01,6.676e-01
3.188e-01,7.060e-01
3.438e-01,6.277e-01
3.688e-01,5.433e-01
3.938e-01,4.529e-01
3.563e-01,5.863e-01
3.813e-01,4.989e-01
4.313e-01,3.058e-01
4.063e-01,4.054e-01
4.188e-01,3.564e-01
4.438e-01,2.537e-01
3.063e-01,7.429e-01
3.313e-01,6.676e-01
3.188e-01,7.060e-01
3.438e-01,6.277e-01
3.688e-01,5.433e-01
3.563e-01,5.863e-01
3.938e-01,4.529e-01
3.813e-01,4.989e-01
4.063e-01,4.054e-01
4.188e-01,3.564e-01
4.313e-01,3.058e-01
4.438e-01,2.537e-01
3.063e-01,7.429e-01
3.313e-01,6.676e-01
3.188e-01,7.060e-01
3.438e-01,6.277e-01
3.688e-01,5.433e-01
3.938e-01,4.529e-01
3.563e-01,5.863e-01
3.813e-01,4.989e-01
4.313e-01,3.058e-01
4.063e-01,4.054e-01
4.188e-01,3.564e-01
4.438e-01,2.537e-01
4.563e-01,2.000e-01
4.687e-01,1.448e-01
4.812e-01,8.807e-02
4.938e-01,2.962e-02
4.938e-01,2.962e-02
4.687e-01,1.448e-01
4.563e-01,2.000e-01
4.813e-01,8.803e-02
4.563e-01,2.000e-01
4.687e-01,1.448e-01
4.812e-01,8.806e-02
4.938e-01,2.962e-02
4.938e-01,2.962e-02
4.687e-01,1.448e-01
4.563e-01,2.000e-01
4.813e-01,8.803e-02


==> data/poiseuille/dx0.0125/poiseuille_dx_0.0125_time_5.0s.txt <==
-4.563e-01,1.010e-01
-4.688e-01,7.399e-02
-4.813e-01,4.552e-02
-4.938e-01,1.550e-02
-4.063e-01,1.957e-01
-4.188e-01,1.740e-01
-4.313e-01,1.510e-01
-4.438e-01,1.267e-01
-4.938e-01,1.550e-02
-4.563e-01,1.010e-01
-4.688e-01,7.399e-02
-4.813e-01,4.552e-02
-4.313e-01,1.510e-01
-4.063e-01,1.957e-01
-4.188e-01,1.740e-01
-4.438e-01,1.267e-01
-4.563e-01,1.010e-01
-4.688e-01,7.399e-02
-4.813e-01,4.552e-02
-4.938e-01,1.550e-02
-4.063e-01,1.957e-01
-4.188e-01,1.740e-01
-4.313e-01,1.510e-01
-4.438e-01,1.267e-01
-4.938e-01,1.550e-02
-4.563e-01,1.010e-01
-4.688e-01,7.399e-02
-4.813e-01,4.552e-02
-4.313e-01,1.510e-01
-4.063e-01,1.957e-01
-4.188e-01,1.740e-01
-4.438e-01,1.267e-01
-3.688e-01,2.540e-01
-3.563e-01,2.712e-01
-3.813e-01,2.357e-01
-3.938e-01,2.163e-01
-3.188e-01,3.168e-01
-3.063e-01,3.302e-01
-3.313e-01,3.026e-01
-3.438e-01,2.874e-01
-2.688e-01,3.653e-01
-2.813e-01,3.544e-01
-2.938e-01,3.427e-01
-2.563e-01,3.754e-01
-3.688e-01,2.540e-01
-3.938e-01,2.163e-01
-3.813e-01,2.357e-01
-3.563e-01,2.712e-01
-3.188e-01,3.168e-01
-3.313e-01,3.026e-01
-3.063e-01,3.302e-01
-3.438e-01,2.874e-01
-2.688e-01,3.653e-01
-2.938e-01,3.427e-01
-2.813e-01,3.544e-01
-2.563e-01,3.754e-01
-3.688e-01,2.540e-01
-3.563e-01,2.712e-01
-3.813e-01,2.357e-01
-3.938e-01,2.163e-01
-3.188e-01,3.168e-01
-3.063e-01,3.302e-01
-3.313e-01,3.026e-01
-3.438e-01,2.874e-01
-2.688e-01,3.653e-01
-2.813e-01,3.544e-01
-2.938e-01,3.427e-01
-2.563e-01,3.754e-01
-3.688e-01,2.540e-01
-3.938e-01,2.163e-01
-3.813e-01,2.357e-01
-3.563e-01,2.712e-01
-3.188e-01,3.168e-01
-3.313e-01,3.026e-01
-3.063e-01,3.302e-01
-3.438e-01,2.874e-01
-2.688e-01,3.653e-01
-2.938e-01,3.427e-01
-2.813e-01,3.544e-01
-2.563e-01,3.754e-01
-2.188e-01,4.017e-01
-2.063e-01,4.091e-01
-2.438e-01,3.848e-01
-2.313e-01,3.936e-01
-1.563e-01,4.334e-01
-1.688e-01,4.281e-01
-1.813e-01,4.224e-01
-1.938e-01,4.160e-01
-1.063e-01,4.497e-01
-1.313e-01,4.425e-01
-1.438e-01,4.382e-01
-1.188e-01,4.463e-01
-2.188e-01,4.017e-01
-2.063e-01,4.091e-01
-2.438e-01,3.848e-01
-2.313e-01,3.936e-01
-1.563e-01,4.334e-01
-1.688e-01,4.281e-01
-1.813e-01,4.224e-01
-1.938e-01,4.160e-01
-1.063e-01,4.497e-01
-1.313e-01,4.425e-01
-1.438e-01,4.382e-01
-1.188e-01,4.463e-01
-2.188e-01,4.017e-01
-2.063e-01,4.091e-01
-2.438e-01,3.848e-01
-2.313e-01,3.936e-01
-1.563e-01,4.334e-01
-1.688e-01,4.281e-01
-1.813e-01,4.224e-01
-1.938e-01,4.160e-01
-1.063e-01,4.497e-01
-1.313e-01,4.425e-01
-1.438e-01,4.382e-01
-1.188e-01,4.463e-01
-2.188e-01,4.017e-01
-2.063e-01,4.091e-01
-2.438e-01,3.848e-01
-2.313e-01,3.936e-01
-1.563e-01,4.334e-01
-1.688e-01,4.281e-01
-1.813e-01,4.224e-01
-1.938e-01,4.160e-01
-1.063e-01,4.497e-01
-1.313e-01,4.425e-01
-1.438e-01,4.382e-01
-1.188e-01,4.463e-01
-8.125e-02,4.553e-01
-6.875e-02,4.575e-01
-5.625e-02,4.594e-01
-9.375e-02,4.527e-01
-3.125e-02,4.619e-01
-1.875e-02,4.626e-01
-6.250e-03,4.629e-01
-4.375e-02,4.608e-01
3.125e-02,4.619e-01
1.875e-02,4.626e-01
6.250e-03,4.629e-01
4.375e-02,4.608e-01
-8.125e-02,4.553e-01
-6.875e-02,4.575e-01
-5.625e-02,4.594e-01
-9.375e-02,4.527e-01
-3.125e-02,4.619e-01
-1.875e-02,4.626e-01
-6.250e-03,4.629e-01
-4.375e-02,4.608e-01
3.125e-02,4.619e-01
1.875e-02,4.626e-01
6.250e-03,4.629e-01
4.375e-02,4.608e-01
-8.125e-02,4.553e-01
-6.875e-02,4.575e-01
-5.625e-02,4.594e-01
-9.375e-02,4.527e-01
-3.125e-02,4.619e-01
-1.875e-02,4.626e-01
-6.250e-03,4.629e-01
-4.375e-02,4.608e-01
3.125e-02,4.619e-01
1.875e-02,4.626e-01
6.250e-03,4.629e-01
4.375e-02,4.608e-01
-8.125e-02,4.553e-01
-6.875e-02,4.575e-01
-5.625e-02,4.594e-01
-9.375e-02,4.527e-01
-3.125e-02,4.619e-01
-1.875e-02,4.626e-01
-6.250e-03,4.629e-01
-4.375e-02,4.608e-01
3.125e-02,4.619e-01
1.875e-02,4.626e-01
6.250e-03,4.629e-01
4.375e-02,4.608e-01
8.125e-02,4.553e-01
6.875e-02,4.575e-01
5.625e-02,4.594e-01
9.375e-02,4.527e-01
1.063e-01,4.497e-01
1.313e-01,4.425e-01
1.438e-01,4.382e-01
1.188e-01,4.463e-01
1.563e-01,4.334e-01
1.688e-01,4.281e-01
1.813e-01,4.224e-01
1.938e-01,4.160e-01
8.125e-02,4.553e-01
6.875e-02,4.575e-01
5.625e-02,4.594e-01
9.375e-02,4.527e-01
1.063e-01,4.497e-01
1.313e-01,4.425e-01
1.438e-01,4.382e-01
1.188e-01,4.463e-01
1.563e-01,4.334e-01
1.688e-01,4.281e-01
1.813e-01,4.224e-01
1.938e-01,4.160e-01
8.125e-02,4.553e-01
6.875e-02,4.575e-01
5.625e-02,4.594e-01
9.375e-02,4.527e-01
1.063e-01,4.497e-01
1.313e-01,4.425e-01
1.438e-01,4.382e-01
1.188e-01,4.463e-01
1.563e-01,4.334e-01
1.688e-01,4.281e-01
1.813e-01,4.224e-01
1.938e-01,4.160e-01
8.125e-02,4.553e-01
6.875e-02,4.575e-01
5.625e-02,4.594e-01
9.375e-02,4.527e-01
1.063e-01,4.497e-01
1.313e-01,4.425e-01
1.438e-01,4.382e-01
1.188e-01,4.463e-01
1.563e-01,4.334e-01
1.688e-01,4.281e-01
1.813e-01,4.224e-01
1.938e-01,4.160e-01
2.188e-01,4.017e-01
2.063e-01,4.091e-01
2.438e-01,3.848e-01
2.313e-01,3.936e-01
2.688e-01,3.653e-01
2.813e-01,3.544e-01
2.938e-01,3.427e-01
2.563e-01,3.754e-01
2.188e-01,4.017e-01
2.063e-01,4.091e-01
2.438e-01,3.848e-01
2.313e-01,3.936e-01
2.688e-01,3.653e-01
2.938e-01,3.427e-01
2.813e-01,3.544e-01
2.563e-01,3.754e-01
2.188e-01,4.017e-01
2.063e-01,4.091e-01
2.438e-01,3.848e-01
2.313e-01,3.936e-01
2.688e-01,3.653e-01
2.813e-01,3.544e-01
2.938e-01,3.427e-01
2.563e-01,3.754e-01
2.188e-01,4.017e-01
2.063e-01,4.091e-01
2.438e-01,3.848e-01
2.313e-01,3.936e-01
2.688e-01,3.653e-01
2.938e-01,3.427e-01
2.813e-01,3.544e-01
2.563e-01,3.754e-01
3.188e-01,3.168e-01
3.063e-01,3.302e-01
3.313e-01,3.026e-01
3.438e-01,2.874e-01
3.688e-01,2.540e-01
3.563e-01,2.712e-01
3.813e-01,2.357e-01
3.938e-01,2.163e-01
4.063e-01,1.957e-01
4.188e-01,1.740e-01
4.313e-01,1.510e-01
4.438e-01,1.267e-01
3.188e-01,3.168e-01
3.313e-01,3.026e-01
3.063e-01,3.302e-01
3.438e-01,2.874e-01
3.688e-01,2.540e-01
3.938e-01,2.163e-01
3.813e-01,2.357e-01
3.563e-01,2.712e-01
4.313e-01,1.510e-01
4.063e-01,1.957e-01
4.188e-01,1.740e-01
4.438e-01,1.267e-01
3.188e-01,3.168e-01
3.063e-01,3.302e-01
3.313e-01,3.026e-01
3.438e-01,2.874e-01
3.688e-01,2.540e-01
3.563e-01,2.712e-01
3.813e-01,2.357e-01
3.938e-01,2.163e-01
4.063e-01,1.957e-01
4.188e-01,1.740e-01
4.313e-01,1.510e-01
4.438e-01,1.267e-01
3.188e-01,3.168e-01
3.313e-01,3.026e-01
3.063e-01,3.302e-01
3.438e-01,2.874e-01
3.688e-01,2.540e-01
3.938e-01,2.163e-01
3.813e-01,2.357e-01
3.563e-01,2.712e-01
4.313e-01,1.510e-01
4.063e-01,1.957e-01
4.188e-01,1.740e-01
4.438e-01,1.267e-01
4.563e-01,1.010e-01
4.688e-01,7.399e-02
4.813e-01,4.552e-02
4.938e-01,1.550e-02
4.938e-01,1.550e-02
4.563e-01,1.010e-01
4.688e-01,7.399e-02
4.813e-01,4.552e-02
4.563e-01,1.010e-01
4.688e-01,7.399e-02
4.813e-01,4.552e-02
4.938e-01,1.550e-02
4.938e-01,1.550e-02
4.563e-01,1.010e-01
4.688e-01,7.399e-02
4.813e-01,4.552e-02


==> data/poiseuille/dx0.0125/poiseuille_err_dx_0.0125.txt <==
2.500e+00,3.185e-01
5.000e+00,2.517e-01
1.000e+01,2.153e-01
2.000e+01,2.023e-01
3.000e+01,2.025e-01
1.000e+02,1.648e+00


==> data/pressureDrop_CSF/pressure_cg_dx1e-4.txt <==
5.000000000000000104e-04,2.106926520937582154e+03,3.042069441789772810e+01
1.000000000000000021e-03,2.110083031767299872e+03,3.066731453170454813e+01
1.500000000000000031e-03,2.114187253565048195e+03,3.053327127037878697e+01
2.000000000000000042e-03,2.118711399726686068e+03,3.052925706829545405e+01
2.500000000000000052e-03,2.123322575165619128e+03,3.027207665049242635e+01
3.000000000000000062e-03,2.127750117026256248e+03,3.026056618087121208e+01
3.500000000000000073e-03,2.131559875516903503e+03,2.978482000821969677e+01
4.000000000000000083e-03,2.134494498340430710e+03,2.956542044526515056e+01
4.500000000000000527e-03,2.136318482359350128e+03,2.938288428234848126e+01
5.000000000000000104e-03,2.136957613445737479e+03,2.933620157979166621e+01
5.499999999999999681e-03,2.136455406834521000e+03,2.889797386070075547e+01
6.000000000000000125e-03,2.134859045931492346e+03,2.901882019914772570e+01
6.500000000000000569e-03,2.132355293038925993e+03,2.870273067621212348e+01
7.000000000000000146e-03,2.129267851249348041e+03,2.855809455969696842e+01
7.499999999999999722e-03,2.126008525294186711e+03,2.831650013594697057e+01
8.000000000000000167e-03,2.123007027153259969e+03,2.824758643941287772e+01
8.500000000000000611e-03,2.120396089989610118e+03,2.835390514018939356e+01
9.000000000000001055e-03,2.118464536903652061e+03,2.800818990748106074e+01
9.499999999999999764e-03,2.117320742332652117e+03,2.769688915320075751e+01
1.000000000000000021e-02,2.117186259461176178e+03,2.788955032926136468e+01
1.050000000000000065e-02,2.117948555029598538e+03,2.795620300342802977e+01
1.099999999999999936e-02,2.119676961231108635e+03,2.734469342251893664e+01
1.149999999999999981e-02,2.122308647346583712e+03,2.770491610094696711e+01
1.200000000000000025e-02,2.125692178515629166e+03,2.755227490564393733e+01
1.250000000000000069e-02,2.129653292443990267e+03,2.733579048948863388e+01
1.300000000000000114e-02,2.133970679242867391e+03,2.741035400600378935e+01
1.349999999999999985e-02,2.138442785963261485e+03,2.730073819977273075e+01
1.400000000000000029e-02,2.142864795945699825e+03,2.751277644253787713e+01
1.450000000000000074e-02,2.147051561443247920e+03,2.731746183973485032e+01
1.499999999999999944e-02,2.150861419998709607e+03,2.716816508577651490e+01
1.549999999999999989e-02,2.154174251155175625e+03,2.723673287327651238e+01
1.600000000000000033e-02,2.156962134529728246e+03,2.723555872126893718e+01
1.650000000000000078e-02,2.159220953080128766e+03,2.686586741784091004e+01
1.700000000000000122e-02,2.160877316190373222e+03,2.697971263907196970e+01
1.750000000000000167e-02,2.161905070748343405e+03,2.658511760914772637e+01
1.800000000000000211e-02,2.162442695268575335e+03,2.694295366270833370e+01
1.849999999999999908e-02,2.162653142875679805e+03,2.693281146744317667e+01
1.899999999999999953e-02,2.162699914573353453e+03,2.697048952615530126e+01
1.949999999999999997e-02,2.162793464038151797e+03,2.679585328376893827e+01
2.000000000000000042e-02,2.163167742842618736e+03,2.659200054977272742e+01
2.050000000000000086e-02,2.163916689207465424e+03,2.667973220100378740e+01
2.100000000000000130e-02,2.165134833771773174e+03,2.670520830573863336e+01
2.150000000000000175e-02,2.166776811154566985e+03,2.616919953581439273e+01
2.199999999999999872e-02,2.168868067755438460e+03,2.605107410117424394e+01
2.249999999999999917e-02,2.171293330872534170e+03,2.616180118823863765e+01
2.299999999999999961e-02,2.173983934258725640e+03,2.638452004721590782e+01
2.350000000000000006e-02,2.176823361668317375e+03,2.665501208410984546e+01
2.400000000000000050e-02,2.179693970966476172e+03,2.609580455738636218e+01
2.450000000000000094e-02,2.182476893025895151e+03,2.630672842594696803e+01
2.500000000000000139e-02,2.185052058865302570e+03,2.602734817617424312e+01
2.550000000000000183e-02,2.187322280064744518e+03,2.646938553172348563e+01
2.600000000000000228e-02,2.189237707430272621e+03,2.618146809047348356e+01
2.649999999999999925e-02,2.190748469214507168e+03,2.575710230589015026e+01
2.699999999999999969e-02,2.191876904193060454e+03,2.641361666892045434e+01
2.750000000000000014e-02,2.192597789861427827e+03,2.586410045301136051e+01
2.800000000000000058e-02,2.192982456140350678e+03,2.643302532263257376e+01
2.850000000000000103e-02,2.193102692033554376e+03,2.602465536579545713e+01
2.900000000000000147e-02,2.193006502264279334e+03,2.578692022037878928e+01
2.950000000000000192e-02,2.192838190469925394e+03,2.585861409037878644e+01
2.999999999999999889e-02,2.192621827550293347e+03,2.583591580221591144e+01
3.049999999999999933e-02,2.192501644376233344e+03,2.596216222090908943e+01
3.099999999999999978e-02,2.192477609322414992e+03,2.619001543960227352e+01
3.150000000000000022e-02,2.192621827550293347e+03,2.547803099876893995e+01
3.200000000000000067e-02,2.192982456140350678e+03,2.607486511032196574e+01
3.250000000000000111e-02,2.193559708695270729e+03,2.609543847568181718e+01
3.300000000000000155e-02,2.194329851663302179e+03,2.544142921098484678e+01
3.350000000000000200e-02,2.195269194885022898e+03,2.564622484725379081e+01
3.400000000000000244e-02,2.196354052273226444e+03,2.573271932142045770e+01
3.450000000000000289e-02,2.197512415945149769e+03,2.613396448666667027e+01
3.500000000000000333e-02,2.198672002110725316e+03,2.583398987278409464e+01
3.550000000000000377e-02,2.199808616650351269e+03,2.532477232268939815e+01
3.600000000000000422e-02,2.200873746877510257e+03,2.556281277179924061e+01
3.649999999999999772e-02,2.201818702248056979e+03,2.573529619939393953e+01
3.699999999999999817e-02,2.202570399656398877e+03,2.576198304450757348e+01
3.749999999999999861e-02,2.203152711530199667e+03,2.511713758723484702e+01
3.799999999999999906e-02,2.203565368766664506e+03,2.560098651068181752e+01
3.849999999999999950e-02,2.203783896951064889e+03,2.586097122821969663e+01
3.899999999999999994e-02,2.203856749311294607e+03,2.547603526634469517e+01
3.950000000000000039e-02,2.203808180535966130e+03,2.545260241719696737e+01
4.000000000000000083e-02,2.203638206679227551e+03,2.588205028054924384e+01
4.050000000000000128e-02,2.203443982945343578e+03,2.537358745196969778e+01
4.100000000000000172e-02,2.203249793445331761e+03,2.520074742051136241e+01
4.150000000000000216e-02,2.203079905708179922e+03,2.547652642130681855e+01
4.200000000000000261e-02,2.202982838763685777e+03,2.571190576742424128e+01
4.250000000000000305e-02,2.202982838763685777e+03,2.516625458107954572e+01
4.300000000000000350e-02,2.203104173780857309e+03,2.530444933066287660e+01
4.350000000000000394e-02,2.203322610496628840e+03,2.559770963835227420e+01
4.399999999999999745e-02,2.203638206679227551e+03,2.556972872573863853e+01
4.449999999999999789e-02,2.204075335294960496e+03,2.552211415147727180e+01
4.499999999999999833e-02,2.204585537918871069e+03,2.535004923657196940e+01
4.549999999999999878e-02,2.205168915938961163e+03,2.517999131265151647e+01
4.599999999999999922e-02,2.205776929779091461e+03,2.557276839431818516e+01
4.649999999999999967e-02,2.206409619945942723e+03,2.550291121541666328e+01
4.700000000000000011e-02,2.207018318252041354e+03,2.562173705513257715e+01
4.750000000000000056e-02,2.207602984679235306e+03,2.546969299234848805e+01
4.800000000000000100e-02,2.208114821970742469e+03,2.548838799189394422e+01
4.850000000000000144e-02,2.208578117408012531e+03,2.492672354850378724e+01
4.900000000000000189e-02,2.208968411751711756e+03,2.563103315717803099e+01
4.950000000000000233e-02,2.209285627492350159e+03,2.557321546655303024e+01
5.000000000000000278e-02,2.209529701603014018e+03,2.480625771513257760e+01
5.050000000000000322e-02,2.209724999723784549e+03,2.515569696428029900e+01
5.100000000000000366e-02,2.209871495972508910e+03,2.479847067543560613e+01
5.150000000000000411e-02,2.209969170930065502e+03,2.535911641407196626e+01
5.200000000000000455e-02,2.210066854522349331e+03,2.559469647655303248e+01
5.249999999999999806e-02,2.210188971157033848e+03,2.527896948170454650e+01
5.299999999999999850e-02,2.210311101287506062e+03,2.516664943960227419e+01
5.349999999999999895e-02,2.210482106147350805e+03,2.522352322236742239e+01
5.399999999999999939e-02,2.210677572676025193e+03,2.503670499028409324e+01
5.449999999999999983e-02,2.210921954455007835e+03,2.486646480071970089e+01
5.500000000000000028e-02,2.211215283920042566e+03,2.474239521301136335e+01
5.550000000000000072e-02,2.211582055223203952e+03,2.514959849049242635e+01
5.600000000000000117e-02,2.211973412079586524e+03,2.499826103446969583e+01
5.650000000000000161e-02,2.212413854135554629e+03,2.474571250945075818e+01
5.700000000000000205e-02,2.212878955521133321e+03,2.510677944092802960e+01
5.750000000000000250e-02,2.213368747233289014e+03,2.464313297321969998e+01
5.800000000000000294e-02,2.213858755811379524e+03,2.540196561674242304e+01
5.850000000000000339e-02,2.214348981399468357e+03,2.513725366335227562e+01
5.900000000000000383e-02,2.214814896844996383e+03,2.489057736729166592e+01
5.950000000000000427e-02,2.215256471317966771e+03,2.435628380092802914e+01
5.999999999999999778e-02,2.215698221902177011e+03,2.509670893844696948e+01
6.049999999999999822e-02,2.216164705360902190e+03,2.501759122301136529e+01
6.099999999999999867e-02,2.216655952829561556e+03,2.502718554049479138e+01
6.149999999999999911e-02,2.217122839690932778e+03,2.488073174488636496e+01
6.199999999999999956e-02,2.217540747311231826e+03,2.464226914799242252e+01
6.250000000000000000e-02,2.217934216071151241e+03,2.485346151793560665e+01
6.300000000000000044e-02,2.218278615794143661e+03,2.515422882848485031e+01
6.350000000000000089e-02,2.218598511320398757e+03,2.527162065810605895e+01
6.400000000000000133e-02,2.218893881400122154e+03,2.470650389541666669e+01
6.450000000000000178e-02,2.219140083217752817e+03,2.551968114015151556e+01
6.500000000000000222e-02,2.219361711571752039e+03,2.648715981592802748e+01
6.550000000000000266e-02,2.219558751720157943e+03,2.456241532369318037e+01
6.600000000000000311e-02,2.219805101112122429e+03,2.559290732066287788e+01
6.650000000000000355e-02,2.220026862325034017e+03,2.616049152797348754e+01
6.700000000000000400e-02,2.220297963986767172e+03,2.632717305636363747e+01
6.750000000000000444e-02,2.220593786778584672e+03,2.494640219653408764e+01
6.800000000000000488e-02,2.220914350438075417e+03,2.529168788823864134e+01
6.850000000000000533e-02,2.221309017403956204e+03,2.374030535962121391e+01
6.900000000000000577e-02,2.221728504776716363e+03,2.322284196272727286e+01
6.950000000000000622e-02,2.222222222222222172e+03,2.487325860604166650e+01
7.000000000000000666e-02,2.222740861756632057e+03,2.666544850895833463e+01
7.050000000000000711e-02,2.223284458129995528e+03,2.229615250778408964e+01
7.100000000000000755e-02,2.223853047790601977e+03,2.635775253698863807e+01
7.150000000000000799e-02,2.224421928351369843e+03,2.290130598077651314e+01
7.200000000000000844e-02,2.225040606991077311e+03,2.546732801956439474e+01
7.249999999999999500e-02,2.225634862344483736e+03,2.420890165166429853e+01
7.299999999999999545e-02,2.226229435205592381e+03,2.474868685134233104e+01
7.349999999999999589e-02,2.226824325828935343e+03,2.659371163073863897e+01
7.399999999999999634e-02,2.227369921596578934e+03,2.493517434796638454e+01
7.449999999999999678e-02,2.227890967016074228e+03,2.636304789823390138e+01
7.499999999999999722e-02,2.228387427438134182e+03,2.602925858500000089e+01
7.549999999999999767e-02,2.228859269825703450e+03,2.569585882311552893e+01
7.599999999999999811e-02,2.229281613999888577e+03,2.498091112903409083e+01
7.649999999999999856e-02,2.229704118263506189e+03,2.365783946321733211e+01
7.699999999999999900e-02,2.230077049162048297e+03,2.477842283256155298e+01
7.749999999999999944e-02,2.230474979646915926e+03,2.491429097710700447e+01
7.799999999999999989e-02,2.230823285333452532e+03,2.494039270588305257e+01
7.850000000000000033e-02,2.231196590731609376e+03,2.534719317124526583e+01
7.900000000000000078e-02,2.231570021088336489e+03,2.541194084776751794e+01
7.950000000000000122e-02,2.231943576466386730e+03,2.571873984206439445e+01
8.000000000000000167e-02,2.232317256928554798e+03,2.524850926520833028e+01
8.050000000000000211e-02,2.232691062537676771e+03,2.555283926585463661e+01
8.100000000000000255e-02,2.233064993356631476e+03,2.461579591491713970e+01
8.150000000000000300e-02,2.233463990976805690e+03,2.509972047304450982e+01
8.200000000000000344e-02,2.233888082207081425e+03,2.554783433075757770e+01
8.250000000000000389e-02,2.234312334521242974e+03,2.418834646876657146e+01
8.300000000000000433e-02,2.234761718531761289e+03,2.279049952407433821e+01
8.350000000000000477e-02,2.235236264473154733e+03,2.318622793917613834e+01
8.400000000000000522e-02,2.235736004292613416e+03,2.497708322852036034e+01
8.450000000000000566e-02,2.236235967619303210e+03,2.506936145800899496e+01
8.500000000000000611e-02,2.236761169826091646e+03,2.365365325626894233e+01
8.550000000000000655e-02,2.237286618788732994e+03,2.485005528003314268e+01
8.600000000000000699e-02,2.237837353981112756e+03,2.274573710930634718e+01
8.650000000000000744e-02,2.238388360380526137e+03,2.422244154165482755e+01
8.700000000000000788e-02,2.238939638187354376e+03,2.542081755840198554e+01
8.750000000000000833e-02,2.239491187602176979e+03,2.400849190895833374e+01
8.799999999999999489e-02,2.240017920143361152e+03,2.463875178667376886e+01
8.849999999999999534e-02,2.240544900519806561e+03,2.479126543114109538e+01
8.899999999999999578e-02,2.241047017166420119e+03,2.400462181783854021e+01
8.949999999999999623e-02,2.241524236480806849e+03,2.350164820457623094e+01
8.999999999999999667e-02,2.242001659081227899e+03,2.399404975777698823e+01
9.049999999999999711e-02,2.242428999091816422e+03,2.426270766272254065e+01
9.099999999999999756e-02,2.242831350296614346e+03,2.555793572095643995e+01
9.149999999999999800e-02,2.243233845912267043e+03,2.438369303565104218e+01
9.199999999999999845e-02,2.243611316775482010e+03,2.429928501321259304e+01
9.249999999999999889e-02,2.243988914694761206e+03,2.519976721876183845e+01
9.299999999999999933e-02,2.244341454108828202e+03,2.438076737700757590e+01
9.349999999999999978e-02,2.244694104310935018e+03,2.441047433110085052e+01
9.400000000000000022e-02,2.245046865353314388e+03,2.412513744908380531e+01
9.450000000000000067e-02,2.245424946671157613e+03,2.427077314265151387e+01
9.500000000000000111e-02,2.245777937477542309e+03,2.414495960567234434e+01
9.550000000000000155e-02,2.246156265091362457e+03,2.496107620872159316e+01
9.600000000000000200e-02,2.246559955068800718e+03,2.360133043193892277e+01
9.650000000000000244e-02,2.246963790178521322e+03,2.398662577282907193e+01
9.700000000000000289e-02,2.247393024092053111e+03,2.355029578964962056e+01
9.750000000000000333e-02,2.247847685840807571e+03,2.475874101967329821e+01
9.800000000000000377e-02,2.248327806194143250e+03,2.292230010892281911e+01
9.850000000000000422e-02,2.248833417664586250e+03,2.429662791926847021e+01
9.900000000000000466e-02,2.249364554513349958e+03,2.437502897107954780e+01
9.950000000000000511e-02,2.249895942312668012e+03,2.446230127817471711e+01
1.000000000000000056e-01,2.250452903646858886e+03,2.378495930514678136e+01
1.005000000000000060e-01,2.251035476319106692e+03,2.361109599281486737e+01
1.010000000000000064e-01,2.251593002048949529e+03,2.359103142674716125e+01
1.015000000000000069e-01,2.252176165219643281e+03,2.399522785656960266e+01
1.020000000000000073e-01,2.252759630547420784e+03,2.377261134128788100e+01
1.025000000000000078e-01,2.253318010770859928e+03,2.459552645473484844e+01
1.030000000000000082e-01,2.253851268354801505e+03,2.437982181082150035e+01
1.035000000000000087e-01,2.254359367426761764e+03,2.496491880930161145e+01
1.040000000000000091e-01,2.254842273782948723e+03,2.431815479064157159e+01
1.044999999999999957e-01,2.255299954894001075e+03,2.411264749538352348e+01
1.049999999999999961e-01,2.255732379910447435e+03,2.412554257845643946e+01
1.054999999999999966e-01,2.256139519667896366e+03,2.413121509884943094e+01
1.059999999999999970e-01,2.256521346691939470e+03,2.406629011158617359e+01
1.064999999999999974e-01,2.256877835202780716e+03,2.427613013234848438e+01
1.069999999999999979e-01,2.257208961119575633e+03,2.419410743053503765e+01
1.074999999999999983e-01,2.257540184215279169e+03,2.436585243311316162e+01
1.079999999999999988e-01,2.257846014901783747e+03,2.446952227697443050e+01
1.084999999999999992e-01,2.258151928461747048e+03,2.392101270747158992e+01
1.089999999999999997e-01,2.258483428377844120e+03,2.435030542851089308e+01
1.095000000000000001e-01,2.258815025637550207e+03,2.354709024248816363e+01
1.100000000000000006e-01,2.259197758875823183e+03,2.381430210865056907e+01
1.105000000000000010e-01,2.259555093602069519e+03,2.325658181275331415e+01
1.110000000000000014e-01,2.259963614585805317e+03,2.459987954104403585e+01
1.115000000000000019e-01,2.260397830018082914e+03,2.367295279712831402e+01
1.120000000000000023e-01,2.260857769437724528e+03,2.401790921595880945e+01
1.125000000000000028e-01,2.261317896069829658e+03,2.338315800486268614e+01
1.130000000000000032e-01,2.261803788521345723e+03,2.308417190065814495e+01
1.135000000000000037e-01,2.262315479893671181e+03,2.339137542061079600e+01
1.140000000000000041e-01,2.262853005068790935e+03,2.481469139549716019e+01
1.145000000000000046e-01,2.263365171336743515e+03,2.363825913515861998e+01
1.150000000000000050e-01,2.263851944082856789e+03,2.441439358411458471e+01
1.155000000000000054e-01,2.264338926250481109e+03,2.413247591165482930e+01
1.160000000000000059e-01,2.264826117974792396e+03,2.311010968137783905e+01
1.165000000000000063e-01,2.265287861454994527e+03,2.389524502105587089e+01
1.170000000000000068e-01,2.265775461651749993e+03,2.356478937155776521e+01
1.175000000000000072e-01,2.266237592349181796e+03,2.398520639548768685e+01
1.180000000000000077e-01,2.266725601532306428e+03,2.357096100211884604e+01
1.185000000000000081e-01,2.267188119934251517e+03,2.403702329301609808e+01
1.190000000000000085e-01,2.267676538618531595e+03,2.408341641998105942e+01
1.195000000000000090e-01,2.268139445213091676e+03,2.336356850530066254e+01
1.199999999999999956e-01,2.268576808339288164e+03,2.309728424325047413e+01
1.204999999999999960e-01,2.269014340170629566e+03,2.358722986646780129e+01
1.209999999999999964e-01,2.269400537847927353e+03,2.341972184989347028e+01
1.214999999999999969e-01,2.269786867013187475e+03,2.381613687844696869e+01
1.219999999999999973e-01,2.270147559591373465e+03,2.373754479120265160e+01
1.224999999999999978e-01,2.270482591074733136e+03,2.395021769227509623e+01
1.229999999999999982e-01,2.270817721461498422e+03,2.377986917231297426e+01
1.234999999999999987e-01,2.271127160409711450e+03,2.371149208654829366e+01
1.239999999999999991e-01,2.271449582337208085e+03,2.361071338826467780e+01
1.244999999999999996e-01,2.271772095823347172e+03,2.352399997624526407e+01
1.250000000000000000e-01,2.272133419674403285e+03,2.383039618412879079e+01
1.255000000000000004e-01,2.272481947971525642e+03,2.408498255160037615e+01
1.260000000000000009e-01,2.272856412296153394e+03,2.347585486516808828e+01
1.265000000000000013e-01,2.273269757555780416e+03,2.279499497208333381e+01
1.270000000000000018e-01,2.273709101657534120e+03,2.422734862551846291e+01
1.275000000000000022e-01,2.274174474665696380e+03,2.360091189534327683e+01
1.280000000000000027e-01,2.274652973255767847e+03,2.324449549479640353e+01
1.285000000000000031e-01,2.275183436664580768e+03,2.446441601732481175e+01
1.290000000000000036e-01,2.275701200432383303e+03,2.343395679766571860e+01
1.295000000000000040e-01,2.276232152917276380e+03,2.424613193674005629e+01
1.300000000000000044e-01,2.276763353217066651e+03,2.347678838908854004e+01
1.305000000000000049e-01,2.277281836400072734e+03,2.349607783205018663e+01
1.310000000000000053e-01,2.277800555783335767e+03,2.362460570063446852e+01
1.315000000000000058e-01,2.278280581645032726e+03,2.322996222273437539e+01
1.320000000000000062e-01,2.278747828068476338e+03,2.458563284347774669e+01
1.325000000000000067e-01,2.279176305683126429e+03,2.343140835044270887e+01
1.330000000000000071e-01,2.279578961765761960e+03,2.443286125308238610e+01
1.335000000000000075e-01,2.279955768858083957e+03,2.273716296102982781e+01
1.340000000000000080e-01,2.280293701828795292e+03,2.508069175291903363e+01
1.345000000000000084e-01,2.280631734990592122e+03,2.211685714916430001e+01
1.350000000000000089e-01,2.280891828705023727e+03,2.446996689734848474e+01
1.355000000000000093e-01,2.281204019481482192e+03,2.226688525565814558e+01
1.360000000000000098e-01,2.281464243751639970e+03,2.509816750709753563e+01
1.365000000000000102e-01,2.281750559028886983e+03,2.214936416500237115e+01
1.370000000000000107e-01,2.282036946178158814e+03,2.505126238812263395e+01
1.375000000000000111e-01,2.282284338394298629e+03,2.225462898246922450e+01
1.380000000000000115e-01,2.282609936201052278e+03,2.539867463046401497e+01
1.385000000000000120e-01,2.282909568244727780e+03,2.190392687870028254e+01
1.390000000000000124e-01,2.283209278962509870e+03,2.535800851293323532e+01
1.395000000000000129e-01,2.283561213712785047e+03,2.149949476732007625e+01
1.400000000000000133e-01,2.283939338571167355e+03,2.543379045524858029e+01
1.405000000000000138e-01,2.284278453543487103e+03,2.128522536664062415e+01
1.410000000000000142e-01,2.284643766920642975e+03,2.527859326125710027e+01
1.415000000000000147e-01,2.285061411025420966e+03,2.119099713441287847e+01
1.420000000000000151e-01,2.285466149389495058e+03,2.552525783008285742e+01
1.425000000000000155e-01,2.285818780287098889e+03,2.136124095868134276e+01
1.430000000000000160e-01,2.286184586543517526e+03,2.555796657156486873e+01
1.435000000000000164e-01,2.286642009043669077e+03,2.120202914399384397e+01
1.440000000000000169e-01,2.287021154945683520e+03,2.603829075841619201e+01
1.444999999999999896e-01,2.287348105789850251e+03,2.069824063655540058e+01
1.449999999999999900e-01,2.287662066559527830e+03,2.566008150169507118e+01
1.454999999999999905e-01,2.287989200690972666e+03,2.049525510121922522e+01
1.459999999999999909e-01,2.288355702010320329e+03,2.620369886456439090e+01
1.464999999999999913e-01,2.288669939464680283e+03,2.045791406081202624e+01
1.469999999999999918e-01,2.288931869942891353e+03,2.633993857373579317e+01
1.474999999999999922e-01,2.289180759435716936e+03,2.041112329709043749e+01
1.479999999999999927e-01,2.289416599415053952e+03,2.606598212871212183e+01
1.484999999999999931e-01,2.289639381797366696e+03,2.032851610502130768e+01
1.489999999999999936e-01,2.289901534234028077e+03,2.643738014764441502e+01
1.494999999999999940e-01,2.290189971258115747e+03,1.999448383208569879e+01
1.499999999999999944e-01,2.290426019239578636e+03,2.654117066570075778e+01
1.504999999999999949e-01,2.290662115884596460e+03,1.985057267413825599e+01
1.509999999999999953e-01,2.290898261208219992e+03,2.716456749414535921e+01
1.514999999999999958e-01,2.291121332057942254e+03,1.972027319375473553e+01
1.519999999999999962e-01,2.291357572077516579e+03,2.673724211425426134e+01
1.524999999999999967e-01,2.291593860820046757e+03,2.028005077627367214e+01
1.529999999999999971e-01,2.291843329589989025e+03,2.710925118722774840e+01
1.534999999999999976e-01,2.292105986980838225e+03,1.897148588028882799e+01
1.539999999999999980e-01,2.292368704582444934e+03,2.737215725566761293e+01
1.544999999999999984e-01,2.292644622888617505e+03,1.939580413962831429e+01
1.549999999999999989e-01,2.292920607623961132e+03,2.736918990400567964e+01
1.554999999999999993e-01,2.293196658812468286e+03,1.861073584104403267e+01
1.559999999999999998e-01,2.293459626510099952e+03,2.757660015031723333e+01
1.565000000000000002e-01,2.293709501691610512e+03,1.877586510294034028e+01
1.570000000000000007e-01,2.293946275778221207e+03,2.778674114470407375e+01
1.575000000000000011e-01,2.294169940638352728e+03,1.914261738348011832e+01
1.580000000000000016e-01,2.294367328209246352e+03,2.815871461913115326e+01
1.585000000000000020e-01,2.294551587256060429e+03,1.847643361442708709e+01
1.590000000000000024e-01,2.294735875900683823e+03,2.779652017573153699e+01
1.595000000000000029e-01,2.294893861158921482e+03,1.824591434606060503e+01
1.600000000000000033e-01,2.295065036405469073e+03,2.812542358284090938e+01
1.605000000000000038e-01,2.295223066991823544e+03,1.817024341519176289e+01
1.610000000000000042e-01,2.295394291354397410e+03,2.829702968559659126e+01
1.615000000000000047e-01,2.295578715394151004e+03,1.801739090586174541e+01
1.620000000000000051e-01,2.295763169071478387e+03,2.833121045488399758e+01
1.625000000000000056e-01,2.295960830908224580e+03,1.781071167622159024e+01
1.630000000000000060e-01,2.296158526784689002e+03,2.841343425826704561e+01
1.635000000000000064e-01,2.296369439915493786e+03,1.781015154960700997e+01
1.640000000000000069e-01,2.296593577576060397e+03,2.856168742729166610e+01
1.645000000000000073e-01,2.296830947500186539e+03,1.770841213792850510e+01
1.650000000000000078e-01,2.297068366497258012e+03,2.870983462605823888e+01
1.655000000000000082e-01,2.297319028693514610e+03,1.758313337853693170e+01
1.660000000000000087e-01,2.297569745601589602e+03,2.857954904912405780e+01
1.665000000000000091e-01,2.297833717263050403e+03,1.740540576710937515e+01
1.670000000000000095e-01,2.298097749587778708e+03,2.849224657518702841e+01
1.675000000000000100e-01,2.298348636504671049e+03,1.738887463862926097e+01
1.680000000000000104e-01,2.298625996310704977e+03,2.899378314809422363e+01
1.685000000000000109e-01,2.298876998586190894e+03,1.722922734003550715e+01
1.690000000000000113e-01,2.299128055684881474e+03,2.891927450491477103e+01
1.695000000000000118e-01,2.299379167624741513e+03,1.841815212885653352e+01
1.700000000000000122e-01,2.299617113750560748e+03,2.870894930780303156e+01
1.705000000000000127e-01,2.299855109128125150e+03,1.834728427199100409e+01
1.710000000000000131e-01,2.300079927777489956e+03,2.844866012420927959e+01
1.715000000000000135e-01,2.300304790384726402e+03,1.761471953321259676e+01
1.720000000000000140e-01,2.300529696962725666e+03,2.831065706685605932e+01
1.725000000000000144e-01,2.300741413920635750e+03,1.791374657111032320e+01
1.730000000000000149e-01,2.300966405890473652e+03,2.818100584567471856e+01
1.735000000000000153e-01,2.301164964763411263e+03,1.812230536503551193e+01
1.740000000000000158e-01,2.301376798669804430e+03,2.812038755829782133e+01
1.745000000000000162e-01,2.301575428380726862e+03,1.797784125640388098e+01
1.750000000000000167e-01,2.301787337867854603e+03,2.780198656572206772e+01
1.755000000000000171e-01,2.302012534458249775e+03,1.806569949071022663e+01
1.759999999999999898e-01,2.302211273928608080e+03,2.776787943921164725e+01
1.764999999999999902e-01,2.302423300523801117e+03,1.860781129544270840e+01
1.769999999999999907e-01,2.302635366176589287e+03,2.772653503434422007e+01
1.774999999999999911e-01,2.302847470897765106e+03,1.856920963502840749e+01
1.779999999999999916e-01,2.303046354565501588e+03,2.721823934032196846e+01
1.784999999999999920e-01,2.303258535012408629e+03,1.846612651970170305e+01
1.789999999999999925e-01,2.303470754559432407e+03,2.725108073449574064e+01
1.794999999999999929e-01,2.303669745905227046e+03,1.876718171503314281e+01
1.799999999999999933e-01,2.303882041239488899e+03,2.714055458398674148e+01
1.804999999999999938e-01,2.304081103654848448e+03,1.897935615808001941e+01
1.809999999999999942e-01,2.304280200472377146e+03,2.683390393910984884e+01
1.814999999999999947e-01,2.304492608339958679e+03,1.913430617541903445e+01
1.819999999999999951e-01,2.304678497349619647e+03,2.648871801920691738e+01
1.824999999999999956e-01,2.304851135427290956e+03,1.935854609771306656e+01
1.829999999999999960e-01,2.305050365350482934e+03,2.658764954054214513e+01
1.834999999999999964e-01,2.305209774089441908e+03,1.961914230174952323e+01
1.839999999999999969e-01,2.305395778820328815e+03,2.602546425184422318e+01
1.844999999999999973e-01,2.305568524378505117e+03,1.932123010176373157e+01
1.849999999999999978e-01,2.305728004795914330e+03,2.528348038790720054e+01
1.854999999999999982e-01,2.305874214561595636e+03,2.041148101512310475e+01
1.859999999999999987e-01,2.306033737273576662e+03,2.523363051712120964e+01
1.864999999999999991e-01,2.306179985816992939e+03,2.035164464272016716e+01
1.869999999999999996e-01,2.306326252911736901e+03,2.545018419532907217e+01
1.875000000000000000e-01,2.306472538561337387e+03,1.993799465498106471e+01
1.880000000000000004e-01,2.306605541619814176e+03,2.450790464480586905e+01
1.885000000000000009e-01,2.306725257488206807e+03,2.130195840627367332e+01
1.890000000000000013e-01,2.306858289695263920e+03,2.618220232947679804e+01
1.895000000000000018e-01,2.306991337247528463e+03,2.138090725192471808e+01
1.900000000000000022e-01,2.307111093166913633e+03,2.528138539735084933e+01
1.905000000000000027e-01,2.307230861520003600e+03,2.047324718715435665e+01
1.910000000000000031e-01,2.307350642308735132e+03,2.404009019691761395e+01
1.915000000000000036e-01,2.307457124562304216e+03,2.028405065970881083e+01
1.920000000000000040e-01,2.307563616644456488e+03,2.370122821738636176e+01
1.925000000000000044e-01,2.307656805279918444e+03,2.050611035857244246e+01
1.930000000000000049e-01,2.307763315794331902e+03,2.342692546476562399e+01
1.935000000000000053e-01,2.307869836141241649e+03,2.064375916272016909e+01
1.940000000000000058e-01,2.307949732854818649e+03,2.352815511657670555e+01
1.945000000000000062e-01,2.308042952679349128e+03,2.108594121090198925e+01
1.950000000000000067e-01,2.308122861379911228e+03,2.325982637505918404e+01
1.955000000000000071e-01,2.308202775613837730e+03,2.136013318866477206e+01
1.960000000000000075e-01,2.308282695381703434e+03,2.324883797382812389e+01
1.965000000000000080e-01,2.308362620684083595e+03,2.158891916486742346e+01
1.970000000000000084e-01,2.308429229330901762e+03,2.376704169315814497e+01
1.975000000000000089e-01,2.308495841821864815e+03,2.181373284951941116e+01
1.980000000000000093e-01,2.308575781885760080e+03,2.385217198444128783e+01
1.985000000000000098e-01,2.308629078337556166e+03,2.206919926806818211e+01
1.990000000000000102e-01,2.308682377250243917e+03,2.371584864392755776e+01
1.995000000000000107e-01,2.308749004351991971e+03,2.236083612385890262e+01
2.000000000000000111e-01,2.308802308802308744e+03,2.343058444123579420e+01
2.005000000000000115e-01,2.308842288755360642e+03,2.238715409834280479e+01
2.010000000000000120e-01,2.308895597513319444e+03,2.339166352608428312e+01
2.015000000000000124e-01,2.308948908733022108e+03,2.244632901648910916e+01
2.020000000000000129e-01,2.308988893763420947e+03,2.309134769526988507e+01
2.025000000000000133e-01,2.309042209291586005e+03,2.257104813150568390e+01
2.030000000000000138e-01,2.309068867978987328e+03,2.302028129021780245e+01
2.035000000000000142e-01,2.309108857164298570e+03,2.248309409491950461e+01
2.040000000000000147e-01,2.309162178232682891e+03,2.297006661724668675e+01
2.045000000000000151e-01,2.309188839690337772e+03,2.254296754585464058e+01
2.050000000000000155e-01,2.309228833031208978e+03,2.285882926045928087e+01
2.055000000000000160e-01,2.309282159640675673e+03,2.265026103405539715e+01
2.060000000000000164e-01,2.309308823869016123e+03,2.283738948115767187e+01
2.065000000000000169e-01,2.309348821366095308e+03,2.272491554098721167e+01
2.070000000000000173e-01,2.309375487133891966e+03,2.270783080160748213e+01
2.075000000000000178e-01,2.309402153517507941e+03,2.273838963629734877e+01
2.080000000000000182e-01,2.309442154247641611e+03,2.272983541925663076e+01
2.084999999999999909e-01,2.309482156363489139e+03,2.273453717166903232e+01
2.089999999999999913e-01,2.309522159865123740e+03,2.273375308564630615e+01
2.094999999999999918e-01,2.309548829636130449e+03,2.273302466968749869e+01
2.099999999999999922e-01,2.309562164752616809e+03,2.273235526407433582e+01
2.104999999999999927e-01,2.309588835447569181e+03,2.273174037347774856e+01
2.109999999999999931e-01,2.309615506758512311e+03,2.273117524026752179e+01
2.114999999999999936e-01,2.309655514879955717e+03,2.273065556079545502e+01
2.119999999999999940e-01,2.309668851228454969e+03,2.273017748868134547e+01
2.124999999999999944e-01,2.309695524387497699e+03,2.272973757388494320e+01
2.129999999999999949e-01,2.309708861198046179e+03,2.272933270500473668e+01
2.134999999999999953e-01,2.309722198162615769e+03,2.272896006398674018e+01
2.139999999999999958e-01,2.309735535281210559e+03,2.272861708794270896e+01
2.144999999999999962e-01,2.309762209980482567e+03,2.272830143854640284e+01
2.149999999999999967e-01,2.309775547561165695e+03,2.272801097706675932e+01
2.154999999999999971e-01,2.309788885295884029e+03,2.272774374404356124e+01
2.159999999999999976e-01,2.309802223184639843e+03,2.272749794083570052e+01
2.164999999999999980e-01,2.309815561227436319e+03,2.272727191555634718e+01
2.169999999999999984e-01,2.309815561227435865e+03,2.272706414871212033e+01
2.174999999999999989e-01,2.309842237775159902e+03,2.272687324285984900e+01
2.179999999999999993e-01,2.309842237775159902e+03,2.272669791138967810e+01
2.184999999999999998e-01,2.309855576280092919e+03,2.272653696915956090e+01
2.190000000000000002e-01,2.309855576280092919e+03,2.272638932474668749e+01
2.195000000000000007e-01,2.309868914939077058e+03,2.272625397203598396e+01
2.200000000000000011e-01,2.309868914939077058e+03,2.272612998381155336e+01
2.205000000000000016e-01,2.309882253752115048e+03,2.272601650499289860e+01
2.210000000000000020e-01,2.309882253752114593e+03,2.272591274719223620e+01
2.215000000000000024e-01,2.309908931840362129e+03,2.272581798279119170e+01
2.220000000000000029e-01,2.309908931840362584e+03,2.272573154104640025e+01
2.225000000000000033e-01,2.309922271115577132e+03,2.272565280259706100e+01
2.230000000000000038e-01,2.309922271115577132e+03,2.272558119609137961e+01
2.235000000000000042e-01,2.309922271115577132e+03,2.272551619379498078e+01
2.240000000000000047e-01,2.309935610544855990e+03,2.272545730852509749e+01
2.245000000000000051e-01,2.309935610544855990e+03,2.272540409027462260e+01
2.250000000000000056e-01,2.309935610544855990e+03,2.272535612312736930e+01
2.255000000000000060e-01,2.309948950128202341e+03,2.272531302279119458e+01
2.260000000000000064e-01,2.309948950128202341e+03,2.272527443343039621e+01
2.265000000000000069e-01,2.309948950128202341e+03,2.272524002649858232e+01
2.270000000000000073e-01,2.309962289865618004e+03,2.272520949723011441e+01
2.275000000000000078e-01,2.309962289865618004e+03,2.272518256370501533e+01
2.280000000000000082e-01,2.309962289865618004e+03,2.272515896448153327e+01
2.285000000000000087e-01,2.309975629757105708e+03,2.272513845743134198e+01
2.290000000000000091e-01,2.309975629757105708e+03,2.272512081739109391e+01
2.295000000000000095e-01,2.309962289865618004e+03,2.272510583576467980e+01
2.300000000000000100e-01,2.309975629757105708e+03,2.272509331888968021e+01
2.305000000000000104e-01,2.309975629757106162e+03,2.272508308651751818e+01
2.310000000000000109e-01,2.309975629757105708e+03,2.272507497107954677e+01
2.315000000000000113e-01,2.309988969802669089e+03,2.272506881685606217e+01
2.320000000000000118e-01,2.309988969802669089e+03,2.272506447895596793e+01
2.325000000000000122e-01,2.309988969802669089e+03,2.272506182246685569e+01
2.330000000000000127e-01,2.310002310002309969e+03,2.272506072148200573e+01
2.335000000000000131e-01,2.310002310002309969e+03,2.272506105931344678e+01
2.340000000000000135e-01,2.310002310002309969e+03,2.272506272689867401e+01
2.345000000000000140e-01,2.310015650356031529e+03,2.272506562251183837e+01
2.350000000000000144e-01,2.310015650356031074e+03,2.272506965177793603e+01
2.355000000000000149e-01,2.310015650356031529e+03,2.272507472621212088e+01
2.360000000000000153e-01,2.310015650356031529e+03,2.272508076387073928e+01
2.365000000000000158e-01,2.310015650356031529e+03,2.272508768798531875e+01
2.370000000000000162e-01,2.310015650356031529e+03,2.272509542723958376e+01
2.375000000000000167e-01,2.310015650356031529e+03,2.272510391506629190e+01
2.380000000000000171e-01,2.310028990863835588e+03,2.272511308922585371e+01
2.385000000000000175e-01,2.310028990863835588e+03,2.272512289201467439e+01
2.390000000000000180e-01,2.310028990863835588e+03,2.272513326949336943e+01
2.395000000000000184e-01,2.310028990863835588e+03,2.272514417132339304e+01
2.399999999999999911e-01,2.310028990863835588e+03,2.272515555042850366e+01
2.404999999999999916e-01,2.310042331525725331e+03,2.272516736298532436e+01
2.409999999999999920e-01,2.310028990863835588e+03,2.272517956812736628e+01
2.414999999999999925e-01,2.310028990863835588e+03,2.272519212757102025e+01
2.419999999999999929e-01,2.310028990863835588e+03,2.272520500550426448e+01
2.424999999999999933e-01,2.310028990863835588e+03,2.272521816861742394e+01
2.429999999999999938e-01,2.310042331525725331e+03,2.272523158558711742e+01
2.434999999999999942e-01,2.310028990863835588e+03,2.272524522721827722e+01
2.439999999999999947e-01,2.310028990863835588e+03,2.272525906619791414e+01
2.444999999999999951e-01,2.310028990863835588e+03,2.272527307675188979e+01
2.449999999999999956e-01,2.310028990863835588e+03,2.273036048379261231e+01
2.454999999999999960e-01,2.310042331525725331e+03,2.269671691887547027e+01
2.459999999999999964e-01,2.310028990863835588e+03,2.271870263015151892e+01
2.464999999999999969e-01,2.310028990863835588e+03,2.270898404834517237e+01
2.469999999999999973e-01,2.310028990863835588e+03,2.272038855966145832e+01
2.474999999999999978e-01,2.310028990863835588e+03,2.268214370859138285e+01
2.479999999999999982e-01,2.310015650356031529e+03,2.270391387001183503e+01
2.484999999999999987e-01,2.310015650356031529e+03,2.278366860600852561e+01
2.489999999999999991e-01,2.310015650356031529e+03,2.282675566539062473e+01
2.494999999999999996e-01,2.310028990863835588e+03,2.264293367391335465e+01
2.500000000000000000e-01,2.310028990863835588e+03,2.272709274953598424e+01
2.505000000000000004e-01,2.310015650356031529e+03,2.267650923996212242e+01
2.510000000000000009e-01,2.310015650356031529e+03,2.276492914070549389e+01
2.515000000000000013e-01,2.310015650356031529e+03,2.276425426463305257e+01
2.520000000000000018e-01,2.310028990863835588e+03,2.266715112379261399e+01
2.525000000000000022e-01,2.310028990863835588e+03,2.284800183932765094e+01
2.530000000000000027e-01,2.310028990863835588e+03,2.278419173772016748e+01
2.535000000000000031e-01,2.310042331525725331e+03,2.282379656831912840e+01
2.540000000000000036e-01,2.310042331525725331e+03,2.259658471002840940e+01
2.545000000000000040e-01,2.310042331525725331e+03,2.269367149012784068e+01
2.550000000000000044e-01,2.310055672341703485e+03,2.282562992337594920e+01
2.555000000000000049e-01,2.310055672341703485e+03,2.280776772507575600e+01
2.560000000000000053e-01,2.310069013311772778e+03,2.272480662950757591e+01
2.565000000000000058e-01,2.310069013311772778e+03,2.260008561113636461e+01
2.570000000000000062e-01,2.310069013311772778e+03,2.285423471161221443e+01
2.575000000000000067e-01,2.310082354435935940e+03,2.268742968886600408e+01
2.580000000000000071e-01,2.310082354435935486e+03,2.286389971855823688e+01
2.585000000000000075e-01,2.310082354435935940e+03,2.263159620395833471e+01
2.590000000000000080e-01,2.310095695714194790e+03,2.272349884506392215e+01
2.595000000000000084e-01,2.310095695714194790e+03,2.283496435029829641e+01
2.600000000000000089e-01,2.310095695714194790e+03,2.257148177969933656e+01
2.605000000000000093e-01,2.310109037146553419e+03,2.270061183509469771e+01
2.610000000000000098e-01,2.310109037146553419e+03,2.288934186677793647e+01
2.615000000000000102e-01,2.310109037146553419e+03,2.264486362570075784e+01
2.620000000000000107e-01,2.310095695714194790e+03,2.291001903308948684e+01
2.625000000000000111e-01,2.310109037146553419e+03,2.269008797542376854e+01
2.630000000000000115e-01,2.310109037146553419e+03,2.263292425420691245e+01
2.635000000000000120e-01,2.310109037146553419e+03,2.297195111158143632e+01
2.640000000000000124e-01,2.310109037146553419e+03,2.265064340281723787e+01
2.645000000000000129e-01,2.310122378733013647e+03,2.297464574777225010e+01
2.650000000000000133e-01,2.310122378733013647e+03,2.296776804885179857e+01
2.655000000000000138e-01,2.310122378733013647e+03,2.278379717357007550e+01
2.660000000000000142e-01,2.310122378733013647e+03,2.290484642371685453e+01
2.665000000000000147e-01,2.310135720473577749e+03,2.262982717535984989e+01
2.670000000000000151e-01,2.310135720473577749e+03,2.250017432367661030e+01
2.675000000000000155e-01,2.310135720473577749e+03,2.286875006244317987e+01
2.680000000000000160e-01,2.310135720473577749e+03,2.285776543490293378e+01
2.685000000000000164e-01,2.310135720473577749e+03,2.263437727376894060e+01
2.690000000000000169e-01,2.310135720473577749e+03,2.283169982417140176e+01
2.695000000000000173e-01,2.310135720473577749e+03,2.249688691151515130e+01
2.700000000000000178e-01,2.310149062368249361e+03,2.266066722356297447e+01
2.705000000000000182e-01,2.310149062368249361e+03,2.285198191745975294e+01
2.710000000000000187e-01,2.310149062368249361e+03,2.264738714457386592e+01
2.715000000000000191e-01,2.310149062368249361e+03,2.258303376456913014e+01
2.720000000000000195e-01,2.310162404417030302e+03,2.286158006765388251e+01
2.725000000000000200e-01,2.310162404417030302e+03,2.245458571429450956e+01
2.730000000000000204e-01,2.310149062368249361e+03,2.308129476735085106e+01
2.735000000000000209e-01,2.310149062368249361e+03,2.267255578216382617e+01
2.740000000000000213e-01,2.310162404417030302e+03,2.252436079309659078e+01
2.745000000000000218e-01,2.310162404417030302e+03,2.267950712311553119e+01
2.750000000000000222e-01,2.310162404417030302e+03,2.270296337231771133e+01
2.755000000000000226e-01,2.310162404417030302e+03,2.291295143343276308e+01
2.760000000000000231e-01,2.310162404417030302e+03,2.264024295213068072e+01
2.765000000000000235e-01,2.310175746619923757e+03,2.277923299026278059e+01
2.770000000000000240e-01,2.310175746619924212e+03,2.276886483390387994e+01
2.775000000000000244e-01,2.310162404417030302e+03,2.278225025360321965e+01
2.780000000000000249e-01,2.310162404417030302e+03,2.263219698571022676e+01
2.785000000000000253e-01,2.310175746619924212e+03,2.306915234004734927e+01
2.790000000000000258e-01,2.310175746619923757e+03,2.253606254688683919e+01
2.795000000000000262e-01,2.310175746619924212e+03,2.262604799457386662e+01
2.800000000000000266e-01,2.310189088976932908e+03,2.298379476637073893e+01
2.805000000000000271e-01,2.310189088976932908e+03,2.275799733023910676e+01
2.810000000000000275e-01,2.310189088976932908e+03,2.257642182372869399e+01
2.815000000000000280e-01,2.310189088976932908e+03,2.287793025682528736e+01
2.820000000000000284e-01,2.310202431488059119e+03,2.267720676478930031e+01
2.825000000000000289e-01,2.310202431488059119e+03,2.258412838876183315e+01
2.830000000000000293e-01,2.310189088976932908e+03,2.269938506354403529e+01
2.835000000000000298e-01,2.310189088976932908e+03,2.284230323097064286e+01
2.840000000000000302e-01,2.310202431488059119e+03,2.247937982829782300e+01
2.845000000000000306e-01,2.310202431488059574e+03,2.290598415549005651e+01
2.850000000000000311e-01,2.310202431488059119e+03,2.253650015200994261e+01
2.855000000000000315e-01,2.310202431488059574e+03,2.287385955365530421e+01
2.860000000000000320e-01,2.310215774153306029e+03,2.289715496638967807e+01
2.865000000000000324e-01,2.310215774153306029e+03,2.265039802235795108e+01
2.870000000000000329e-01,2.310215774153306029e+03,2.264578331240767284e+01
2.875000000000000333e-01,2.310229116972675911e+03,2.289496064241477669e+01
2.880000000000000338e-01,2.310229116972675911e+03,2.248412352358901600e+01
2.884999999999999787e-01,2.310229116972675911e+03,2.298000173587358219e+01
2.889999999999999791e-01,2.310215774153306029e+03,2.257671861218749854e+01
2.894999999999999796e-01,2.310229116972675911e+03,2.280428501085937398e+01
2.899999999999999800e-01,2.310229116972675911e+03,2.314348444642755354e+01
2.904999999999999805e-01,2.310229116972675911e+03,2.271595718650331719e+01
2.909999999999999809e-01,2.310229116972675911e+03,2.258139038176609503e+01
2.914999999999999813e-01,2.310242459946171493e+03,2.261104120607007317e+01
2.919999999999999818e-01,2.310242459946171493e+03,2.292588906133286031e+01
2.924999999999999822e-01,2.310242459946171493e+03,2.268893628653882644e+01
2.929999999999999827e-01,2.310242459946171493e+03,2.257282305946495882e+01
2.934999999999999831e-01,2.310242459946171493e+03,2.304778745688446762e+01
2.939999999999999836e-01,2.310242459946171493e+03,2.260452887079071616e+01
2.944999999999999840e-01,2.310242459946171493e+03,2.291051742542376601e+01
2.949999999999999845e-01,2.310242459946171493e+03,2.270135360926373025e+01
2.954999999999999849e-01,2.310242459946171493e+03,2.253775458316287938e+01
2.959999999999999853e-01,2.310255803073795050e+03,2.291182472208570076e+01
2.964999999999999858e-01,2.310255803073795050e+03,2.270084863095407357e+01
2.969999999999999862e-01,2.310255803073795050e+03,2.263165423087358263e+01
2.974999999999999867e-01,2.310255803073795050e+03,2.280393826551373238e+01
2.979999999999999871e-01,2.310269146355550220e+03,2.265820914528408991e+01
2.984999999999999876e-01,2.310255803073795050e+03,2.286886414399148038e+01
2.989999999999999880e-01,2.310255803073795050e+03,2.256801831753077536e+01
2.994999999999999885e-01,2.310255803073795050e+03,2.270479484795691150e+01
2.999999999999999889e-01,2.310255803073795050e+03,2.252949815607954420e+01
3.004999999999999893e-01,2.310269146355550674e+03,2.277580138744555072e+01
3.009999999999999898e-01,2.310269146355550220e+03,2.278811381895833321e+01
3.014999999999999902e-01,2.310269146355550674e+03,2.288111993319602533e+01
3.019999999999999907e-01,2.310269146355550220e+03,2.261383006882575586e+01
3.024999999999999911e-01,2.310282489791439275e+03,2.281439915795217743e+01
3.029999999999999916e-01,2.310269146355550220e+03,2.269441238859375076e+01
3.034999999999999920e-01,2.310269146355550220e+03,2.260652306828124836e+01
3.039999999999999925e-01,2.310269146355550220e+03,2.284971069664299037e+01
3.044999999999999929e-01,2.310269146355550220e+03,2.264374071473011085e+01
3.049999999999999933e-01,2.310282489791439275e+03,2.285383251763257562e+01
3.054999999999999938e-01,2.310282489791438820e+03,2.257047185188446647e+01
3.059999999999999942e-01,2.310282489791439275e+03,2.289692642318655302e+01
3.064999999999999947e-01,2.310282489791439275e+03,2.266649860859848431e+01
3.069999999999999951e-01,2.310295833381464490e+03,2.280162246544507454e+01
3.074999999999999956e-01,2.310295833381464945e+03,2.286219695736505741e+01
3.079999999999999960e-01,2.310282489791439275e+03,2.271455984373342574e+01
3.084999999999999964e-01,2.310282489791439275e+03,2.286921483328125149e+01
3.089999999999999969e-01,2.310295833381464945e+03,2.285178243190340908e+01
3.094999999999999973e-01,2.310295833381464490e+03,2.286885038685842630e+01
3.099999999999999978e-01,2.310295833381464490e+03,2.262930029347774763e+01
3.104999999999999982e-01,2.310295833381464490e+03,2.288528634634706549e+01
3.109999999999999987e-01,2.310309177125629049e+03,2.264420369568419034e+01
3.114999999999999991e-01,2.310309177125628594e+03,2.267627777035274761e+01
3.119999999999999996e-01,2.310309177125629049e+03,2.259577215520123517e+01
3.125000000000000000e-01,2.310309177125629049e+03,2.263002891352035562e+01
3.130000000000000004e-01,2.310322521023935224e+03,2.264408949840672491e+01
3.135000000000000009e-01,2.310322521023935224e+03,2.257842277068655434e+01
3.140000000000000013e-01,2.310309177125629049e+03,2.287756026413589083e+01
3.145000000000000018e-01,2.310309177125629049e+03,2.258557566000946792e+01
3.150000000000000022e-01,2.310322521023935224e+03,2.296017813759469917e+01
3.155000000000000027e-01,2.310322521023935224e+03,2.261112301819839132e+01
3.160000000000000031e-01,2.310322521023935224e+03,2.264849311928977116e+01
3.165000000000000036e-01,2.310322521023935224e+03,2.252407137449337071e+01
3.170000000000000040e-01,2.310322521023935224e+03,2.268784948860322004e+01
3.175000000000000044e-01,2.310335865076385289e+03,2.276067030873343100e+01
3.180000000000000049e-01,2.310335865076385289e+03,2.285067365339488532e+01
3.185000000000000053e-01,2.310335865076385289e+03,2.268785447356534135e+01
3.190000000000000058e-01,2.310322521023935224e+03,2.259777945920928133e+01
3.195000000000000062e-01,2.310322521023935224e+03,2.298012025906723466e+01
3.200000000000000067e-01,2.310335865076385289e+03,2.281816184397017011e+01
3.205000000000000071e-01,2.310335865076385289e+03,2.277987268180871183e+01
3.210000000000000075e-01,2.310335865076385289e+03,2.274376054159564475e+01
3.215000000000000080e-01,2.310335865076385289e+03,2.263291360129971608e+01
3.220000000000000084e-01,2.310349209282982883e+03,2.262936036522727079e+01
3.225000000000000089e-01,2.310349209282982883e+03,2.283758742076941317e+01
3.230000000000000093e-01,2.310349209282982883e+03,2.279811121513020922e+01
3.235000000000000098e-01,2.310335865076385289e+03,2.282807153329782324e+01
3.240000000000000102e-01,2.310335865076385289e+03,2.284827986211648110e+01
3.245000000000000107e-01,2.310349209282982883e+03,2.266201216430397736e+01
3.250000000000000111e-01,2.310349209282982883e+03,2.285110099581676124e+01
3.255000000000000115e-01,2.310349209282982883e+03,2.272749268216382390e+01
3.260000000000000120e-01,2.310349209282982883e+03,2.261634948459280281e+01
3.265000000000000124e-01,2.310349209282982883e+03,2.264016102837121025e+01
3.270000000000000129e-01,2.310362553643730280e+03,2.251054859449573797e+01
3.275000000000000133e-01,2.310362553643730280e+03,2.285391914317234807e+01
3.280000000000000138e-01,2.310349209282982883e+03,2.254163541239820034e+01
3.285000000000000142e-01,2.310349209282982883e+03,2.278691989983427746e+01
3.290000000000000147e-01,2.310349209282982883e+03,2.270475992169270896e+01
3.295000000000000151e-01,2.310362553643730280e+03,2.260230585490530331e+01
3.300000000000000155e-01,2.310362553643730280e+03,2.265502132041903494e+01
3.305000000000000160e-01,2.310362553643730280e+03,2.259896150378551027e+01
3.310000000000000164e-01,2.310362553643730280e+03,2.298519882653409141e+01
3.315000000000000169e-01,2.310375898158630207e+03,2.274128479909090927e+01
3.320000000000000173e-01,2.310375898158630662e+03,2.270723816833333331e+01
3.325000000000000178e-01,2.310375898158630207e+03,2.281175278464251832e+01
3.330000000000000182e-01,2.310362553643730280e+03,2.262510238851088928e+01
3.335000000000000187e-01,2.310362553643730280e+03,2.282749736929213924e+01
3.340000000000000191e-01,2.310375898158630207e+03,2.287616680120975587e+01
3.345000000000000195e-01,2.310375898158630662e+03,2.258186753715672523e+01
3.350000000000000200e-01,2.310375898158630662e+03,2.264255492014204663e+01
3.355000000000000204e-01,2.310375898158630207e+03,2.261736683182291685e+01
3.360000000000000209e-01,2.310375898158630662e+03,2.265691201919270625e+01
3.365000000000000213e-01,2.310389242827685393e+03,2.293800383939630905e+01
3.370000000000000218e-01,2.310389242827685393e+03,2.270896186540483086e+01
3.375000000000000222e-01,2.310389242827685393e+03,2.279410545064630966e+01
3.380000000000000226e-01,2.310375898158630207e+03,2.269969485358191008e+01
3.385000000000000231e-01,2.310375898158630662e+03,2.262233319928740372e+01
3.390000000000000235e-01,2.310389242827685393e+03,2.292563138469697037e+01
3.395000000000000240e-01,2.310389242827685393e+03,2.276640070406960348e+01
3.400000000000000244e-01,2.310389242827685393e+03,2.286864526158380784e+01
3.405000000000000249e-01,2.310389242827685393e+03,2.286437245389441486e+01
3.410000000000000253e-01,2.310389242827685848e+03,2.292034862292850406e+01
3.415000000000000258e-01,2.310402587650898568e+03,2.267463324921401480e+01
3.420000000000000262e-01,2.310402587650898568e+03,2.254832089037405041e+01
3.425000000000000266e-01,2.310402587650898113e+03,2.288148991594460213e+01
3.430000000000000271e-01,2.310389242827685393e+03,2.282881473294033725e+01
3.435000000000000275e-01,2.310389242827685393e+03,2.259047710223248018e+01
3.440000000000000280e-01,2.310402587650898113e+03,2.289445862918086760e+01
3.445000000000000284e-01,2.310402587650898568e+03,2.289843050733191276e+01
3.450000000000000289e-01,2.310402587650898113e+03,2.280235779907433624e+01
3.455000000000000293e-01,2.310402587650898568e+03,2.264989243365293703e+01
3.460000000000000298e-01,2.310402587650898113e+03,2.257519064815814502e+01
3.465000000000000302e-01,2.310415932628271548e+03,2.286400752035984851e+01
3.470000000000000306e-01,2.310415932628271548e+03,2.266955203252841144e+01
3.475000000000000311e-01,2.310415932628271548e+03,2.281919764272727136e+01
3.480000000000000315e-01,2.310402587650898568e+03,2.267449827913351967e+01
3.485000000000000320e-01,2.310402587650898568e+03,2.259897954721590807e+01
3.490000000000000324e-01,2.310402587650898113e+03,2.267296819635179617e+01
3.495000000000000329e-01,2.310415932628271548e+03,2.268791953263257710e+01
3.500000000000000333e-01,2.310415932628271548e+03,2.276373540448863508e+01
3.505000000000000338e-01,2.310415932628271548e+03,2.266965055172348542e+01
3.510000000000000342e-01,2.310415932628271548e+03,2.280043263221590877e+01
3.515000000000000346e-01,2.310415932628271548e+03,2.282184878365056591e+01
3.519999999999999796e-01,2.310429277759807974e+03,2.271708813472301003e+01
3.524999999999999800e-01,2.310415932628271548e+03,2.266518751651041796e+01
3.529999999999999805e-01,2.310415932628271548e+03,2.282203085537641840e+01
3.534999999999999809e-01,2.310415932628271548e+03,2.265707097682765081e+01
3.539999999999999813e-01,2.310415932628271548e+03,2.285755440977746034e+01
3.544999999999999818e-01,2.310415932628271548e+03,2.261469879946022843e+01
3.549999999999999822e-01,2.310429277759807974e+03,2.267388554927083533e+01
3.554999999999999827e-01,2.310429277759807974e+03,2.268952263647727108e+01
3.559999999999999831e-01,2.310429277759807974e+03,2.277533469793087306e+01
3.564999999999999836e-01,2.310429277759807974e+03,2.287036309133996070e+01
3.569999999999999840e-01,2.310429277759807974e+03,2.284410130892755930e+01
3.574999999999999845e-01,2.310429277759807974e+03,2.266764737580729161e+01
3.579999999999999849e-01,2.310429277759807974e+03,2.279437495314630624e+01
3.584999999999999853e-01,2.310429277759807974e+03,2.269991076839961863e+01
3.589999999999999858e-01,2.310429277759807974e+03,2.271331768992897793e+01
3.594999999999999862e-01,2.310429277759807974e+03,2.261137121197916500e+01
3.599999999999999867e-01,2.310429277759807974e+03,2.272832331715435572e+01
3.604999999999999871e-01,2.310442623045510118e+03,2.278429516916429520e+01
3.609999999999999876e-01,2.310442623045510118e+03,2.284868462502367237e+01
3.614999999999999880e-01,2.310442623045510118e+03,2.257067896907670601e+01
3.619999999999999885e-01,2.310442623045510118e+03,2.259868135581202608e+01
3.624999999999999889e-01,2.310429277759807974e+03,2.265234082197206078e+01
3.629999999999999893e-01,2.310429277759807974e+03,2.288209888266334957e+01
3.634999999999999898e-01,2.310442623045510118e+03,2.280198039083096617e+01
3.639999999999999902e-01,2.310442623045510118e+03,2.268463784428267260e+01
3.644999999999999907e-01,2.310442623045510118e+03,2.282047122098958525e+01
3.649999999999999911e-01,2.310442623045510118e+03,2.253386708717803089e+01
3.654999999999999916e-01,2.310442623045510118e+03,2.274720909860085527e+01
3.659999999999999920e-01,2.310455968485380254e+03,2.277682501936316228e+01
3.664999999999999925e-01,2.310455968485380254e+03,2.268601080697916572e+01
3.669999999999999929e-01,2.310455968485380254e+03,2.284113281881628765e+01
3.674999999999999933e-01,2.310455968485380254e+03,2.270304951861505316e+01
3.679999999999999938e-01,2.310442623045510118e+03,2.261754216959043262e+01
3.684999999999999942e-01,2.310442623045510118e+03,2.273114389979876648e+01
3.689999999999999947e-01,2.310442623045510118e+03,2.270066826642045044e+01
3.694999999999999951e-01,2.310455968485380254e+03,2.268389743304924622e+01
3.699999999999999956e-01,2.310455968485380254e+03,2.271600856224905129e+01
3.704999999999999960e-01,2.310455968485380254e+03,2.277758002283144023e+01
3.709999999999999964e-01,2.310455968485380254e+03,2.266109430198153518e+01
3.714999999999999969e-01,2.310455968485380254e+03,2.269479010352746329e+01
3.719999999999999973e-01,2.310455968485380254e+03,2.264501484425426270e+01
3.724999999999999978e-01,2.310469314079422475e+03,2.275391128155776599e+01
3.729999999999999982e-01,2.310455968485380254e+03,2.269052230113399560e+01
3.734999999999999987e-01,2.310455968485380254e+03,2.262599729804687243e+01
3.739999999999999991e-01,2.310455968485380254e+03,2.260664462847537948e+01
3.744999999999999996e-01,2.310455968485380254e+03,2.278667557079308637e+01
3.750000000000000000e-01,2.310455968485380254e+03,2.279022942580019162e+01
3.755000000000000004e-01,2.310455968485380254e+03,2.281594965992661272e+01
3.760000000000000009e-01,2.310469314079422020e+03,2.275998309725615343e+01
3.765000000000000013e-01,2.310469314079422475e+03,2.278521315179924400e+01
3.770000000000000018e-01,2.310469314079422020e+03,2.284536455076704442e+01
3.775000000000000022e-01,2.310469314079422475e+03,2.286508069072916527e+01
3.780000000000000027e-01,2.310469314079422020e+03,2.267503550333806572e+01
3.785000000000000031e-01,2.310469314079422475e+03,2.278105472075520765e+01
3.790000000000000036e-01,2.310455968485380254e+03,2.264816859073389921e+01
3.795000000000000040e-01,2.310469314079422020e+03,2.273515495725852276e+01
3.800000000000000044e-01,2.310469314079422475e+03,2.276447342186789768e+01
3.805000000000000049e-01,2.310469314079422020e+03,2.271417346660984649e+01
3.810000000000000053e-01,2.310469314079422020e+03,2.277288536257102081e+01
3.815000000000000058e-01,2.310469314079422475e+03,2.260233044934659219e+01
3.820000000000000062e-01,2.310469314079422020e+03,2.276642533283143877e+01
3.825000000000000067e-01,2.310469314079422475e+03,2.267998487535511387e+01
3.830000000000000071e-01,2.310482659827638145e+03,2.271808664370028197e+01
3.835000000000000075e-01,2.310482659827638145e+03,2.260462682900331544e+01
3.840000000000000080e-01,2.310482659827638145e+03,2.266536079728219377e+01
3.845000000000000084e-01,2.310482659827638145e+03,2.274224964625473433e+01
3.850000000000000089e-01,2.310482659827638145e+03,2.266856797454545713e+01
3.855000000000000093e-01,2.310469314079422020e+03,2.265326177156959986e+01
3.860000000000000098e-01,2.310469314079422020e+03,2.270929734006628564e+01
3.865000000000000102e-01,2.310469314079422020e+03,2.280491508352983132e+01
3.870000000000000107e-01,2.310482659827638145e+03,2.274780339834043374e+01
3.875000000000000111e-01,2.310482659827638145e+03,2.275661401529592709e+01
3.880000000000000115e-01,2.310482659827638145e+03,2.279918566727273088e+01
3.885000000000000120e-01,2.310482659827638145e+03,2.277618796156013303e+01
3.890000000000000124e-01,2.310482659827638145e+03,2.284578657166903426e+01
3.895000000000000129e-01,2.310482659827638145e+03,2.281519626332149642e+01
3.900000000000000133e-01,2.310482659827638145e+03,2.274113169304450821e+01
3.905000000000000138e-01,2.310482659827638145e+03,2.268550573842566109e+01
3.910000000000000142e-01,2.310482659827638145e+03,2.274183994395833608e+01
3.915000000000000147e-01,2.310496005730030447e+03,2.282506949244791628e+01
3.920000000000000151e-01,2.310496005730029992e+03,2.282046414639204812e+01
3.925000000000000155e-01,2.310496005730029992e+03,2.270174912116477373e+01
3.930000000000000160e-01,2.310496005730030447e+03,2.261979341365530161e+01
3.935000000000000164e-01,2.310482659827638145e+03,2.265165367599668400e+01
3.940000000000000169e-01,2.310482659827638145e+03,2.280223772675662985e+01
3.945000000000000173e-01,2.310482659827638145e+03,2.267859778117423986e+01
3.950000000000000178e-01,2.310482659827638145e+03,2.271805145464488618e+01
3.955000000000000182e-01,2.310482659827638145e+03,2.268721779491477264e+01
3.960000000000000187e-01,2.310482659827638145e+03,2.264941360777935486e+01
3.965000000000000191e-01,2.310496005730030447e+03,2.275555121906960210e+01
3.970000000000000195e-01,2.310496005730029992e+03,2.271045951478456715e+01
3.975000000000000200e-01,2.310496005730030447e+03,2.263683671817471676e+01
3.980000000000000204e-01,2.310496005730029992e+03,2.270706714980823548e+01
3.985000000000000209e-01,2.310496005730029992e+03,2.270687581198863469e+01
3.990000000000000213e-01,2.310496005730030447e+03,2.277929270990293631e+01
3.995000000000000218e-01,2.310496005730029992e+03,2.273874041097301202e+01
4.000000000000000222e-01,2.310496005730030447e+03,2.279516279154119118e+01
4.005000000000000226e-01,2.310496005730029992e+03,2.264024527056818314e+01
4.010000000000000231e-01,2.310496005730030447e+03,2.273324561658143494e+01
4.015000000000000235e-01,2.310496005730029992e+03,2.273956153301846683e+01
4.020000000000000240e-01,2.310496005730030447e+03,2.271548893462594521e+01
4.025000000000000244e-01,2.310509351786601655e+03,2.276677490303740115e+01
4.030000000000000249e-01,2.310509351786601655e+03,2.268184948990530359e+01
4.035000000000000253e-01,2.310509351786601655e+03,2.276265273397964251e+01
4.040000000000000258e-01,2.310509351786601655e+03,2.263821927270359780e+01
4.045000000000000262e-01,2.310496005730029992e+03,2.276161388348721459e+01
4.050000000000000266e-01,2.310496005730030447e+03,2.285069099616477217e+01
4.055000000000000271e-01,2.310496005730029992e+03,2.279111124563684143e+01
4.060000000000000275e-01,2.310496005730030447e+03,2.267329544997869206e+01
4.065000000000000280e-01,2.310496005730029992e+03,2.276959112174479216e+01
4.070000000000000284e-01,2.310496005730030447e+03,2.270688545731297125e+01
4.075000000000000289e-01,2.310496005730029992e+03,2.274978440635180377e+01
4.080000000000000293e-01,2.310496005730030447e+03,2.270809127057291477e+01
4.085000000000000298e-01,2.310496005730029992e+03,2.281033850168797272e+01
4.090000000000000302e-01,2.310496005730029992e+03,2.283516859614346473e+01
4.095000000000000306e-01,2.310496005730030447e+03,2.271410305997395795e+01
4.100000000000000311e-01,2.310496005730029992e+03,2.276166438817234905e+01
4.105000000000000315e-01,2.310509351786601655e+03,2.264006525403882719e+01
4.110000000000000320e-01,2.310509351786601655e+03,2.278565860533380771e+01
4.115000000000000324e-01,2.310509351786601655e+03,2.268567919202651240e+01
4.120000000000000329e-01,2.310509351786601655e+03,2.281472981827178259e+01
4.125000000000000333e-01,2.310509351786601655e+03,2.278564953755444833e+01
4.130000000000000338e-01,2.310509351786601655e+03,2.269442390647963848e+01
4.135000000000000342e-01,2.310509351786601655e+03,2.264557151097774579e+01
4.140000000000000346e-01,2.310509351786601655e+03,2.272400978198390220e+01
4.145000000000000351e-01,2.310509351786601655e+03,2.268540090108191265e+01
4.150000000000000355e-01,2.310509351786601655e+03,2.278465465510890198e+01
4.155000000000000360e-01,2.310509351786601655e+03,2.282632222642519082e+01
4.160000000000000364e-01,2.310509351786601655e+03,2.268864936876657268e+01
4.164999999999999813e-01,2.310509351786601655e+03,2.278443395889678058e+01
4.169999999999999818e-01,2.310509351786601655e+03,2.271948408102035799e+01
4.174999999999999822e-01,2.310509351786601655e+03,2.272360521056107885e+01
4.179999999999999827e-01,2.310509351786601655e+03,2.268450481114583184e+01
4.184999999999999831e-01,2.310509351786601655e+03,2.267758182038825865e+01
4.189999999999999836e-01,2.310509351786601655e+03,2.277715085281723262e+01
4.194999999999999840e-01,2.310509351786601655e+03,2.275981928348011252e+01
4.199999999999999845e-01,2.310509351786601655e+03,2.269784783786458249e+01
4.204999999999999849e-01,2.310509351786601655e+03,2.274354808392519089e+01
4.209999999999999853e-01,2.310509351786601655e+03,2.278618868678030296e+01
4.214999999999999858e-01,2.310509351786601655e+03,2.273620686879261399e+01
4.219999999999999862e-01,2.310509351786601655e+03,2.264318095762547500e+01
4.224999999999999867e-01,2.310509351786601655e+03,2.270152700267282242e+01
4.229999999999999871e-01,2.310509351786601655e+03,2.273702791648911159e+01
4.234999999999999876e-01,2.310509351786601655e+03,2.273716181419744231e+01
4.239999999999999880e-01,2.310509351786601655e+03,2.270888059845407270e+01
4.244999999999999885e-01,2.310509351786601655e+03,2.278374081050662880e+01
4.249999999999999889e-01,2.310509351786601655e+03,2.271756401537878745e+01
4.254999999999999893e-01,2.310509351786601655e+03,2.270146696529356234e+01
4.259999999999999898e-01,2.310509351786601655e+03,2.269856412657907185e+01
4.264999999999999902e-01,2.310509351786601655e+03,2.272957934719933704e+01
4.269999999999999907e-01,2.310509351786601655e+03,2.269406661012547488e+01
4.274999999999999911e-01,2.310509351786601655e+03,2.272518739828598555e+01
4.279999999999999916e-01,2.310509351786601655e+03,2.271145082063447163e+01
4.284999999999999920e-01,2.310509351786601655e+03,2.273948127142282161e+01
4.289999999999999925e-01,2.310509351786601655e+03,2.268954037124289869e+01
4.294999999999999929e-01,2.310522697997354499e+03,2.266862317826230822e+01
4.299999999999999933e-01,2.310522697997354499e+03,2.275249128676609445e+01
4.304999999999999938e-01,2.310522697997354499e+03,2.274036425137547468e+01
4.309999999999999942e-01,2.310522697997354499e+03,2.272449337898674315e+01
4.314999999999999947e-01,2.310522697997354499e+03,2.276548460735321910e+01
4.319999999999999951e-01,2.310522697997354499e+03,2.268160106198390480e+01
4.324999999999999956e-01,2.310522697997354499e+03,2.276368235880918789e+01
4.329999999999999960e-01,2.310522697997354499e+03,2.268981179303740348e+01
4.334999999999999964e-01,2.310522697997354499e+03,2.267098615764678016e+01
4.339999999999999969e-01,2.310522697997354499e+03,2.274247640370264989e+01
4.344999999999999973e-01,2.310522697997354499e+03,2.277747094267755301e+01
4.349999999999999978e-01,2.310522697997354499e+03,2.271261039509233015e+01
4.354999999999999982e-01,2.310522697997354499e+03,2.273019328286931540e+01
4.359999999999999987e-01,2.310522697997354499e+03,2.277051024601799156e+01
4.364999999999999991e-01,2.310522697997354499e+03,2.268021822956439593e+01
4.369999999999999996e-01,2.310509351786601655e+03,2.272070718551846724e+01
4.375000000000000000e-01,2.310509351786601655e+03,2.271116166433238703e+01
4.380000000000000004e-01,2.310509351786601655e+03,2.269531374491477393e+01
4.385000000000000009e-01,2.310522697997354499e+03,2.269559627272727198e+01
4.390000000000000013e-01,2.310522697997354499e+03,2.281060538588778286e+01
4.395000000000000018e-01,2.310522697997354499e+03,2.268201381374763415e+01
4.400000000000000022e-01,2.310522697997354499e+03,2.269739786356770495e+01
4.405000000000000027e-01,2.310522697997354499e+03,2.272764559699573894e+01
4.410000000000000031e-01,2.310522697997354499e+03,2.273903791620975312e+01
4.415000000000000036e-01,2.310522697997354499e+03,2.268909895665009557e+01
4.420000000000000040e-01,2.310522697997354499e+03,2.274666606671401325e+01
4.425000000000000044e-01,2.310522697997354499e+03,2.268283026124053237e+01
4.430000000000000049e-01,2.310522697997354499e+03,2.273352618588304708e+01
4.435000000000000053e-01,2.310522697997354499e+03,2.273440487665246224e+01
4.440000000000000058e-01,2.310509351786601655e+03,2.268908810652935770e+01
4.445000000000000062e-01,2.310509351786601655e+03,2.270824339879971987e+01
4.450000000000000067e-01,2.310522697997354499e+03,2.272679543988636297e+01
4.455000000000000071e-01,2.310522697997354499e+03,2.274504228199337064e+01
4.460000000000000075e-01,2.310522697997354499e+03,2.270359003642045437e+01
4.465000000000000080e-01,2.310522697997354499e+03,2.275092185477272722e+01
4.470000000000000084e-01,2.310522697997354499e+03,2.269986343303030196e+01
4.475000000000000089e-01,2.310522697997354499e+03,2.270184295105350358e+01
4.480000000000000093e-01,2.310522697997354499e+03,2.271429266512073752e+01
4.485000000000000098e-01,2.310509351786601655e+03,2.269954229494081588e+01
4.490000000000000102e-01,2.310509351786601655e+03,2.268261764951941117e+01
4.495000000000000107e-01,2.310522697997354499e+03,2.269467594503787922e+01
4.500000000000000111e-01,2.310522697997354499e+03,2.270142465629024642e+01
4.505000000000000115e-01,2.310522697997354499e+03,2.274225711560369234e+01
4.510000000000000120e-01,2.310522697997354499e+03,2.272141782975378632e+01
4.515000000000000124e-01,2.310522697997354499e+03,2.272471822697917077e+01
4.520000000000000129e-01,2.310522697997354499e+03,2.271970606139204918e+01
4.525000000000000133e-01,2.310522697997354499e+03,2.271880428010890185e+01
4.530000000000000138e-01,2.310509351786601655e+03,2.270658049394176103e+01
4.535000000000000142e-01,2.310522697997354499e+03,2.276690847254971928e+01
4.540000000000000147e-01,2.310522697997354499e+03,2.270886389166666675e+01
4.545000000000000151e-01,2.310522697997354499e+03,2.267827163008286107e+01
4.550000000000000155e-01,2.310522697997354499e+03,2.268396077660748134e+01
4.555000000000000160e-01,2.310522697997354499e+03,2.276346378947679838e+01
4.560000000000000164e-01,2.310522697997354499e+03,2.275547641713068003e+01
4.565000000000000169e-01,2.310522697997354499e+03,2.271451290210701046e+01
4.570000000000000173e-01,2.310522697997354499e+03,2.278396118066524423e+01
4.575000000000000178e-01,2.310522697997354499e+03,2.276225418460700567e+01
4.580000000000000182e-01,2.310522697997354499e+03,2.276785449472064826e+01
4.585000000000000187e-01,2.310522697997354499e+03,2.270502720248106243e+01
4.590000000000000191e-01,2.310522697997354499e+03,2.273017617981297533e+01
4.595000000000000195e-01,2.310536044362292159e+03,2.271881965871212117e+01
4.600000000000000200e-01,2.310522697997354499e+03,2.269232078179214085e+01
4.605000000000000204e-01,2.310522697997354499e+03,2.273128308549479115e+01
4.610000000000000209e-01,2.310522697997354499e+03,2.271423981629261135e+01
4.615000000000000213e-01,2.310522697997354499e+03,2.271680852926136396e+01
4.620000000000000218e-01,2.310536044362292159e+03,2.270410745626183768e+01
4.625000000000000222e-01,2.310536044362292159e+03,2.268841346315103991e+01
4.630000000000000226e-01,2.310522697997354499e+03,2.271632370120502031e+01
4.635000000000000231e-01,2.310522697997354499e+03,2.275438280907670574e+01
4.640000000000000235e-01,2.310522697997354499e+03,2.272479736795927963e+01
4.645000000000000240e-01,2.310536044362292159e+03,2.273609847393465699e+01
4.650000000000000244e-01,2.310536044362292159e+03,2.274748407679686935e+01
4.655000000000000249e-01,2.310522697997354499e+03,2.275848605459043128e+01
4.660000000000000253e-01,2.310522697997354499e+03,2.272858785678030458e+01
4.665000000000000258e-01,2.310536044362292159e+03,2.271170643934895850e+01
4.670000000000000262e-01,2.310536044362292159e+03,2.270072208096827637e+01
4.675000000000000266e-01,2.310536044362292159e+03,2.274838568986979226e+01
4.680000000000000271e-01,2.310522697997354499e+03,2.269808375043087167e+01
4.685000000000000275e-01,2.310522697997354499e+03,2.272840594436553374e+01
4.690000000000000280e-01,2.310536044362292159e+03,2.269809581845880686e+01
4.695000000000000284e-01,2.310536044362292159e+03,2.276995540398674578e+01
4.700000000000000289e-01,2.310536044362292159e+03,2.267830088285274215e+01
4.705000000000000293e-01,2.310522697997354499e+03,2.274049874647964131e+01
4.710000000000000298e-01,2.310536044362292159e+03,2.273441245839251579e+01
4.715000000000000302e-01,2.310536044362292159e+03,2.272160690809422334e+01
4.720000000000000306e-01,2.310536044362292159e+03,2.273338233080255932e+01
4.725000000000000311e-01,2.310522697997354499e+03,2.268212357056818007e+01
4.730000000000000315e-01,2.310536044362292159e+03,2.275014074106534068e+01
4.735000000000000320e-01,2.310536044362292159e+03,2.271329916776988611e+01
4.740000000000000324e-01,2.310536044362292159e+03,2.272271403149147773e+01
4.745000000000000329e-01,2.310522697997354499e+03,2.271878539004024589e+01
4.750000000000000333e-01,2.310536044362292159e+03,2.269037226334043211e+01
4.755000000000000338e-01,2.310536044362292159e+03,2.269237987188683903e+01
4.760000000000000342e-01,2.310536044362292159e+03,2.271865193838541686e+01
4.765000000000000346e-01,2.310536044362292159e+03,2.273211642837831548e+01
4.770000000000000351e-01,2.310536044362292159e+03,2.274361922373579858e+01
4.775000000000000355e-01,2.310536044362292159e+03,2.272798611998579688e+01
4.780000000000000360e-01,2.310536044362292159e+03,2.272896839377130718e+01
4.785000000000000364e-01,2.310536044362292159e+03,2.273071430533380521e+01
4.790000000000000369e-01,2.310536044362292159e+03,2.272091927153882551e+01
4.795000000000000373e-01,2.310536044362292159e+03,2.267946685039062160e+01
4.799999999999999822e-01,2.310536044362292159e+03,2.277544998868134485e+01
4.804999999999999827e-01,2.310536044362292159e+03,2.271331267871448745e+01
4.809999999999999831e-01,2.310536044362292159e+03,2.271165108123106080e+01
4.814999999999999836e-01,2.310536044362292159e+03,2.275398271800425931e+01
4.819999999999999840e-01,2.310536044362292159e+03,2.266835777801372842e+01
4.824999999999999845e-01,2.310536044362292159e+03,2.269066751733427978e+01
4.829999999999999849e-01,2.310549390881416912e+03,2.273208096537641865e+01
4.834999999999999853e-01,2.310536044362292159e+03,2.268346352488635986e+01
4.839999999999999858e-01,2.310536044362292159e+03,2.278794303074573691e+01
4.844999999999999862e-01,2.310549390881416912e+03,2.276203700039299349e+01
4.849999999999999867e-01,2.310536044362292159e+03,2.275462051553030207e+01
4.854999999999999871e-01,2.310536044362292159e+03,2.272743129739109591e+01
4.859999999999999876e-01,2.310549390881416912e+03,2.270195302032196949e+01
4.864999999999999880e-01,2.310536044362292159e+03,2.269564297256865615e+01
4.869999999999999885e-01,2.310536044362292159e+03,2.271080255725141939e+01
4.874999999999999889e-01,2.310549390881416912e+03,2.274631565076941442e+01
4.879999999999999893e-01,2.310536044362292159e+03,2.271254951128314659e+01
4.884999999999999898e-01,2.310536044362292159e+03,2.273031577555161320e+01
4.889999999999999902e-01,2.310549390881416912e+03,2.269323213979876996e+01
4.894999999999999907e-01,2.310536044362292159e+03,2.274469890054924193e+01
4.899999999999999911e-01,2.310549390881416912e+03,2.276403519945549192e+01
4.904999999999999916e-01,2.310549390881416912e+03,2.274214276449100680e+01
4.909999999999999920e-01,2.310536044362292159e+03,2.269693973361505712e+01
4.914999999999999925e-01,2.310549390881416912e+03,2.271642906594460243e+01
4.919999999999999929e-01,2.310536044362292159e+03,2.271519123239346527e+01
4.924999999999999933e-01,2.310549390881416912e+03,2.273650512563920856e+01
4.929999999999999938e-01,2.310549390881416912e+03,2.274572012330729009e+01
4.934999999999999942e-01,2.310536044362292159e+03,2.269102946795691622e+01
4.939999999999999947e-01,2.310549390881416912e+03,2.272320557405539532e+01
4.944999999999999951e-01,2.310549390881416912e+03,2.269436347087357930e+01
4.949999999999999956e-01,2.310549390881416912e+03,2.274998030489109624e+01
4.954999999999999960e-01,2.310549390881416912e+03,2.270671568053503719e+01
4.959999999999999964e-01,2.310536044362292159e+03,2.270308648848484978e+01
4.964999999999999969e-01,2.310549390881416912e+03,2.273282648250236804e+01
4.969999999999999973e-01,2.310536044362292159e+03,2.275376299013494119e+01
4.974999999999999978e-01,2.310549390881416912e+03,2.273374742871448717e+01
4.979999999999999982e-01,2.310549390881416912e+03,2.272659705349905579e+01
4.984999999999999987e-01,2.310549390881416912e+03,2.275648620381392107e+01
4.989999999999999991e-01,2.310549390881416912e+03,2.272013905281249890e+01
4.994999999999999996e-01,2.310549390881416912e+03,2.275640856383759569e+01
5.000000000000000000e-01,2.310549390881416912e+03,2.269100192508759761e+01
5.005000000000000560e-01,2.310536044362292159e+03,2.272240853888494527e+01
5.010000000000000009e-01,2.310549390881416912e+03,2.275274085281250080e+01
5.015000000000000568e-01,2.310549390881416912e+03,2.270067347159091042e+01
5.020000000000000018e-01,2.310549390881416912e+03,2.270752057233191223e+01
5.025000000000000577e-01,2.310549390881416912e+03,2.269654206606060853e+01
5.030000000000000027e-01,2.310549390881416912e+03,2.272315268009469946e+01
5.035000000000000586e-01,2.310549390881416912e+03,2.271742113217093006e+01
5.040000000000000036e-01,2.310549390881416912e+03,2.274142131474431849e+01
5.045000000000000595e-01,2.310549390881416912e+03,2.272413048420217407e+01
5.050000000000000044e-01,2.310549390881416912e+03,2.270857584616713964e+01
5.055000000000000604e-01,2.310549390881416912e+03,2.270256621750947090e+01
5.060000000000000053e-01,2.310549390881416912e+03,2.273765595794507632e+01
5.065000000000000613e-01,2.310549390881416912e+03,2.273723981495265178e+01
5.070000000000000062e-01,2.310549390881416912e+03,2.278083752733665079e+01
5.075000000000000622e-01,2.310549390881416912e+03,2.276293127351799228e+01
5.080000000000000071e-01,2.310549390881416912e+03,2.270466786686553107e+01
5.085000000000000631e-01,2.310549390881416912e+03,2.274253891634943514e+01
5.090000000000000080e-01,2.310549390881416912e+03,2.269094836906486989e+01
5.095000000000000639e-01,2.310562737554731484e+03,2.269898819907907139e+01
5.100000000000000089e-01,2.310549390881416912e+03,2.273844245172821843e+01
5.105000000000000648e-01,2.310562737554731484e+03,2.273784229921874811e+01
5.110000000000000098e-01,2.310549390881416912e+03,2.271128544481770817e+01
5.115000000000000657e-01,2.310562737554731484e+03,2.271237701425426181e+01
5.120000000000000107e-01,2.310549390881416912e+03,2.272624004447916590e+01
5.124999999999999556e-01,2.310549390881416912e+03,2.273800891096827925e+01
5.130000000000000115e-01,2.310549390881416912e+03,2.268152648060842935e+01
5.134999999999999565e-01,2.310549390881416912e+03,2.277772952964015118e+01
5.140000000000000124e-01,2.310562737554731484e+03,2.274569288729639993e+01
5.144999999999999574e-01,2.310549390881416912e+03,2.271688353915009628e+01
5.150000000000000133e-01,2.310562737554731484e+03,2.271692836857717523e+01
5.154999999999999583e-01,2.310549390881416912e+03,2.277440057023673958e+01
5.160000000000000142e-01,2.310562737554731484e+03,2.270834245880918800e+01
5.164999999999999591e-01,2.310562737554731484e+03,2.274087998209516925e+01
5.170000000000000151e-01,2.310549390881416912e+03,2.270169059223484709e+01
5.174999999999999600e-01,2.310562737554731484e+03,2.274679607767045653e+01
5.180000000000000160e-01,2.310549390881416912e+03,2.273965197467803279e+01
5.184999999999999609e-01,2.310562737554731484e+03,2.274013154494792133e+01
5.190000000000000169e-01,2.310562737554731484e+03,2.268220097489346543e+01
5.194999999999999618e-01,2.310549390881416912e+03,2.272935462468986856e+01
5.200000000000000178e-01,2.310562737554731484e+03,2.273313200721591087e+01
5.204999999999999627e-01,2.310562737554731484e+03,2.272960394856534094e+01
5.210000000000000187e-01,2.310562737554731484e+03,2.274842592691524246e+01
5.214999999999999636e-01,2.310562737554731484e+03,2.273620266668560674e+01
5.220000000000000195e-01,2.310562737554731484e+03,2.273814775396070331e+01
5.224999999999999645e-01,2.310562737554731484e+03,2.274992761674005592e+01
5.230000000000000204e-01,2.310562737554731484e+03,2.275147265045454859e+01
5.234999999999999654e-01,2.310549390881416912e+03,2.267497328517755406e+01
5.240000000000000213e-01,2.310562737554731484e+03,2.273394905828835277e+01
5.244999999999999662e-01,2.310562737554731484e+03,2.273321038914299308e+01
5.250000000000000222e-01,2.310549390881416912e+03,2.271117930674715879e+01
5.254999999999999671e-01,2.310562737554731484e+03,2.272880078742897680e+01
5.260000000000000231e-01,2.310562737554731484e+03,2.269291894176609858e+01
5.264999999999999680e-01,2.310562737554731484e+03,2.271256655128314605e+01
5.270000000000000240e-01,2.310562737554731484e+03,2.268864366497869156e+01
5.274999999999999689e-01,2.310562737554731484e+03,2.276191560880445053e+01
5.280000000000000249e-01,2.310562737554731484e+03,2.273309020409091019e+01
5.284999999999999698e-01,2.310562737554731484e+03,2.270426812800425864e+01
5.290000000000000258e-01,2.310562737554731484e+03,2.272355899245975408e+01
5.294999999999999707e-01,2.310562737554731484e+03,2.266706587574810783e+01
5.300000000000000266e-01,2.310562737554731484e+03,2.273737478265861611e+01
5.304999999999999716e-01,2.310562737554731484e+03,2.274334017040482792e+01
5.310000000000000275e-01,2.310562737554731484e+03,2.271580051919507426e+01
5.314999999999999725e-01,2.310562737554731484e+03,2.271093679610085303e+01
5.320000000000000284e-01,2.310562737554731484e+03,2.272030167047822147e+01
5.324999999999999734e-01,2.310562737554731484e+03,2.270676747150331565e+01
5.330000000000000293e-01,2.310562737554731484e+03,2.268472644164299368e+01
5.334999999999999742e-01,2.310562737554731484e+03,2.272720887042376958e+01
5.340000000000000302e-01,2.310562737554731484e+03,2.268780665540009167e+01
5.344999999999999751e-01,2.310562737554731484e+03,2.270394007338304831e+01
5.350000000000000311e-01,2.310562737554731484e+03,2.272237813943418772e+01
5.354999999999999760e-01,2.310576084382238605e+03,2.271279823660984931e+01
5.360000000000000320e-01,2.310562737554731484e+03,2.270775653189867427e+01
5.364999999999999769e-01,2.310562737554731484e+03,2.271981287010890327e+01
5.370000000000000329e-01,2.310562737554731484e+03,2.278097234705965590e+01
5.374999999999999778e-01,2.310562737554731484e+03,2.272867362815577508e+01
5.380000000000000338e-01,2.310576084382238605e+03,2.271995911772017251e+01
5.384999999999999787e-01,2.310562737554731484e+03,2.274048631152462008e+01
5.390000000000000346e-01,2.310562737554731484e+03,2.274364392449574268e+01
5.394999999999999796e-01,2.310562737554731484e+03,2.272740919676846616e+01
5.400000000000000355e-01,2.310576084382238605e+03,2.273011629381155529e+01
5.404999999999999805e-01,2.310576084382238605e+03,2.271888875148200881e+01
5.410000000000000364e-01,2.310562737554731484e+03,2.272880693156723808e+01
5.414999999999999813e-01,2.310562737554731484e+03,2.275451506491477005e+01
5.420000000000000373e-01,2.310562737554731484e+03,2.275895748603456425e+01
5.424999999999999822e-01,2.310576084382238605e+03,2.268616924070549246e+01
5.430000000000000382e-01,2.310576084382238605e+03,2.275358028892281936e+01
5.434999999999999831e-01,2.310576084382238605e+03,2.270049078310369595e+01
5.440000000000000391e-01,2.310562737554731484e+03,2.269762221769175881e+01
5.444999999999999840e-01,2.310562737554731484e+03,2.270338271419507592e+01
5.450000000000000400e-01,2.310562737554731484e+03,2.270978271539299342e+01
5.454999999999999849e-01,2.310576084382238605e+03,2.270880193322916440e+01
5.460000000000000409e-01,2.310576084382238605e+03,2.271793588245975215e+01
5.464999999999999858e-01,2.310576084382238605e+03,2.271963903202887991e+01
5.470000000000000417e-01,2.310576084382238605e+03,2.275442095980586998e+01
5.474999999999999867e-01,2.310562737554731484e+03,2.269639947036221628e+01
5.480000000000000426e-01,2.310562737554731484e+03,2.274824952887073692e+01
5.484999999999999876e-01,2.310562737554731484e+03,2.270650981973485116e+01
5.490000000000000435e-01,2.310576084382238605e+03,2.269787894585464016e+01
5.494999999999999885e-01,2.310576084382238605e+03,2.272109733113873276e+01
5.500000000000000444e-01,2.310576084382238605e+03,2.274876772794033997e+01
5.504999999999999893e-01,2.310576084382238150e+03,2.275745330827651358e+01
5.510000000000000453e-01,2.310576084382238150e+03,2.272401197760179770e+01
5.514999999999999902e-01,2.310576084382238605e+03,2.267435133570785766e+01
5.520000000000000462e-01,2.310562737554731484e+03,2.271178972976562349e+01
5.524999999999999911e-01,2.310562737554731484e+03,2.273933515167850317e+01
5.530000000000000471e-01,2.310562737554731484e+03,2.272503801735322071e+01
5.534999999999999920e-01,2.310576084382238150e+03,2.272550830949574063e+01
5.540000000000000480e-01,2.310576084382238150e+03,2.274384276253314141e+01
5.544999999999999929e-01,2.310576084382238605e+03,2.276425518040483098e+01
5.550000000000000488e-01,2.310576084382238605e+03,2.271003664155066559e+01
5.554999999999999938e-01,2.310576084382238605e+03,2.274233176518465882e+01
5.560000000000000497e-01,2.310576084382238605e+03,2.271007344559422236e+01
5.564999999999999947e-01,2.310576084382238605e+03,2.270582120809422122e+01
5.570000000000000506e-01,2.310576084382238605e+03,2.271150158873816238e+01
5.574999999999999956e-01,2.310576084382238605e+03,2.275695458173532160e+01
5.580000000000000515e-01,2.310576084382238605e+03,2.274415008492187340e+01
5.584999999999999964e-01,2.310576084382238150e+03,2.275488568364346165e+01
5.590000000000000524e-01,2.310576084382238150e+03,2.269155093150568092e+01
5.594999999999999973e-01,2.310576084382238605e+03,2.272117245903882576e+01
5.600000000000000533e-01,2.310576084382238605e+03,2.270346349290483090e+01
5.604999999999999982e-01,2.310576084382238605e+03,2.274148917727746166e+01
5.610000000000000542e-01,2.310589431363941003e+03,2.270442579034090969e+01
5.614999999999999991e-01,2.310589431363941003e+03,2.272862323850852206e+01
5.620000000000000551e-01,2.310589431363941003e+03,2.274717053905776609e+01
5.625000000000000000e-01,2.310589431363941003e+03,2.268911708277225259e+01
5.630000000000000560e-01,2.310589431363941003e+03,2.269120969295691381e+01
5.635000000000000009e-01,2.310589431363941003e+03,2.274425877491003689e+01
5.640000000000000568e-01,2.310589431363941003e+03,2.273395982401041593e+01
5.645000000000000018e-01,2.310589431363941003e+03,2.270551804084990266e+01
5.650000000000000577e-01,2.310589431363941003e+03,2.272419787841856120e+01
5.655000000000000027e-01,2.310589431363941003e+03,2.272777271888020678e+01
5.660000000000000586e-01,2.310589431363941003e+03,2.268892214191287593e+01
5.665000000000000036e-01,2.310589431363941003e+03,2.271417677719223249e+01
5.670000000000000595e-01,2.310589431363941003e+03,2.273130683373105754e+01
5.675000000000000044e-01,2.310589431363941003e+03,2.271239870955965756e+01
5.680000000000000604e-01,2.310589431363941003e+03,2.268924118770123144e+01
5.685000000000000053e-01,2.310589431363941003e+03,2.268291411691287962e+01
5.690000000000000613e-01,2.310576084382238150e+03,2.276828955632575813e+01
5.695000000000000062e-01,2.310576084382238150e+03,2.275352715262310710e+01
5.700000000000000622e-01,2.310576084382238605e+03,2.271192956662405393e+01
5.705000000000000071e-01,2.310576084382238605e+03,2.279794723230113718e+01
5.710000000000000631e-01,2.310576084382238605e+03,2.267711542933475144e+01
5.715000000000000080e-01,2.310576084382238605e+03,2.276661787808238913e+01
5.720000000000000639e-01,2.310576084382238605e+03,2.275482810278408863e+01
5.725000000000000089e-01,2.310576084382238605e+03,2.271064074936789723e+01
5.730000000000000648e-01,2.310576084382238605e+03,2.270140107728692769e+01
5.735000000000000098e-01,2.310576084382238605e+03,2.273917951598485132e+01
5.740000000000000657e-01,2.310589431363941003e+03,2.270861165491477252e+01
5.745000000000000107e-01,2.310589431363941003e+03,2.271816714685369121e+01
5.750000000000000666e-01,2.310589431363941003e+03,2.271368939476799298e+01
5.755000000000000115e-01,2.310589431363941003e+03,2.271093173703361501e+01
5.760000000000000675e-01,2.310589431363941003e+03,2.272365277749289803e+01
5.765000000000000124e-01,2.310589431363941003e+03,2.272494368781723395e+01
5.769999999999999574e-01,2.310576084382238150e+03,2.272573713382339022e+01
5.775000000000000133e-01,2.310576084382238150e+03,2.272326983754497931e+01
5.779999999999999583e-01,2.310576084382238605e+03,2.272056722172111520e+01
5.785000000000000142e-01,2.310576084382238605e+03,2.269381447429924492e+01
5.789999999999999591e-01,2.310589431363941003e+03,2.271756947820549044e+01
5.795000000000000151e-01,2.310589431363941003e+03,2.272431362612216077e+01
5.799999999999999600e-01,2.310589431363941003e+03,2.271320031242897741e+01
5.805000000000000160e-01,2.310589431363941003e+03,2.269517770625947151e+01
5.809999999999999609e-01,2.310589431363941003e+03,2.269636773780066363e+01
5.815000000000000169e-01,2.310576084382238605e+03,2.271198400816524554e+01
5.819999999999999618e-01,2.310576084382238605e+03,2.271832223321259647e+01
5.825000000000000178e-01,2.310589431363941003e+03,2.271185854415956484e+01
5.829999999999999627e-01,2.310589431363941003e+03,2.274392366519412789e+01
5.835000000000000187e-01,2.310589431363941003e+03,2.270282345565814097e+01
5.839999999999999636e-01,2.310589431363941003e+03,2.271033247298295521e+01
5.845000000000000195e-01,2.310589431363941003e+03,2.270536906576941405e+01
5.849999999999999645e-01,2.310576084382238605e+03,2.275615243275804644e+01
5.855000000000000204e-01,2.310589431363941003e+03,2.273689057641335154e+01
5.859999999999999654e-01,2.310589431363941003e+03,2.274901617508522733e+01
5.865000000000000213e-01,2.310589431363941003e+03,2.274110677405776570e+01
5.869999999999999662e-01,2.310589431363941003e+03,2.271099362349668382e+01
5.875000000000000222e-01,2.310589431363941003e+03,2.270485012758522814e+01
5.879999999999999671e-01,2.310589431363941003e+03,2.270653065542613547e+01
5.885000000000000231e-01,2.310589431363941003e+03,2.273119166785748035e+01
5.889999999999999680e-01,2.310589431363941003e+03,2.270160985225615136e+01
5.895000000000000240e-01,2.310589431363941003e+03,2.271038081214961935e+01
5.899999999999999689e-01,2.310589431363941003e+03,2.267779203957149647e+01
5.905000000000000249e-01,2.310589431363941003e+03,2.269039528083806800e+01
5.909999999999999698e-01,2.310589431363941003e+03,2.272922979416430067e+01
5.915000000000000258e-01,2.310589431363941003e+03,2.274465161131155355e+01
5.919999999999999707e-01,2.310589431363941003e+03,2.276016352460464276e+01
5.925000000000000266e-01,2.310589431363941003e+03,2.267921971994791619e+01
5.929999999999999716e-01,2.310589431363941003e+03,2.269397531557054748e+01
5.935000000000000275e-01,2.310589431363941003e+03,2.270510925058001916e+01
5.939999999999999725e-01,2.310589431363941003e+03,2.274357446142045092e+01
5.945000000000000284e-01,2.310589431363941003e+03,2.271912934066997991e+01
5.949999999999999734e-01,2.310589431363941003e+03,2.270293789000947271e+01
5.955000000000000293e-01,2.310589431363941003e+03,2.273545658718749962e+01
5.959999999999999742e-01,2.310589431363941003e+03,2.272812833734611715e+01
5.965000000000000302e-01,2.310589431363941003e+03,2.269793490892045540e+01
5.969999999999999751e-01,2.310602778499841406e+03,2.268612255193418648e+01
5.975000000000000311e-01,2.310589431363941003e+03,2.273121477028882609e+01
5.979999999999999760e-01,2.310589431363941003e+03,2.270733571846117371e+01
5.985000000000000320e-01,2.310589431363941003e+03,2.271725012464488458e+01
5.989999999999999769e-01,2.310602778499841406e+03,2.277882465281249580e+01
5.995000000000000329e-01,2.310589431363941003e+03,2.268727956281486513e+01
5.999999999999999778e-01,2.310589431363941003e+03,2.271105077873816214e+01
6.005000000000000338e-01,2.310602778499840952e+03,2.273469271608901110e+01
6.009999999999999787e-01,2.310589431363941003e+03,2.268707290336174509e+01
6.015000000000000346e-01,2.310589431363941003e+03,2.271661803673295310e+01
6.019999999999999796e-01,2.310589431363941003e+03,2.276634544646306679e+01
6.025000000000000355e-01,2.310602778499841406e+03,2.276220595071970010e+01
6.029999999999999805e-01,2.310589431363941003e+03,2.275082393530776770e+01
6.035000000000000364e-01,2.310589431363941003e+03,2.273657235517992703e+01
6.039999999999999813e-01,2.310602778499841406e+03,2.274305417395596507e+01
6.045000000000000373e-01,2.310589431363941003e+03,2.277034695619554938e+01
6.049999999999999822e-01,2.310589431363941003e+03,2.274660199595407306e+01
6.055000000000000382e-01,2.310602778499841406e+03,2.275210873589015037e+01
6.059999999999999831e-01,2.310589431363941003e+03,2.275857839496212165e+01
6.065000000000000391e-01,2.310589431363941003e+03,2.274795053579545723e+01
6.069999999999999840e-01,2.310602778499841406e+03,2.268225897348721531e+01
6.075000000000000400e-01,2.310602778499841406e+03,2.273830933651041875e+01
6.079999999999999849e-01,2.310589431363941003e+03,2.272632423874763319e+01
6.085000000000000409e-01,2.310602778499841406e+03,2.272530165773437361e+01
6.089999999999999858e-01,2.310602778499841406e+03,2.273530682609375120e+01
6.095000000000000417e-01,2.310589431363941003e+03,2.275671929060606402e+01
6.099999999999999867e-01,2.310602778499840952e+03,2.272049382105350190e+01
6.105000000000000426e-01,2.310602778499841406e+03,2.271750897038825912e+01
6.109999999999999876e-01,2.310589431363941003e+03,2.270467916911695028e+01
6.115000000000000435e-01,2.310602778499841406e+03,2.272783399248816139e+01
6.119999999999999885e-01,2.310589431363941003e+03,2.270151129934185619e+01
6.125000000000000444e-01,2.310602778499841406e+03,2.270415121427556571e+01
6.129999999999999893e-01,2.310602778499841406e+03,2.278399913043087111e+01
6.135000000000000453e-01,2.310589431363941003e+03,2.273688710197680152e+01
6.139999999999999902e-01,2.310602778499841406e+03,2.274603783018466174e+01
6.145000000000000462e-01,2.310602778499841406e+03,2.271038520752841094e+01
6.149999999999999911e-01,2.310589431363941003e+03,2.272001482070075795e+01
6.155000000000000471e-01,2.310602778499841406e+03,2.269367362512783970e+01
6.159999999999999920e-01,2.310589431363941003e+03,2.275136785757338487e+01
6.165000000000000480e-01,2.310602778499840952e+03,2.270762868927083389e+01
6.169999999999999929e-01,2.310602778499841406e+03,2.272892456902935621e+01
6.175000000000000488e-01,2.310589431363941003e+03,2.272141058211174425e+01
6.179999999999999938e-01,2.310602778499841406e+03,2.276042400737452454e+01
6.185000000000000497e-01,2.310602778499840952e+03,2.271947353636837263e+01
6.189999999999999947e-01,2.310602778499841406e+03,2.269132809989346455e+01
6.195000000000000506e-01,2.310602778499841406e+03,2.273190322700047261e+01
6.199999999999999956e-01,2.310602778499841406e+03,2.274771035501184002e+01
6.205000000000000515e-01,2.310602778499841406e+03,2.271659417884706400e+01
6.209999999999999964e-01,2.310589431363941003e+03,2.276012336386127188e+01
6.215000000000000524e-01,2.310602778499841406e+03,2.274535090458096320e+01
6.219999999999999973e-01,2.310602778499841406e+03,2.273058013004498434e+01
6.225000000000000533e-01,2.310602778499841406e+03,2.272729434684185534e+01
6.229999999999999982e-01,2.310602778499840952e+03,2.274185443618845071e+01
6.235000000000000542e-01,2.310602778499841406e+03,2.271598037537405190e+01
6.239999999999999991e-01,2.310602778499841406e+03,2.275081093732954685e+01
6.245000000000000551e-01,2.310602778499841406e+03,2.273730788663352342e+01
6.250000000000000000e-01,2.310602778499841406e+03,2.271953533994318164e+01
6.255000000000000560e-01,2.310602778499841406e+03,2.269739359343276419e+01
6.260000000000000009e-01,2.310602778499841406e+03,2.273519718026751946e+01
6.265000000000000568e-01,2.310602778499841406e+03,2.271070094422348618e+01
6.270000000000000018e-01,2.310602778499840952e+03,2.269122230688447317e+01
6.275000000000000577e-01,2.310602778499840952e+03,2.273021989486505490e+01
6.280000000000000027e-01,2.310602778499841406e+03,2.273519727044744343e+01
6.285000000000000586e-01,2.310602778499841406e+03,2.269204598354166791e+01
6.290000000000000036e-01,2.310602778499841406e+03,2.271586936040246130e+01
6.295000000000000595e-01,2.310602778499841406e+03,2.274809491093986935e+01
6.300000000000000044e-01,2.310602778499841406e+03,2.274175957299479123e+01
6.305000000000000604e-01,2.310602778499841406e+03,2.269921951425899564e+01
6.310000000000000053e-01,2.310602778499841406e+03,2.273813874442945249e+01
6.315000000000000613e-01,2.310602778499840952e+03,2.271692603232954610e+01
6.320000000000000062e-01,2.310602778499841406e+03,2.269300100202414683e+01
6.325000000000000622e-01,2.310602778499841406e+03,2.271226542848958374e+01
6.330000000000000071e-01,2.310602778499841406e+03,2.271010186175189105e+01
6.335000000000000631e-01,2.310602778499841406e+03,2.272069702344460040e+01
6.340000000000000080e-01,2.310602778499841406e+03,2.273153851020123284e+01
6.345000000000000639e-01,2.310602778499841406e+03,2.271059909469460081e+01
6.350000000000000089e-01,2.310602778499841406e+03,2.272634214649147921e+01
6.355000000000000648e-01,2.310602778499840952e+03,2.269201497420690927e+01
6.360000000000000098e-01,2.310602778499841406e+03,2.269995070423295402e+01
6.365000000000000657e-01,2.310616125789942089e+03,2.270912431602036108e+01
6.370000000000000107e-01,2.310602778499841406e+03,2.273244454256628444e+01
6.375000000000000666e-01,2.310616125789942089e+03,2.277479888494081806e+01
6.380000000000000115e-01,2.310602778499841406e+03,2.271056040447443181e+01
6.385000000000000675e-01,2.310616125789942089e+03,2.272060804102036258e+01
6.390000000000000124e-01,2.310602778499841406e+03,2.271778954971354381e+01
6.395000000000000684e-01,2.310616125789942089e+03,2.274982197473485002e+01
6.400000000000000133e-01,2.310602778499841406e+03,2.273033701517992711e+01
6.404999999999999583e-01,2.310602778499841406e+03,2.275005024530065967e+01
6.410000000000000142e-01,2.310616125789942089e+03,2.271612159681581389e+01
6.414999999999999591e-01,2.310602778499840952e+03,2.272747433565814390e+01
6.420000000000000151e-01,2.310616125789942089e+03,2.270978268007101875e+01
6.424999999999999600e-01,2.310602778499841406e+03,2.270570929330019183e+01
6.430000000000000160e-01,2.310616125789942089e+03,2.273083523648910642e+01
6.434999999999999609e-01,2.310602778499841406e+03,2.272353631129971774e+01
6.440000000000000169e-01,2.310602778499840952e+03,2.271215616740293797e+01
6.444999999999999618e-01,2.310616125789942089e+03,2.270007773492660874e+01
6.450000000000000178e-01,2.310602778499841406e+03,2.271618049235795311e+01
6.454999999999999627e-01,2.310616125789942089e+03,2.272075336239583265e+01
6.460000000000000187e-01,2.310602778499841406e+03,2.272363440723721695e+01
6.464999999999999636e-01,2.310602778499841406e+03,2.273426878969460319e+01
6.470000000000000195e-01,2.310616125789942089e+03,2.274792962100852023e+01
6.474999999999999645e-01,2.310602778499841406e+03,2.274684596590909180e+01
6.480000000000000204e-01,2.310616125789942089e+03,2.272448305689157166e+01
6.484999999999999654e-01,2.310616125789942089e+03,2.270598041558475089e+01
6.490000000000000213e-01,2.310602778499841406e+03,2.270852558101325869e+01
6.494999999999999662e-01,2.310616125789942089e+03,2.276831652793323713e+01
6.500000000000000222e-01,2.310602778499840952e+03,2.270828639572679819e+01
6.504999999999999671e-01,2.310616125789942089e+03,2.272586355157907079e+01
6.510000000000000231e-01,2.310616125789942089e+03,2.272959947165482930e+01
6.514999999999999680e-01,2.310602778499841406e+03,2.270816309070312755e+01
6.520000000000000240e-01,2.310616125789942089e+03,2.269066768756155383e+01
6.524999999999999689e-01,2.310616125789942089e+03,2.274663788169744194e+01
6.530000000000000249e-01,2.310602778499841406e+03,2.272720987945075422e+01
6.534999999999999698e-01,2.310616125789942089e+03,2.272105936698153528e+01
6.540000000000000258e-01,2.310616125789942089e+03,2.275321749620265166e+01
6.544999999999999707e-01,2.310602778499841406e+03,2.273881398619554872e+01
6.550000000000000266e-01,2.310616125789942089e+03,2.272753965126420539e+01
6.554999999999999716e-01,2.310616125789942089e+03,2.272603968026277954e+01
6.560000000000000275e-01,2.310602778499841406e+03,2.275144289588541824e+01
6.564999999999999725e-01,2.310616125789942089e+03,2.268819108904829918e+01
6.570000000000000284e-01,2.310616125789942089e+03,2.273658451145833581e+01
6.574999999999999734e-01,2.310602778499840952e+03,2.273433036814394015e+01
6.580000000000000293e-01,2.310616125789942089e+03,2.277152254243608098e+01
6.584999999999999742e-01,2.310616125789942089e+03,2.273412457476562665e+01
6.590000000000000302e-01,2.310602778499841406e+03,2.272706972961647764e+01
6.594999999999999751e-01,2.310616125789942089e+03,2.269170169279829352e+01
6.600000000000000311e-01,2.310616125789942089e+03,2.271089791077651299e+01
6.604999999999999760e-01,2.310616125789942089e+03,2.269877243454782345e+01
6.610000000000000320e-01,2.310616125789942089e+03,2.271641668504024381e+01
6.614999999999999769e-01,2.310616125789942089e+03,2.273204353313209936e+01
6.620000000000000329e-01,2.310616125789942089e+03,2.274128628183238732e+01
6.624999999999999778e-01,2.310616125789942089e+03,2.274451135071733177e+01
6.630000000000000338e-01,2.310616125789942089e+03,2.272802842780303223e+01
6.634999999999999787e-01,2.310616125789942089e+03,2.270581626437973455e+01
6.640000000000000346e-01,2.310616125789942089e+03,2.271381968411694885e+01
6.644999999999999796e-01,2.310616125789942089e+03,2.275124756289536165e+01
6.650000000000000355e-01,2.310616125789942089e+03,2.272235780312973219e+01
6.654999999999999805e-01,2.310616125789942089e+03,2.271942668303740476e+01
6.660000000000000364e-01,2.310616125789942089e+03,2.271903616950283933e+01
6.664999999999999813e-01,2.310616125789942089e+03,2.270738124696259419e+01
6.670000000000000373e-01,2.310616125789942089e+03,2.270106603360558850e+01
6.674999999999999822e-01,2.310616125789942089e+03,2.270978020040482903e+01
6.680000000000000382e-01,2.310616125789942089e+03,2.270378272407670295e+01
6.684999999999999831e-01,2.310616125789942089e+03,2.272434011010416555e+01
6.690000000000000391e-01,2.310616125789942089e+03,2.274017944767045663e+01
6.694999999999999840e-01,2.310616125789942089e+03,2.273671811979640012e+01
6.700000000000000400e-01,2.310616125789942089e+03,2.273918835164299423e+01
6.704999999999999849e-01,2.310629473234245779e+03,2.270628931303266995e+01
6.710000000000000409e-01,2.310616125789942089e+03,2.275215161116950568e+01
6.714999999999999858e-01,2.310616125789942089e+03,2.271219436827887961e+01
6.720000000000000417e-01,2.310616125789942089e+03,2.270738041000473473e+01
6.724999999999999867e-01,2.310629473234245779e+03,2.270607165665009219e+01
6.730000000000000426e-01,2.310629473234245779e+03,2.272208559725615373e+01
6.734999999999999876e-01,2.310616125789942089e+03,2.269571660373579292e+01
6.740000000000000435e-01,2.310616125789942089e+03,2.270120538129734911e+01
6.744999999999999885e-01,2.310616125789942089e+03,2.273245304000710121e+01
6.750000000000000444e-01,2.310629473234245779e+03,2.269622227470643949e+01
6.754999999999999893e-01,2.310629473234245779e+03,2.273915898431344473e+01
6.760000000000000453e-01,2.310616125789942089e+03,2.271713786487216069e+01
6.764999999999999902e-01,2.310616125789942089e+03,2.275539124826230974e+01
6.770000000000000462e-01,2.310616125789942089e+03,2.270149444341145895e+01
6.774999999999999911e-01,2.310629473234245779e+03,2.271909286378551229e+01
6.780000000000000471e-01,2.310629473234245779e+03,2.271767862988636466e+01
6.784999999999999920e-01,2.310629473234245779e+03,2.273613465125237099e+01
6.790000000000000480e-01,2.310616125789942089e+03,2.272350469956912988e+01
6.794999999999999929e-01,2.310616125789942089e+03,2.270196054930397622e+01
6.800000000000000488e-01,2.310616125789942089e+03,2.272587652638967981e+01
6.804999999999999938e-01,2.310629473234245779e+03,2.273364631350142417e+01
6.810000000000000497e-01,2.310629473234245779e+03,2.274458773465909189e+01
6.814999999999999947e-01,2.310629473234245779e+03,2.272553368841856170e+01
6.820000000000000506e-01,2.310629473234245779e+03,2.273686529573153692e+01
6.824999999999999956e-01,2.310616125789942089e+03,2.273540390309185355e+01
6.830000000000000515e-01,2.310616125789942089e+03,2.274715172950520881e+01
6.834999999999999964e-01,2.310616125789942089e+03,2.272436762500236895e+01
6.840000000000000524e-01,2.310629473234245779e+03,2.273222170789535923e+01
6.844999999999999973e-01,2.310629473234245779e+03,2.272024989531723449e+01
6.850000000000000533e-01,2.310629473234245779e+03,2.276113194044981114e+01
6.854999999999999982e-01,2.310629473234245779e+03,2.275529946708806861e+01
6.860000000000000542e-01,2.310629473234245779e+03,2.269888189875946694e+01
6.864999999999999991e-01,2.310629473234245779e+03,2.269317179033380327e+01
6.870000000000000551e-01,2.310616125789942089e+03,2.273104947300426204e+01
6.875000000000000000e-01,2.310616125789942089e+03,2.271223605168323800e+01
6.880000000000000560e-01,2.310616125789942089e+03,2.271765160428740771e+01
6.885000000000000009e-01,2.310629473234245779e+03,2.270970049598248153e+01
6.890000000000000568e-01,2.310629473234245779e+03,2.274657091804213849e+01
6.895000000000000018e-01,2.310629473234245779e+03,2.269772489948390159e+01
6.900000000000000577e-01,2.310629473234245779e+03,2.271221628810605964e+01
6.905000000000000027e-01,2.310629473234245779e+03,2.273408464068655022e+01
6.910000000000000586e-01,2.310629473234245779e+03,2.272751504030066272e+01
6.915000000000000036e-01,2.310629473234245779e+03,2.274798584012074087e+01
6.920000000000000595e-01,2.310629473234245779e+03,2.270718028282670531e+01
6.925000000000000044e-01,2.310629473234245779e+03,2.273682035083570341e+01
6.930000000000000604e-01,2.310629473234245779e+03,2.275141883971590673e+01
6.935000000000000053e-01,2.310629473234245779e+03,2.275724544989346398e+01
6.940000000000000613e-01,2.310629473234245779e+03,2.275840872532433679e+01
6.945000000000000062e-01,2.310629473234245779e+03,2.271340728442471502e+01
6.950000000000000622e-01,2.310629473234245779e+03,2.269333484664299050e+01
6.955000000000000071e-01,2.310629473234245779e+03,2.271794414727272482e+01
6.960000000000000631e-01,2.310616125789942089e+03,2.272771432160748262e+01
6.965000000000000080e-01,2.310616125789942089e+03,2.274380539035748328e+01
6.970000000000000639e-01,2.310616125789942089e+03,2.272987484351325804e+01
6.975000000000000089e-01,2.310616125789942089e+03,2.272994165632812269e+01
6.980000000000000648e-01,2.310629473234245779e+03,2.271633870249999632e+01
6.985000000000000098e-01,2.310629473234245779e+03,2.269295338673768825e+01
6.990000000000000657e-01,2.310629473234245779e+03,2.271912602515624968e+01
6.995000000000000107e-01,2.310629473234245779e+03,2.269623372131865580e+01
7.000000000000000666e-01,2.310629473234245779e+03,2.271512954961884390e+01
7.005000000000000115e-01,2.310629473234245779e+03,2.273846144613872866e+01
7.010000000000000675e-01,2.310642820832755660e+03,2.274369164675425736e+01
7.015000000000000124e-01,2.310642820832755660e+03,2.274220849336410666e+01
7.020000000000000684e-01,2.310642820832755660e+03,2.269976130950757565e+01
7.025000000000000133e-01,2.310629473234245779e+03,2.270859199922585603e+01
7.030000000000000693e-01,2.310629473234245779e+03,2.272691098244081331e+01
7.035000000000000142e-01,2.310629473234245779e+03,2.274559962054924256e+01
7.039999999999999591e-01,2.310629473234245779e+03,2.274418665367898029e+01
7.045000000000000151e-01,2.310629473234245779e+03,2.272190226190103957e+01
7.049999999999999600e-01,2.310629473234245779e+03,2.272236456355587109e+01
7.055000000000000160e-01,2.310629473234245779e+03,2.273359428285511186e+01
7.059999999999999609e-01,2.310629473234245779e+03,2.273302153801136427e+01
7.065000000000000169e-01,2.310629473234245779e+03,2.275423110897017054e+01
7.069999999999999618e-01,2.310629473234245779e+03,2.271057171302556554e+01
7.075000000000000178e-01,2.310629473234245779e+03,2.268398881539298984e+01
7.079999999999999627e-01,2.310629473234245779e+03,2.271632824589251953e+01
7.085000000000000187e-01,2.310629473234245779e+03,2.274209656175189664e+01
7.089999999999999636e-01,2.310629473234245779e+03,2.274041461907670580e+01
7.095000000000000195e-01,2.310629473234245779e+03,2.271334466754498038e+01
7.099999999999999645e-01,2.310642820832755660e+03,2.271222262694602279e+01
7.105000000000000204e-01,2.310642820832755660e+03,2.270635292545928152e+01
7.109999999999999654e-01,2.310629473234245779e+03,2.273668622263021177e+01
7.115000000000000213e-01,2.310629473234245779e+03,2.271750040369791535e+01
7.119999999999999662e-01,2.310629473234245779e+03,2.274904942833096300e+01
7.125000000000000222e-01,2.310629473234245779e+03,2.273470802908380861e+01
7.129999999999999671e-01,2.310629473234245779e+03,2.275277385260180196e+01
7.135000000000000231e-01,2.310629473234245779e+03,2.272535347216856039e+01
7.139999999999999680e-01,2.310642820832755660e+03,2.272592922093986800e+01
7.145000000000000240e-01,2.310642820832755660e+03,2.276317127301846810e+01
7.149999999999999689e-01,2.310642820832755660e+03,2.273822554027935539e+01
7.155000000000000249e-01,2.310629473234245779e+03,2.275616684665009615e+01
7.159999999999999698e-01,2.310629473234245779e+03,2.274770419696496404e+01
7.165000000000000258e-01,2.310629473234245779e+03,2.272228646761126569e+01
7.169999999999999707e-01,2.310629473234245779e+03,2.272004435850378812e+01
7.175000000000000266e-01,2.310642820832755660e+03,2.272332463441051331e+01
7.179999999999999716e-01,2.310642820832755660e+03,2.269669825301846444e+01
7.185000000000000275e-01,2.310642820832755660e+03,2.272195617261836986e+01
7.189999999999999725e-01,2.310629473234245779e+03,2.271765873456912743e+01
7.195000000000000284e-01,2.310629473234245779e+03,2.271003524594459932e+01
7.199999999999999734e-01,2.310629473234245779e+03,2.269481752809895880e+01
7.205000000000000293e-01,2.310642820832755660e+03,2.273686988404829634e+01
7.209999999999999742e-01,2.310642820832755660e+03,2.273058572271543198e+01
7.215000000000000302e-01,2.310642820832755660e+03,2.275400798241950895e+01
7.219999999999999751e-01,2.310629473234245779e+03,2.270780131470170460e+01
7.225000000000000311e-01,2.310629473234245779e+03,2.271948632064157181e+01
7.229999999999999760e-01,2.310642820832755660e+03,2.273098602274147595e+01
7.235000000000000320e-01,2.310642820832755660e+03,2.273403763655776544e+01
7.239999999999999769e-01,2.310642820832755660e+03,2.269647632783853908e+01
7.245000000000000329e-01,2.310629473234245779e+03,2.271724653229876623e+01
7.249999999999999778e-01,2.310629473234245779e+03,2.273241984578598718e+01
7.255000000000000338e-01,2.310642820832755660e+03,2.274097989091145777e+01
7.259999999999999787e-01,2.310642820832755660e+03,2.272688112408144079e+01
7.265000000000000346e-01,2.310629473234245779e+03,2.273619523891808569e+01
7.269999999999999796e-01,2.310629473234245779e+03,2.274465482215198975e+01
7.275000000000000355e-01,2.310642820832755660e+03,2.272754883524384439e+01
7.279999999999999805e-01,2.310642820832755660e+03,2.272262525139914757e+01
7.285000000000000364e-01,2.310642820832755660e+03,2.273657926881392299e+01
7.289999999999999813e-01,2.310629473234245779e+03,2.274719951651278649e+01
7.295000000000000373e-01,2.310642820832755660e+03,2.271931642828125320e+01
7.299999999999999822e-01,2.310642820832755660e+03,2.271993963144886663e+01
7.305000000000000382e-01,2.310642820832755660e+03,2.273783889358664823e+01
7.309999999999999831e-01,2.310642820832755660e+03,2.273638988567945063e+01
7.315000000000000391e-01,2.310642820832755660e+03,2.269838032153409202e+01
7.319999999999999840e-01,2.310642820832755660e+03,2.271647512630208254e+01
7.325000000000000400e-01,2.310629473234245779e+03,2.271703941526041604e+01
7.329999999999999849e-01,2.310642820832755660e+03,2.275018005495739004e+01
7.335000000000000409e-01,2.310642820832755660e+03,2.272030013276278737e+01
7.339999999999999858e-01,2.310642820832755660e+03,2.272220771517282145e+01
7.345000000000000417e-01,2.310642820832755660e+03,2.273007778811789947e+01
7.349999999999999867e-01,2.310642820832755660e+03,2.272386719121449161e+01
7.355000000000000426e-01,2.310642820832755660e+03,2.273288063145596638e+01
7.359999999999999876e-01,2.310642820832755660e+03,2.273207119175426172e+01
7.365000000000000435e-01,2.310642820832755660e+03,2.272790828939867325e+01
7.369999999999999885e-01,2.310642820832755660e+03,2.273215934745028122e+01
7.375000000000000444e-01,2.310642820832755660e+03,2.270408300033143689e+01
7.379999999999999893e-01,2.310642820832755660e+03,2.270497672579071846e+01
7.385000000000000453e-01,2.310642820832755660e+03,2.271560328194128786e+01
7.389999999999999902e-01,2.310642820832755660e+03,2.273092934777935525e+01
7.395000000000000462e-01,2.310642820832755660e+03,2.271775598932291729e+01
7.399999999999999911e-01,2.310642820832755660e+03,2.272838259309659037e+01
7.405000000000000471e-01,2.310642820832755660e+03,2.271481318509706426e+01
7.409999999999999920e-01,2.310642820832755660e+03,2.271389052293560695e+01
7.415000000000000480e-01,2.310642820832755660e+03,2.272508705987926092e+01
7.419999999999999929e-01,2.310642820832755660e+03,2.271441994871448600e+01
7.425000000000000488e-01,2.310642820832755660e+03,2.273040820218039926e+01
7.429999999999999938e-01,2.310642820832755660e+03,2.271216836663352012e+01
7.435000000000000497e-01,2.310642820832755660e+03,2.272335932755445143e+01
7.439999999999999947e-01,2.310642820832755660e+03,2.271550898002367447e+01
7.445000000000000506e-01,2.310642820832755660e+03,2.270910422808001883e+01
7.449999999999999956e-01,2.310642820832755660e+03,2.270723471317471720e+01
7.455000000000000515e-01,2.310642820832755660e+03,2.271509907718512977e+01
7.459999999999999964e-01,2.310642820832755660e+03,2.271409123731771018e+01
7.465000000000000524e-01,2.310642820832755660e+03,2.271862290326231459e+01
7.469999999999999973e-01,2.310642820832755660e+03,2.269807337054687579e+01
7.475000000000000533e-01,2.310642820832755660e+03,2.273222911673769175e+01
7.479999999999999982e-01,2.310642820832755660e+03,2.273097859948626720e+01
7.485000000000000542e-01,2.310642820832755660e+03,2.276321670185605583e+01
7.489999999999999991e-01,2.310656168585474006e+03,2.269964175010890273e+01
7.495000000000000551e-01,2.310642820832755660e+03,2.275267654911458592e+01
7.500000000000000000e-01,2.310642820832755660e+03,2.271693448536931825e+01
7.505000000000000560e-01,2.310642820832755660e+03,2.271321593955019225e+01
7.510000000000000009e-01,2.310642820832755660e+03,2.274050954015861592e+01
7.515000000000000568e-01,2.310642820832755660e+03,2.274054138259232971e+01
7.520000000000000018e-01,2.310642820832755660e+03,2.278682804439393905e+01
7.525000000000000577e-01,2.310642820832755660e+03,2.273825852115767177e+01
7.530000000000000027e-01,2.310642820832755660e+03,2.269810467460463954e+01
7.535000000000000586e-01,2.310642820832755660e+03,2.273779758965435605e+01
7.540000000000000036e-01,2.310642820832755660e+03,2.273588120527935530e+01
7.545000000000000595e-01,2.310642820832755660e+03,2.271191941130445002e+01
7.550000000000000044e-01,2.310642820832755660e+03,2.272388364329308885e+01
7.555000000000000604e-01,2.310656168585474006e+03,2.272327477046875188e+01
7.560000000000000053e-01,2.310642820832755660e+03,2.274514826890861841e+01
7.565000000000000613e-01,2.310656168585474006e+03,2.271983369143229226e+01
7.570000000000000062e-01,2.310642820832755660e+03,2.273293101018702345e+01
7.575000000000000622e-01,2.310642820832755660e+03,2.272619150270123001e+01
7.580000000000000071e-01,2.310642820832755660e+03,2.273870688100615567e+01
7.585000000000000631e-01,2.310642820832755660e+03,2.273352444687973417e+01
7.590000000000000080e-01,2.310642820832755660e+03,2.272007333069602097e+01
7.595000000000000639e-01,2.310642820832755660e+03,2.275623577159564093e+01
7.600000000000000089e-01,2.310642820832755660e+03,2.271757715415246537e+01
7.605000000000000648e-01,2.310642820832755660e+03,2.270569143412168245e+01
7.610000000000000098e-01,2.310656168585474006e+03,2.269750720948390210e+01
7.615000000000000657e-01,2.310642820832755660e+03,2.271537170770359992e+01
7.620000000000000107e-01,2.310656168585474006e+03,2.274061782425189548e+01
7.625000000000000666e-01,2.310642820832755660e+03,2.270655023135890360e+01
7.630000000000000115e-01,2.310656168585474006e+03,2.274224623070076134e+01
7.635000000000000675e-01,2.310642820832755660e+03,2.270966818278882471e+01
7.640000000000000124e-01,2.310642820832755660e+03,2.272903179810843000e+01
7.645000000000000684e-01,2.310656168585474006e+03,2.272004510319602133e+01
7.650000000000000133e-01,2.310642820832755660e+03,2.273082714572916530e+01
7.655000000000000693e-01,2.310656168585474006e+03,2.273939285232007634e+01
7.660000000000000142e-01,2.310642820832755660e+03,2.274074887038352344e+01
7.665000000000000702e-01,2.310642820832755660e+03,2.270498984763494477e+01
7.670000000000000151e-01,2.310656168585474006e+03,2.272110352876183725e+01
7.675000000000000711e-01,2.310642820832755660e+03,2.271732456260416555e+01
7.680000000000000160e-01,2.310656168585474006e+03,2.271714147398910910e+01
7.684999999999999609e-01,2.310642820832755660e+03,2.276051763650804816e+01
7.690000000000000169e-01,2.310642820832755660e+03,2.272985819469223401e+01
7.694999999999999618e-01,2.310656168585474006e+03,2.270540650918560743e+01
7.700000000000000178e-01,2.310642820832755660e+03,2.274125489689867408e+01
7.704999999999999627e-01,2.310656168585474006e+03,2.273417231436316399e+01
7.710000000000000187e-01,2.310656168585474006e+03,2.270676353912405432e+01
7.714999999999999636e-01,2.310642820832755660e+03,2.273149694624526873e+01
7.720000000000000195e-01,2.310656168585474006e+03,2.271346769749290218e+01
7.724999999999999645e-01,2.310656168585474006e+03,2.271121654927319966e+01
7.730000000000000204e-01,2.310642820832755660e+03,2.272212283657433218e+01
7.734999999999999654e-01,2.310656168585474006e+03,2.270935264752130678e+01
7.740000000000000213e-01,2.310656168585474006e+03,2.272765990596354158e+01
7.744999999999999662e-01,2.310642820832755660e+03,2.273228076678267229e+01
7.750000000000000222e-01,2.310656168585474006e+03,2.276822024077651463e+01
7.754999999999999671e-01,2.310656168585474006e+03,2.272285903664299767e+01
7.760000000000000231e-01,2.310642820832755660e+03,2.273986616933475702e+01
7.764999999999999680e-01,2.310656168585474006e+03,2.272580866211410822e+01
7.770000000000000240e-01,2.310656168585474006e+03,2.272235596010653680e+01
7.774999999999999689e-01,2.310642820832755660e+03,2.273438766478929907e+01
7.780000000000000249e-01,2.310642820832755660e+03,2.271812830578124931e+01
7.784999999999999698e-01,2.310656168585474006e+03,2.273694533690577657e+01
7.790000000000000258e-01,2.310656168585474006e+03,2.271278599624289640e+01
7.794999999999999707e-01,2.310642820832755660e+03,2.270303476693892009e+01
7.800000000000000266e-01,2.310656168585474006e+03,2.270560142327888542e+01
7.804999999999999716e-01,2.310656168585474006e+03,2.271602381444365548e+01
7.810000000000000275e-01,2.310656168585474006e+03,2.274400175466619345e+01
7.814999999999999725e-01,2.310642820832755660e+03,2.272583925022253837e+01
7.820000000000000284e-01,2.310656168585474006e+03,2.272220273529592660e+01
7.824999999999999734e-01,2.310656168585474006e+03,2.272269009322679878e+01
7.830000000000000293e-01,2.310656168585474006e+03,2.272041559076467721e+01
7.834999999999999742e-01,2.310642820832755660e+03,2.272043765793560866e+01
7.840000000000000302e-01,2.310656168585474006e+03,2.273930788270833503e+01
7.844999999999999751e-01,2.310656168585474006e+03,2.270710943872868981e+01
7.850000000000000311e-01,2.310656168585474006e+03,2.269073226834516888e+01
7.854999999999999760e-01,2.310642820832755660e+03,2.273172508868134400e+01
7.860000000000000320e-01,2.310656168585474006e+03,2.275053609554687384e+01
7.864999999999999769e-01,2.310656168585474006e+03,2.272944772482481213e+01
7.870000000000000329e-01,2.310656168585474006e+03,2.271688643453598289e+01
7.874999999999999778e-01,2.310656168585474006e+03,2.275071655670217652e+01
7.880000000000000338e-01,2.310642820832755660e+03,2.275494210924952654e+01
7.884999999999999787e-01,2.310656168585474006e+03,2.272948709837594805e+01
7.890000000000000346e-01,2.310656168585474006e+03,2.273401456615530236e+01
7.894999999999999796e-01,2.310656168585474006e+03,2.275514702477983064e+01
7.900000000000000355e-01,2.310656168585474006e+03,2.273828729437499518e+01
7.904999999999999805e-01,2.310642820832755660e+03,2.273713273214251984e+01
7.910000000000000364e-01,2.310656168585474006e+03,2.273478634654119190e+01
7.914999999999999813e-01,2.310656168585474006e+03,2.271405191029355919e+01
7.920000000000000373e-01,2.310656168585474006e+03,2.275578375733664771e+01
7.924999999999999822e-01,2.310656168585474006e+03,2.270066734169744294e+01
7.930000000000000382e-01,2.310656168585474006e+03,2.273910263904355844e+01
7.934999999999999831e-01,2.310656168585474006e+03,2.271715913821969579e+01
7.940000000000000391e-01,2.310642820832755660e+03,2.270837886390151539e+01
7.944999999999999840e-01,2.310656168585474006e+03,2.272227850534090976e+01
7.950000000000000400e-01,2.310656168585474006e+03,2.273574880984375213e+01
7.954999999999999849e-01,2.310656168585474006e+03,2.272950486422111638e+01
7.960000000000000409e-01,2.310656168585474006e+03,2.269922198845880601e+01
7.964999999999999858e-01,2.310656168585474006e+03,2.273588533574337234e+01
7.970000000000000417e-01,2.310656168585474006e+03,2.273577928944839144e+01
7.974999999999999867e-01,2.310656168585474006e+03,2.273732159282196719e+01
7.980000000000000426e-01,2.310642820832755660e+03,2.272191572837594720e+01
7.984999999999999876e-01,2.310656168585474006e+03,2.269937173991713664e+01
7.990000000000000435e-01,2.310656168585474006e+03,2.271825683034564136e+01
7.994999999999999885e-01,2.310656168585474006e+03,2.274566370772490487e+01
8.000000000000000444e-01,2.310656168585474006e+03,2.275113449478693184e+01
8.004999999999999893e-01,2.310656168585474006e+03,2.272145901763494180e+01
8.010000000000000453e-01,2.310656168585474006e+03,2.272184778531960347e+01
8.014999999999999902e-01,2.310656168585474006e+03,2.270150469310132380e+01
8.020000000000000462e-01,2.310656168585474006e+03,2.275544691950521070e+01
8.024999999999999911e-01,2.310656168585474006e+03,2.272745720653882628e+01
8.030000000000000471e-01,2.310656168585474006e+03,2.273222777529355909e+01
8.034999999999999920e-01,2.310656168585474006e+03,2.272915939455492307e+01
8.040000000000000480e-01,2.310656168585474006e+03,2.274890570895833264e+01
8.044999999999999929e-01,2.310656168585474006e+03,2.272366294626893790e+01
8.050000000000000488e-01,2.310656168585474006e+03,2.271396124338304645e+01
8.054999999999999938e-01,2.310656168585474006e+03,2.273688817278409147e+01
8.060000000000000497e-01,2.310656168585474006e+03,2.275507014878787615e+01
8.064999999999999947e-01,2.310656168585474006e+03,2.273244354157906955e+01
8.070000000000000506e-01,2.310656168585474006e+03,2.273204925672348509e+01
8.074999999999999956e-01,2.310656168585474006e+03,2.272468249286932007e+01
8.080000000000000515e-01,2.310656168585474006e+03,2.272422503215199185e+01
8.084999999999999964e-01,2.310656168585474006e+03,2.274781362974668397e+01
8.090000000000000524e-01,2.310656168585474006e+03,2.270157204937263273e+01
8.094999999999999973e-01,2.310656168585474006e+03,2.273892041495028593e+01
8.100000000000000533e-01,2.310656168585474006e+03,2.271454741834280355e+01
8.104999999999999982e-01,2.310656168585474006e+03,2.273464388144412851e+01
8.110000000000000542e-01,2.310656168585474006e+03,2.271890204995738571e+01
8.114999999999999991e-01,2.310656168585474006e+03,2.271271207991003749e+01
8.120000000000000551e-01,2.310656168585474006e+03,2.270884257138257922e+01
8.125000000000000000e-01,2.310656168585474006e+03,2.271082286202651446e+01
8.130000000000000560e-01,2.310656168585474006e+03,2.271881778081202441e+01
8.135000000000000009e-01,2.310656168585474006e+03,2.270793316995028377e+01
8.140000000000000568e-01,2.310656168585474006e+03,2.276143259878551461e+01
8.145000000000000018e-01,2.310656168585474006e+03,2.272742549185369398e+01
8.150000000000000577e-01,2.310669516492403545e+03,2.270988506517282346e+01
8.155000000000000027e-01,2.310669516492403545e+03,2.271561150651041316e+01
8.160000000000000586e-01,2.310656168585474006e+03,2.273380389508049149e+01
8.165000000000000036e-01,2.310656168585474006e+03,2.272433404153882819e+01
8.170000000000000595e-01,2.310656168585474006e+03,2.270830560676136400e+01
8.175000000000000044e-01,2.310656168585474006e+03,2.271759770284564084e+01
8.180000000000000604e-01,2.310656168585474006e+03,2.271618437349905406e+01
8.185000000000000053e-01,2.310656168585474006e+03,2.271296538270832954e+01
8.190000000000000613e-01,2.310656168585474006e+03,2.270578359999289830e+01
8.195000000000000062e-01,2.310656168585474006e+03,2.268845028325757696e+01
8.200000000000000622e-01,2.310656168585474006e+03,2.272405221336884296e+01
8.205000000000000071e-01,2.310656168585474006e+03,2.270840578312973790e+01
8.210000000000000631e-01,2.310656168585474006e+03,2.273878251735795430e+01
8.215000000000000080e-01,2.310669516492403545e+03,2.275279498092092467e+01
8.220000000000000639e-01,2.310669516492403545e+03,2.277207482662642235e+01
8.225000000000000089e-01,2.310656168585474006e+03,2.272642890129024451e+01
8.230000000000000648e-01,2.310656168585474006e+03,2.271590974350852576e+01
8.235000000000000098e-01,2.310656168585474006e+03,2.272400968577651525e+01
8.240000000000000657e-01,2.310656168585474006e+03,2.273285824454072213e+01
8.245000000000000107e-01,2.310656168585474006e+03,2.270597853877841032e+01
8.250000000000000666e-01,2.310656168585474006e+03,2.272510642219223342e+01
8.255000000000000115e-01,2.310669516492403545e+03,2.270181736139204531e+01
8.260000000000000675e-01,2.310669516492403545e+03,2.271320464886363766e+01
8.265000000000000124e-01,2.310656168585474006e+03,2.272561456542376845e+01
8.270000000000000684e-01,2.310656168585474006e+03,2.275602803242897920e+01
8.275000000000000133e-01,2.310656168585474006e+03,2.273403513137310483e+01
8.280000000000000693e-01,2.310656168585474006e+03,2.271451505621212164e+01
8.285000000000000142e-01,2.310656168585474006e+03,2.272015239153409283e+01
8.290000000000000702e-01,2.310669516492403545e+03,2.270500618475852050e+01
8.295000000000000151e-01,2.310656168585474006e+03,2.275171094002840988e+01
8.300000000000000711e-01,2.310656168585474006e+03,2.276084995473247830e+01
8.305000000000000160e-01,2.310656168585474006e+03,2.273597407922348168e+01
8.310000000000000719e-01,2.310656168585474006e+03,2.272082841073153503e+01
8.315000000000000169e-01,2.310669516492403545e+03,2.273699326649857966e+01
8.320000000000000728e-01,2.310669516492403545e+03,2.272097440411931757e+01
8.325000000000000178e-01,2.310656168585474006e+03,2.273800007480350516e+01
8.329999999999999627e-01,2.310656168585474006e+03,2.270975484210464046e+01
8.335000000000000187e-01,2.310656168585474006e+03,2.273991655125473699e+01
8.339999999999999636e-01,2.310669516492403545e+03,2.272827939033380673e+01
8.345000000000000195e-01,2.310669516492403545e+03,2.272669711248816071e+01
8.349999999999999645e-01,2.310656168585474006e+03,2.273384501251894108e+01
8.355000000000000204e-01,2.310656168585474006e+03,2.271143047041192986e+01
8.359999999999999654e-01,2.310656168585474006e+03,2.273262069982954614e+01
8.365000000000000213e-01,2.310669516492403545e+03,2.271388999076941317e+01
8.369999999999999662e-01,2.310656168585474006e+03,2.272040343883049118e+01
8.375000000000000222e-01,2.310656168585474006e+03,2.271974994044507667e+01
8.379999999999999671e-01,2.310656168585474006e+03,2.269699339245028469e+01
8.385000000000000231e-01,2.310669516492403545e+03,2.272663913719459927e+01
8.389999999999999680e-01,2.310669516492403545e+03,2.270569735044744064e+01
8.395000000000000240e-01,2.310656168585474006e+03,2.273264972808001971e+01
8.399999999999999689e-01,2.310656168585474006e+03,2.273386234654592641e+01
8.405000000000000249e-01,2.310669516492403545e+03,2.269350470760180016e+01
8.409999999999999698e-01,2.310656168585474006e+03,2.273094730218039672e+01
8.415000000000000258e-01,2.310656168585474006e+03,2.272280344023674559e+01
8.419999999999999707e-01,2.310656168585474006e+03,2.273366089194128392e+01
8.425000000000000266e-01,2.310669516492403545e+03,2.273018212812026206e+01
8.429999999999999716e-01,2.310656168585474006e+03,2.272996944783144002e+01
8.435000000000000275e-01,2.310656168585474006e+03,2.272135626004024544e+01
8.439999999999999725e-01,2.310669516492403545e+03,2.270613112176136283e+01
8.445000000000000284e-01,2.310669516492403545e+03,2.269949658519413305e+01
8.449999999999999734e-01,2.310656168585474006e+03,2.273789121147017411e+01
8.455000000000000293e-01,2.310656168585474006e+03,2.273108483740056940e+01
8.459999999999999742e-01,2.310669516492403545e+03,2.271078601691761278e+01
8.465000000000000302e-01,2.310656168585474006e+03,2.272128660833806535e+01
8.469999999999999751e-01,2.310656168585474006e+03,2.272256507702888229e+01
8.475000000000000311e-01,2.310669516492403545e+03,2.273515059694839024e+01
8.479999999999999760e-01,2.310656168585474006e+03,2.272124469758522736e+01
8.485000000000000320e-01,2.310656168585474006e+03,2.274274919982244469e+01
8.489999999999999769e-01,2.310669516492403545e+03,2.271612247406249807e+01
8.495000000000000329e-01,2.310656168585474006e+03,2.271328641888731070e+01
8.499999999999999778e-01,2.310656168585474006e+03,2.270694995434185515e+01
8.505000000000000338e-01,2.310669516492403545e+03,2.270857611776751739e+01
8.509999999999999787e-01,2.310656168585474006e+03,2.273089272870501887e+01
8.515000000000000346e-01,2.310656168585474006e+03,2.272954697594696682e+01
8.519999999999999796e-01,2.310669516492403545e+03,2.271305438503787855e+01
8.525000000000000355e-01,2.310656168585474006e+03,2.272728542251656947e+01
8.529999999999999805e-01,2.310669516492403545e+03,2.274291607709753649e+01
8.535000000000000364e-01,2.310669516492403545e+03,2.271426456073626809e+01
8.539999999999999813e-01,2.310656168585474006e+03,2.271128592854640260e+01
8.545000000000000373e-01,2.310669516492403545e+03,2.269570142340198871e+01
8.549999999999999822e-01,2.310656168585474006e+03,2.272625028938684011e+01
8.555000000000000382e-01,2.310656168585474006e+03,2.273433753504734867e+01
8.559999999999999831e-01,2.310669516492403545e+03,2.270014742897727089e+01
8.565000000000000391e-01,2.310656168585474006e+03,2.270094106972774384e+01
8.569999999999999840e-01,2.310669516492403545e+03,2.272771177780303020e+01
8.575000000000000400e-01,2.310669516492403545e+03,2.271565292877603781e+01
8.579999999999999849e-01,2.310656168585474006e+03,2.275165961160984907e+01
8.585000000000000409e-01,2.310669516492403545e+03,2.273117342355350345e+01
8.589999999999999858e-01,2.310656168585474006e+03,2.273302982096353730e+01
8.595000000000000417e-01,2.310669516492403545e+03,2.272219420107244403e+01
8.599999999999999867e-01,2.310656168585474006e+03,2.271762523251183552e+01
8.605000000000000426e-01,2.310656168585474006e+03,2.273577594527935730e+01
8.609999999999999876e-01,2.310669516492403545e+03,2.274274141646543512e+01
8.615000000000000435e-01,2.310656168585474006e+03,2.271154948728930023e+01
8.619999999999999885e-01,2.310669516492403545e+03,2.272778352115057032e+01
8.625000000000000444e-01,2.310656168585474006e+03,2.272058452969223552e+01
8.629999999999999893e-01,2.310669516492403545e+03,2.273906475633049240e+01
8.635000000000000453e-01,2.310656168585474006e+03,2.272388928254024876e+01
8.639999999999999902e-01,2.310669516492403545e+03,2.273829950931818544e+01
8.645000000000000462e-01,2.310669516492403545e+03,2.271391166569602049e+01
8.649999999999999911e-01,2.310656168585474006e+03,2.272966032043087026e+01
8.655000000000000471e-01,2.310669516492403545e+03,2.271027805305160996e+01
8.659999999999999920e-01,2.310656168585474006e+03,2.273707906857481476e+01
8.665000000000000480e-01,2.310669516492403545e+03,2.270574018511837266e+01
8.669999999999999929e-01,2.310656168585474006e+03,2.270605913987689561e+01
8.675000000000000488e-01,2.310669516492403545e+03,2.273711534282433888e+01
8.679999999999999938e-01,2.310656168585474006e+03,2.272572671342566863e+01
8.685000000000000497e-01,2.310669516492403545e+03,2.270234797102509461e+01
8.689999999999999947e-01,2.310656168585474006e+03,2.272574257699573863e+01
8.695000000000000506e-01,2.310669516492403545e+03,2.271812851885179896e+01
8.699999999999999956e-01,2.310656168585474006e+03,2.270965214641808672e+01
8.705000000000000515e-01,2.310669516492403545e+03,2.274711751390625381e+01
8.709999999999999964e-01,2.310656168585474006e+03,2.269462293506865791e+01
8.715000000000000524e-01,2.310669516492403545e+03,2.273020469790956355e+01
8.719999999999999973e-01,2.310656168585474006e+03,2.272318100974905164e+01
8.725000000000000533e-01,2.310669516492403545e+03,2.274630506270123220e+01
8.729999999999999982e-01,2.310656168585474006e+03,2.273232263212358006e+01
8.735000000000000542e-01,2.310669516492403545e+03,2.274552010960227477e+01
8.739999999999999991e-01,2.310656168585474006e+03,2.275007878053740740e+01
8.745000000000000551e-01,2.310669516492403545e+03,2.274245937780066740e+01
8.750000000000000000e-01,2.310656168585474006e+03,2.272774372203598858e+01
8.755000000000000560e-01,2.310669516492403545e+03,2.271436001818418760e+01
8.760000000000000009e-01,2.310656168585474006e+03,2.276750085918324018e+01
8.765000000000000568e-01,2.310669516492403545e+03,2.273806377939867573e+01
8.770000000000000018e-01,2.310669516492403545e+03,2.270870804318418479e+01
8.775000000000000577e-01,2.310669516492403545e+03,2.269683891539536091e+01
8.780000000000000027e-01,2.310669516492403545e+03,2.274265001685369114e+01
8.785000000000000586e-01,2.310669516492403545e+03,2.271606428690577673e+01
8.790000000000000036e-01,2.310669516492403545e+03,2.274274221891808523e+01
8.795000000000000595e-01,2.310656168585474006e+03,2.275629962172348542e+01
8.800000000000000044e-01,2.310669516492403545e+03,2.272056447678977520e+01
8.805000000000000604e-01,2.310656168585474006e+03,2.270998676885416501e+01
8.810000000000000053e-01,2.310669516492403545e+03,2.273725825916429955e+01
8.815000000000000613e-01,2.310669516492403545e+03,2.272524590706913017e+01
8.820000000000000062e-01,2.310669516492403545e+03,2.271672568811079529e+01
8.825000000000000622e-01,2.310669516492403545e+03,2.270990366892518963e+01
8.830000000000000071e-01,2.310656168585474006e+03,2.271121445316524756e+01
8.835000000000000631e-01,2.310669516492403545e+03,2.272498141228455992e+01
8.840000000000000080e-01,2.310669516492403545e+03,2.270406271438447021e+01
8.845000000000000639e-01,2.310669516492403545e+03,2.274185198002604125e+01
8.850000000000000089e-01,2.310669516492403545e+03,2.268187522836174352e+01
8.855000000000000648e-01,2.310656168585474006e+03,2.274622969277225337e+01
8.860000000000000098e-01,2.310669516492403545e+03,2.270415763149384247e+01
8.865000000000000657e-01,2.310669516492403545e+03,2.272445684772490182e+01
8.870000000000000107e-01,2.310669516492403545e+03,2.271914772964488449e+01
8.875000000000000666e-01,2.310669516492403545e+03,2.273185420001420098e+01
8.880000000000000115e-01,2.310656168585474006e+03,2.270818540740766878e+01
8.885000000000000675e-01,2.310669516492403545e+03,2.272381425845880898e+01
8.890000000000000124e-01,2.310669516492403545e+03,2.272351364675426311e+01
8.895000000000000684e-01,2.310669516492403545e+03,2.272374317076230810e+01
8.900000000000000133e-01,2.310669516492403545e+03,2.273114367381392498e+01
8.905000000000000693e-01,2.310669516492403545e+03,2.271813855307764740e+01
8.910000000000000142e-01,2.310669516492403545e+03,2.272106561630445043e+01
8.915000000000000702e-01,2.310669516492403545e+03,2.275349112860795486e+01
8.920000000000000151e-01,2.310656168585474006e+03,2.273446782387547671e+01
8.925000000000000711e-01,2.310669516492403545e+03,2.273841517736979156e+01
8.930000000000000160e-01,2.310669516492403545e+03,2.273383674246449004e+01
8.935000000000000719e-01,2.310656168585474006e+03,2.272643865181344580e+01
8.940000000000000169e-01,2.310669516492403545e+03,2.271940063403882348e+01
8.945000000000000728e-01,2.310669516492403545e+03,2.273049162890861652e+01
8.950000000000000178e-01,2.310656168585474006e+03,2.275761660850378831e+01
8.955000000000000737e-01,2.310669516492403545e+03,2.273039895302320090e+01
8.960000000000000187e-01,2.310669516492403545e+03,2.275557502021780465e+01
8.964999999999999636e-01,2.310656168585474006e+03,2.273815010583806639e+01
8.970000000000000195e-01,2.310669516492403545e+03,2.272294816695785968e+01
8.974999999999999645e-01,2.310669516492403545e+03,2.273459824688683284e+01
8.980000000000000204e-01,2.310669516492403545e+03,2.271423207649858256e+01
8.984999999999999654e-01,2.310669516492403545e+03,2.274711382442234608e+01
8.990000000000000213e-01,2.310669516492403545e+03,2.273659777051373254e+01
8.994999999999999662e-01,2.310669516492403545e+03,2.270745275158617460e+01
9.000000000000000222e-01,2.310669516492403545e+03,2.271627814975141746e+01
9.004999999999999671e-01,2.310669516492403545e+03,2.271921476287878860e+01
9.010000000000000231e-01,2.310669516492403545e+03,2.272105417033144192e+01
9.014999999999999680e-01,2.310669516492403545e+03,2.272239309225142279e+01
9.020000000000000240e-01,2.310669516492403545e+03,2.274371438351799668e+01
9.024999999999999689e-01,2.310669516492403545e+03,2.271719433404356181e+01
9.030000000000000249e-01,2.310669516492403545e+03,2.271501973144649611e+01
9.034999999999999698e-01,2.310669516492403545e+03,2.273061089031250148e+01
9.040000000000000258e-01,2.310669516492403545e+03,2.271016843728930112e+01
9.044999999999999707e-01,2.310669516492403545e+03,2.274316559780302782e+01
9.050000000000000266e-01,2.310669516492403545e+03,2.274214728566524357e+01
9.054999999999999716e-01,2.310669516492403545e+03,2.272279013229640299e+01
9.060000000000000275e-01,2.310669516492403545e+03,2.272540095602746391e+01
9.064999999999999725e-01,2.310669516492403545e+03,2.272391863623816377e+01
9.070000000000000284e-01,2.310669516492403545e+03,2.270289595186552845e+01
9.074999999999999734e-01,2.310669516492403545e+03,2.271780062004734546e+01
9.080000000000000293e-01,2.310669516492403545e+03,2.271317269786458581e+01
9.084999999999999742e-01,2.310669516492403545e+03,2.270743228567945238e+01
9.090000000000000302e-01,2.310669516492403545e+03,2.273501854184422655e+01
9.094999999999999751e-01,2.310669516492403545e+03,2.273913117466382872e+01
9.100000000000000311e-01,2.310669516492403545e+03,2.273372467186553081e+01
9.104999999999999760e-01,2.310669516492403545e+03,2.274629778425425997e+01
9.110000000000000320e-01,2.310669516492403545e+03,2.274541996120502318e+01
9.114999999999999769e-01,2.310669516492403545e+03,2.273373093719933991e+01
9.120000000000000329e-01,2.310669516492403545e+03,2.276564556060132816e+01
9.124999999999999778e-01,2.310669516492403545e+03,2.272454183776751790e+01
9.130000000000000338e-01,2.310669516492403545e+03,2.271975822226325548e+01
9.134999999999999787e-01,2.310669516492403545e+03,2.274286864166430178e+01
9.140000000000000346e-01,2.310669516492403545e+03,2.273469073173295385e+01
9.144999999999999796e-01,2.310669516492403545e+03,2.273074719064630500e+01
9.150000000000000355e-01,2.310669516492403545e+03,2.274329248552556848e+01
9.154999999999999805e-01,2.310669516492403545e+03,2.272701365714015154e+01
9.160000000000000364e-01,2.310669516492403545e+03,2.272170887350615587e+01
9.164999999999999813e-01,2.310669516492403545e+03,2.272317641777225816e+01
9.170000000000000373e-01,2.310669516492403545e+03,2.270526913740293296e+01
9.174999999999999822e-01,2.310682864553547006e+03,2.271955810432291756e+01
9.180000000000000382e-01,2.310669516492403545e+03,2.272678792621449162e+01
9.184999999999999831e-01,2.310669516492403545e+03,2.272962164234138172e+01
9.190000000000000391e-01,2.310669516492403545e+03,2.272422562414772784e+01
9.194999999999999840e-01,2.310669516492403545e+03,2.275459977040956616e+01
9.200000000000000400e-01,2.310682864553547006e+03,2.272550358993607844e+01
9.204999999999999849e-01,2.310669516492403545e+03,2.270056512274621241e+01
9.210000000000000409e-01,2.310669516492403545e+03,2.273859829288115364e+01
9.214999999999999858e-01,2.310669516492403545e+03,2.274809102226562274e+01
9.220000000000000417e-01,2.310669516492403545e+03,2.273253538623579573e+01
9.224999999999999867e-01,2.310669516492403545e+03,2.271452353715672245e+01
9.230000000000000426e-01,2.310669516492403545e+03,2.271663687970880474e+01
9.234999999999999876e-01,2.310669516492403545e+03,2.271637934519886315e+01
9.240000000000000435e-01,2.310669516492403545e+03,2.272385339139914606e+01
9.244999999999999885e-01,2.310669516492403545e+03,2.272141822486742768e+01
9.250000000000000444e-01,2.310669516492403545e+03,2.270958341851325812e+01
9.254999999999999893e-01,2.310669516492403545e+03,2.274314694881628895e+01
9.260000000000000453e-01,2.310669516492403545e+03,2.271723393337831354e+01
9.264999999999999902e-01,2.310669516492403545e+03,2.273710813360085226e+01
9.270000000000000462e-01,2.310669516492403545e+03,2.271494636241477139e+01
9.274999999999999911e-01,2.310669516492403545e+03,2.270903434309422053e+01
9.280000000000000471e-01,2.310669516492403545e+03,2.272633718544744497e+01
9.284999999999999920e-01,2.310669516492403545e+03,2.270652118226799132e+01
9.290000000000000480e-01,2.310682864553547461e+03,2.272235521659090907e+01
9.294999999999999929e-01,2.310669516492403545e+03,2.271325039607480889e+01
9.300000000000000488e-01,2.310669516492403545e+03,2.274140689580966068e+01
9.304999999999999938e-01,2.310669516492403545e+03,2.271992607977036016e+01
9.310000000000000497e-01,2.310669516492403545e+03,2.274197123209280136e+01
9.314999999999999947e-01,2.310669516492403545e+03,2.273484785159091004e+01
9.320000000000000506e-01,2.310669516492403545e+03,2.272128645844696848e+01
9.324999999999999956e-01,2.310682864553547006e+03,2.274080360237689291e+01
9.330000000000000515e-01,2.310682864553547006e+03,2.273823986912878681e+01
9.334999999999999964e-01,2.310669516492403545e+03,2.272085719648437774e+01
9.340000000000000524e-01,2.310669516492403545e+03,2.272835073300425890e+01
9.344999999999999973e-01,2.310669516492403545e+03,2.273036733222538075e+01
9.350000000000000533e-01,2.310669516492403545e+03,2.274340768618134234e+01
9.354999999999999982e-01,2.310669516492403545e+03,2.273116435502130628e+01
9.360000000000000542e-01,2.310669516492403545e+03,2.271001779158617140e+01
9.364999999999999991e-01,2.310682864553547461e+03,2.271584122593276334e+01
9.370000000000000551e-01,2.310682864553547006e+03,2.271451032687500415e+01
9.375000000000000000e-01,2.310669516492403545e+03,2.271627503017518990e+01
9.380000000000000560e-01,2.310669516492403545e+03,2.273977822638257607e+01
9.385000000000000009e-01,2.310669516492403545e+03,2.272556348669034065e+01
9.390000000000000568e-01,2.310669516492403545e+03,2.272322221953598742e+01
9.395000000000000018e-01,2.310669516492403545e+03,2.273474047657907349e+01
9.400000000000000577e-01,2.310669516492403545e+03,2.270383032873816376e+01
9.405000000000000027e-01,2.310669516492403545e+03,2.275018194320785980e+01
9.410000000000000586e-01,2.310669516492403545e+03,2.269004323112452681e+01
9.415000000000000036e-01,2.310682864553547006e+03,2.274813014861268812e+01
9.420000000000000595e-01,2.310682864553547006e+03,2.271483878593513239e+01
9.425000000000000044e-01,2.310682864553547006e+03,2.271568809166193503e+01
9.430000000000000604e-01,2.310669516492403545e+03,2.270739900716382564e+01
9.435000000000000053e-01,2.310669516492403545e+03,2.271936307218986784e+01
9.440000000000000613e-01,2.310669516492403545e+03,2.271250780863399754e+01
9.445000000000000062e-01,2.310669516492403545e+03,2.272687748758286119e+01
9.450000000000000622e-01,2.310669516492403545e+03,2.273486751711647713e+01
9.455000000000000071e-01,2.310669516492403545e+03,2.268952220650804819e+01
9.460000000000000631e-01,2.310669516492403545e+03,2.271119394378787959e+01
9.465000000000000080e-01,2.310669516492403545e+03,2.270589534984138069e+01
9.470000000000000639e-01,2.310669516492403545e+03,2.273584346209280227e+01
9.475000000000000089e-01,2.310682864553547006e+03,2.270938757632575999e+01
9.480000000000000648e-01,2.310682864553547461e+03,2.273420794778645870e+01
9.485000000000000098e-01,2.310682864553547006e+03,2.271757022633285672e+01
9.490000000000000657e-01,2.310682864553547006e+03,2.272173212107718143e+01
9.495000000000000107e-01,2.310682864553547006e+03,2.272330250776278149e+01
9.500000000000000666e-01,2.310682864553547006e+03,2.273286349310842525e+01
9.505000000000000115e-01,2.310669516492403545e+03,2.271916125253551400e+01
9.510000000000000675e-01,2.310669516492403545e+03,2.270542954211174447e+01
9.515000000000000124e-01,2.310669516492403545e+03,2.271387499429924617e+01
9.520000000000000684e-01,2.310669516492403545e+03,2.272558837041430024e+01
9.525000000000000133e-01,2.310669516492403545e+03,2.270980392312499774e+01
9.530000000000000693e-01,2.310669516492403545e+03,2.274713795736032296e+01
9.535000000000000142e-01,2.310669516492403545e+03,2.273644627183238853e+01
9.540000000000000702e-01,2.310669516492403545e+03,2.270751459545691020e+01
9.545000000000000151e-01,2.310669516492403545e+03,2.271865020192471718e+01
9.550000000000000711e-01,2.310669516492403545e+03,2.271111817675899758e+01
9.555000000000000160e-01,2.310669516492403545e+03,2.271574597303267140e+01
9.560000000000000719e-01,2.310669516492403545e+03,2.272846109237926271e+01
9.565000000000000169e-01,2.310669516492403545e+03,2.271559586631865457e+01
9.570000000000000728e-01,2.310669516492403545e+03,2.274752982948626823e+01
9.575000000000000178e-01,2.310669516492403545e+03,2.272544752126183809e+01
9.580000000000000737e-01,2.310669516492403545e+03,2.273065226122158933e+01
9.585000000000000187e-01,2.310669516492403545e+03,2.272582806794507349e+01
9.590000000000000746e-01,2.310682864553547006e+03,2.272159755895123112e+01
9.595000000000000195e-01,2.310682864553547006e+03,2.274730870342329681e+01
9.599999999999999645e-01,2.310682864553547006e+03,2.272688730176609795e+01
9.605000000000000204e-01,2.310682864553547006e+03,2.274337779811079585e+01
9.609999999999999654e-01,2.310682864553547006e+03,2.272468916741476974e+01
9.615000000000000213e-01,2.310682864553547006e+03,2.271127870987689334e+01
9.619999999999999662e-01,2.310682864553547461e+03,2.273180460275804649e+01
9.625000000000000222e-01,2.310682864553547006e+03,2.273950255193182102e+01
9.629999999999999671e-01,2.310682864553547006e+03,2.272588182361979037e+01
9.635000000000000231e-01,2.310682864553547006e+03,2.273212206704782190e+01
9.639999999999999680e-01,2.310682864553547461e+03,2.269088076839961943e+01
9.645000000000000240e-01,2.310682864553547006e+03,2.271013100891098802e+01
9.649999999999999689e-01,2.310682864553547006e+03,2.271051857669743868e+01
9.655000000000000249e-01,2.310682864553547006e+03,2.271575861955018993e+01
9.659999999999999698e-01,2.310682864553547461e+03,2.272201775756865416e+01
9.665000000000000258e-01,2.310682864553547006e+03,2.271900078611268725e+01
9.669999999999999707e-01,2.310682864553547006e+03,2.271685578690577856e+01
9.675000000000000266e-01,2.310682864553547006e+03,2.273123572097774314e+01
9.679999999999999716e-01,2.310682864553547461e+03,2.272984363586647660e+01
9.685000000000000275e-01,2.310682864553547006e+03,2.272941298296874990e+01
9.689999999999999725e-01,2.310682864553547006e+03,2.272178485395359715e+01
9.695000000000000284e-01,2.310682864553547006e+03,2.274128335857717431e+01
9.699999999999999734e-01,2.310682864553547006e+03,2.270852202019886334e+01
9.705000000000000293e-01,2.310682864553547006e+03,2.272694893572443320e+01
9.709999999999999742e-01,2.310682864553547006e+03,2.272843154220407413e+01
9.715000000000000302e-01,2.310682864553547006e+03,2.275049702868134460e+01
9.719999999999999751e-01,2.310682864553547006e+03,2.272549111169981018e+01
9.725000000000000311e-01,2.310682864553547006e+03,2.272678934094696857e+01
9.729999999999999760e-01,2.310682864553547006e+03,2.272776389976088751e+01
9.735000000000000320e-01,2.310669516492403545e+03,2.269958257184659089e+01
9.739999999999999769e-01,2.310669516492403545e+03,2.274062304579071991e+01
9.745000000000000329e-01,2.310669516492403545e+03,2.275231793129497859e+01
9.749999999999999778e-01,2.310669516492403545e+03,2.272460719266808837e+01
9.755000000000000338e-01,2.310669516492403545e+03,2.273029876367424151e+01
9.759999999999999787e-01,2.310669516492403545e+03,2.273568981535748179e+01
9.765000000000000346e-01,2.310669516492403545e+03,2.271334050142282024e+01
9.769999999999999796e-01,2.310669516492403545e+03,2.272710151654355926e+01
9.775000000000000355e-01,2.310669516492403545e+03,2.274234761395123172e+01
9.779999999999999805e-01,2.310669516492403545e+03,2.273921080945312667e+01
9.785000000000000364e-01,2.310669516492403545e+03,2.272440206934895812e+01
9.789999999999999813e-01,2.310669516492403545e+03,2.273328827023200560e+01
9.795000000000000373e-01,2.310682864553547006e+03,2.271768924362926256e+01
9.799999999999999822e-01,2.310682864553547006e+03,2.274165852483664807e+01
9.805000000000000382e-01,2.310682864553547461e+03,2.272663779343986690e+01
9.809999999999999831e-01,2.310682864553547006e+03,2.273555913642992365e+01
9.815000000000000391e-01,2.310682864553547006e+03,2.272897265697680069e+01
9.819999999999999840e-01,2.310682864553547006e+03,2.274421945303503634e+01
9.825000000000000400e-01,2.310682864553547006e+03,2.271553277665009318e+01
9.829999999999999849e-01,2.310682864553547006e+03,2.269328673728456280e+01
9.835000000000000409e-01,2.310682864553547006e+03,2.270594566157197036e+01
9.839999999999999858e-01,2.310682864553547006e+03,2.272057836837121414e+01
9.845000000000000417e-01,2.310682864553547006e+03,2.273674292353456394e+01
9.849999999999999867e-01,2.310682864553547006e+03,2.273352445541193134e+01
9.855000000000000426e-01,2.310682864553547006e+03,2.272271340277698570e+01
9.859999999999999876e-01,2.310669516492403545e+03,2.272682641019176231e+01
9.865000000000000435e-01,2.310669516492403545e+03,2.274943539238636347e+01
9.869999999999999885e-01,2.310669516492403545e+03,2.272727362883522773e+01
9.875000000000000444e-01,2.310669516492403545e+03,2.272450255851799028e+01
9.879999999999999893e-01,2.310669516492403545e+03,2.274481575200994499e+01
9.885000000000000453e-01,2.310682864553547006e+03,2.273796148616950674e+01
9.889999999999999902e-01,2.310682864553547461e+03,2.273010166182764991e+01
9.895000000000000462e-01,2.310682864553547006e+03,2.271763962686316418e+01
9.899999999999999911e-01,2.310682864553547006e+03,2.272612452191761179e+01
9.905000000000000471e-01,2.310682864553547006e+03,2.272448049584280128e+01
9.909999999999999920e-01,2.310682864553547461e+03,2.272987690084753609e+01
9.915000000000000480e-01,2.310682864553547006e+03,2.271970505357717940e+01
9.919999999999999929e-01,2.310682864553547006e+03,2.272980810725852052e+01
9.925000000000000488e-01,2.310682864553547006e+03,2.272417655069602205e+01
9.929999999999999938e-01,2.310682864553547461e+03,2.272793207446022734e+01
9.935000000000000497e-01,2.310669516492403545e+03,2.273869926276988807e+01
9.939999999999999947e-01,2.310669516492403545e+03,2.272321757845880796e+01
9.945000000000000506e-01,2.310669516492403545e+03,2.277057583454545764e+01
9.949999999999999956e-01,2.310669516492403545e+03,2.274186721281723322e+01
9.955000000000000515e-01,2.310682864553547006e+03,2.275593473867661132e+01
9.959999999999999964e-01,2.310682864553547461e+03,2.274264319108664978e+01
9.965000000000000524e-01,2.310682864553547006e+03,2.270727251068418440e+01
9.969999999999999973e-01,2.310682864553547006e+03,2.272103680818892002e+01
9.975000000000000533e-01,2.310682864553547006e+03,2.271385159300899659e+01
9.979999999999999982e-01,2.310682864553547006e+03,2.272720291623579669e+01
9.985000000000000542e-01,2.310682864553547006e+03,2.275011702298769123e+01
9.989999999999999991e-01,2.310682864553547006e+03,2.271623522154829189e+01
9.995000000000000551e-01,2.310682864553547006e+03,2.271583936158853945e+01


==> data/pressureDrop_CSF/pressure_cg_dx5e-5.txt <==
5.000000000000000104e-04,2.055709733785589378e+03,2.515492595999999992e+01
1.000000000000000021e-03,2.063067988405558026e+03,2.512742369000000053e+01
1.500000000000000031e-03,2.070264786866240229e+03,2.468742960999999880e+01
2.000000000000000042e-03,2.076131751320938747e+03,2.458852265999999887e+01
2.500000000000000052e-03,2.075011671940654651e+03,2.383725374000000130e+01
3.000000000000000062e-03,2.072130875786114757e+03,2.387791534999999854e+01
3.500000000000000073e-03,2.072066471892418122e+03,2.388980193000000085e+01
4.000000000000000083e-03,2.075119319360863301e+03,2.341731178999999941e+01
4.500000000000000527e-03,2.079715494920294987e+03,2.337390711000000110e+01
5.000000000000000104e-03,2.084136594312391026e+03,2.293335160000000172e+01
5.499999999999999681e-03,2.087421199849705772e+03,2.316484910000000141e+01
6.000000000000000125e-03,2.089252883168978769e+03,2.270878228999999848e+01
6.500000000000000569e-03,2.089951513124895428e+03,2.295491523000000100e+01
7.000000000000000146e-03,2.090191775095364846e+03,2.270452779000000021e+01
7.499999999999999722e-03,2.090606903183994291e+03,2.277915199999999984e+01
8.000000000000000167e-03,2.091525140132184333e+03,2.259007099000000096e+01
8.500000000000000611e-03,2.092860207402446576e+03,2.240118255999999874e+01
9.000000000000001055e-03,2.094416286181041414e+03,2.217225360999999850e+01
9.499999999999999764e-03,2.095952715306742903e+03,2.205551107999999871e+01
1.000000000000000021e-02,2.097227465290885448e+03,2.220227866000000105e+01
1.050000000000000065e-02,2.098195551825430357e+03,2.200765050000000045e+01
1.099999999999999936e-02,2.098900176307614856e+03,2.197250748000000087e+01
1.149999999999999981e-02,2.099384880230092676e+03,2.206882416999999919e+01
1.200000000000000025e-02,2.099913903529954950e+03,2.162857907000000068e+01
1.250000000000000069e-02,2.100597620022896535e+03,2.171263824000000042e+01
1.300000000000000114e-02,2.101458412138023959e+03,2.138556943000000032e+01
1.349999999999999985e-02,2.102496714848883130e+03,2.184038869000000105e+01
1.400000000000000029e-02,2.103558168642258352e+03,2.136196121000000048e+01
1.450000000000000074e-02,2.104576401384811106e+03,2.164575625999999886e+01
1.499999999999999944e-02,2.105506953436713502e+03,2.144041255000000135e+01
1.549999999999999989e-02,2.106349590841592089e+03,2.143770796000000090e+01
1.600000000000000033e-02,2.107081902273541345e+03,2.142245584000000136e+01
1.650000000000000078e-02,2.107748081949245261e+03,2.142357304000000084e+01
1.700000000000000122e-02,2.108348003921527379e+03,2.127465550999999877e+01
1.750000000000000167e-02,2.108814846056516217e+03,2.118431999999999960e+01
1.800000000000000211e-02,2.109237405216143998e+03,2.121732791999999890e+01
1.849999999999999908e-02,2.109704641350211205e+03,2.105988217000000162e+01
1.899999999999999953e-02,2.110238879041107339e+03,2.102969162000000125e+01
1.949999999999999997e-02,2.110907056762290722e+03,2.108269274999999965e+01
2.000000000000000042e-02,2.111664836557141825e+03,2.075519419000000099e+01
2.050000000000000086e-02,2.112445472501241056e+03,2.096414803000000049e+01
2.100000000000000130e-02,2.113249014697646999e+03,2.094177879000000075e+01
2.150000000000000175e-02,2.113986132250972332e+03,2.092395269000000013e+01
2.199999999999999872e-02,2.114634326859028079e+03,2.081679911000000160e+01
2.249999999999999917e-02,2.115193434439579505e+03,2.075083534999999912e+01
2.299999999999999961e-02,2.115640933420779675e+03,2.080448807000000144e+01
2.350000000000000006e-02,2.116043844428456396e+03,2.083137776999999957e+01
2.400000000000000050e-02,2.116379720849514797e+03,2.078877603999999835e+01
2.450000000000000094e-02,2.116693301724046705e+03,2.080977451000000045e+01
2.500000000000000139e-02,2.117074203450830737e+03,2.087533364000000091e+01
2.550000000000000183e-02,2.117500079406253008e+03,2.078145058999999861e+01
2.600000000000000228e-02,2.117970983797521967e+03,2.077302741000000097e+01
2.649999999999999925e-02,2.118576740145969779e+03,2.060341962000000038e+01
2.699999999999999969e-02,2.119227753406658849e+03,2.080803118000000040e+01
2.750000000000000014e-02,2.119946577346250706e+03,2.077478474000000119e+01
2.800000000000000058e-02,2.120778325645511813e+03,2.074894992999999843e+01
2.850000000000000103e-02,2.121610726863835225e+03,2.071786688999999981e+01
2.900000000000000147e-02,2.122353690242478933e+03,2.069403056999999890e+01
2.950000000000000192e-02,2.122871820999448119e+03,2.062493239000000145e+01
2.999999999999999889e-02,2.123119712104967221e+03,2.065550016999999983e+01
3.049999999999999933e-02,2.123457838744611763e+03,2.062708745999999849e+01
3.099999999999999978e-02,2.123863732902897027e+03,2.062438105000000022e+01
3.150000000000000022e-02,2.124179535654353458e+03,2.061697340999999994e+01
3.200000000000000067e-02,2.124472865170329897e+03,2.059645553000000007e+01
3.250000000000000111e-02,2.124721130351641477e+03,2.059472618999999938e+01
3.300000000000000155e-02,2.124992031279882667e+03,2.057709730999999920e+01
3.350000000000000200e-02,2.125353339992773726e+03,2.055978896999999961e+01
3.400000000000000244e-02,2.125805148700070276e+03,2.054386304999999879e+01
3.450000000000000289e-02,2.126324966244590996e+03,2.052442441999999900e+01
3.500000000000000333e-02,2.126890273730778063e+03,2.050720683000000122e+01
3.550000000000000377e-02,2.127523775078186191e+03,2.049014670000000038e+01
3.600000000000000422e-02,2.128157653919002314e+03,2.047319786999999991e+01
3.649999999999999772e-02,2.128746594005449424e+03,2.045641081999999855e+01
3.699999999999999817e-02,2.129335860145220522e+03,2.043981412000000120e+01
3.749999999999999861e-02,2.129925452609158583e+03,2.042342795000000066e+01
3.799999999999999906e-02,2.130469981677958458e+03,2.042363953999999993e+01
3.849999999999999950e-02,2.130901264689900472e+03,2.044066911999999903e+01
3.899999999999999994e-02,2.131241874640352762e+03,2.042562385000000091e+01
3.950000000000000039e-02,2.131514441010338032e+03,2.041096418000000057e+01
4.000000000000000083e-02,2.131832523236974794e+03,2.041301499000000064e+01
4.050000000000000128e-02,2.132127970320778786e+03,2.039859334999999874e+01
4.100000000000000172e-02,2.132446235699282170e+03,2.038498900000000091e+01
4.150000000000000216e-02,2.132764596107704619e+03,2.037168812999999901e+01
4.200000000000000261e-02,2.133060301614726541e+03,2.035864232000000129e+01
4.250000000000000305e-02,2.133287823193105396e+03,2.034585501000000107e+01
4.300000000000000350e-02,2.133447117179582619e+03,2.033334220000000059e+01
4.350000000000000394e-02,2.133606434957007878e+03,2.032112254999999834e+01
4.399999999999999745e-02,2.133788541555531992e+03,2.030921166999999983e+01
4.449999999999999789e-02,2.133970679242867391e+03,2.029762081000000151e+01
4.499999999999999833e-02,2.134221169339778498e+03,2.030633783000000037e+01
4.549999999999999878e-02,2.134494498340430710e+03,2.031394909000000126e+01
4.599999999999999922e-02,2.134767897360359257e+03,2.030184197000000168e+01
4.649999999999999967e-02,2.134995783383327762e+03,2.029203267000000110e+01
4.700000000000000011e-02,2.135200922406798782e+03,2.028258467999999937e+01
4.750000000000000056e-02,2.135360502236790126e+03,2.027348654000000039e+01
4.800000000000000100e-02,2.135497303934653701e+03,2.026472848999999954e+01
4.850000000000000144e-02,2.135611318739989201e+03,2.027353632000000161e+01
4.900000000000000189e-02,2.135725345720540190e+03,2.026547074999999865e+01
4.950000000000000233e-02,2.135862194171231749e+03,2.025783477999999960e+01
5.000000000000000278e-02,2.136021872863977933e+03,2.025056348000000028e+01
5.050000000000000322e-02,2.136204392036230274e+03,2.024368674999999840e+01
5.100000000000000366e-02,2.136364121900936880e+03,2.023720605999999833e+01
5.150000000000000411e-02,2.136546699569486009e+03,2.023110673000000048e+01
5.200000000000000455e-02,2.136706480630755777e+03,2.022537183000000027e+01
5.249999999999999806e-02,2.136889116823727818e+03,2.021999109000000061e+01
5.299999999999999850e-02,2.137071784241232763e+03,2.021496343999999823e+01
5.349999999999999895e-02,2.137208805300278073e+03,2.019397807000000000e+01
5.399999999999999939e-02,2.137094619864294600e+03,2.022284769999999909e+01
5.449999999999999983e-02,2.136934780750491427e+03,2.020228262999999913e+01
5.500000000000000028e-02,2.136752136752136721e+03,2.021590936999999855e+01
5.550000000000000072e-02,2.136660826460407861e+03,2.020430723999999856e+01
5.600000000000000117e-02,2.136660826460407861e+03,2.020160734999999974e+01
5.650000000000000161e-02,2.136774965544503630e+03,2.019927149000000099e+01
5.700000000000000205e-02,2.136934780750491427e+03,2.019725726000000066e+01
5.750000000000000250e-02,2.137140292574506020e+03,2.021275739000000016e+01
5.800000000000000294e-02,2.137345843931006584e+03,2.019444861999999929e+01
5.850000000000000339e-02,2.137551434831400456e+03,2.019344046000000148e+01
5.900000000000000383e-02,2.137802766316779525e+03,2.019274091999999854e+01
5.950000000000000427e-02,2.138099870644957718e+03,2.019238146000000000e+01
5.999999999999999778e-02,2.138419921519988748e+03,2.020978606999999982e+01
6.049999999999999822e-02,2.138717197424984533e+03,2.021021629999999902e+01
6.099999999999999867e-02,2.138991679322367418e+03,2.021098101000000113e+01
6.149999999999999911e-02,2.139243349627236967e+03,2.021204347000000112e+01
6.199999999999999956e-02,2.139426419776857983e+03,2.021338567999999825e+01
6.250000000000000000e-02,2.139563742952811936e+03,2.020661004000000105e+01
6.300000000000000044e-02,2.139678192399863292e+03,2.019950916999999890e+01
6.350000000000000089e-02,2.139792654091818804e+03,2.020096374999999966e+01
6.400000000000000133e-02,2.139884232263034392e+03,2.021281992000000116e+01
6.450000000000000178e-02,2.139952921035737290e+03,2.020670983999999848e+01
6.500000000000000222e-02,2.140021614218303512e+03,2.020963288000000091e+01
6.550000000000000266e-02,2.140067412123481972e+03,2.021279853000000060e+01
6.600000000000000311e-02,2.140159013814726222e+03,2.021617786999999922e+01
6.650000000000000355e-02,2.140250623347993951e+03,2.022851921999999902e+01
6.700000000000000400e-02,2.140410958904109521e+03,2.023229480999999907e+01
6.750000000000000444e-02,2.140617139921439048e+03,2.023627654999999947e+01
6.800000000000000488e-02,2.140869192892314004e+03,2.024047855999999967e+01
6.850000000000000533e-02,2.141167150213581408e+03,2.024489819000000068e+01
6.900000000000000577e-02,2.141442261363028138e+03,2.024952105999999930e+01
6.950000000000000622e-02,2.141694508695279637e+03,2.023657036999999903e+01
7.000000000000000666e-02,2.141946815460571997e+03,2.022381722000000082e+01
7.050000000000000711e-02,2.142176236839005014e+03,2.022891002000000071e+01
7.100000000000000755e-02,2.142336861048031096e+03,2.023414272999999852e+01
7.150000000000000799e-02,2.142474558114622596e+03,2.023950574999999930e+01
7.200000000000000844e-02,2.142520461070403144e+03,2.022710346999999942e+01
7.249999999999999500e-02,2.142543413285911811e+03,2.023267789000000150e+01
7.299999999999999545e-02,2.142589319192244147e+03,2.022935002999999909e+01
7.349999999999999589e-02,2.142635227065768504e+03,2.021720129999999926e+01
7.399999999999999634e-02,2.142772962490759255e+03,2.016947311999999926e+01
7.449999999999999678e-02,2.143025523433984290e+03,2.017539623000000049e+01
7.499999999999999722e-02,2.143347050754458451e+03,2.016390969000000055e+01
7.549999999999999767e-02,2.143645698238995010e+03,2.017003071999999975e+01
7.599999999999999811e-02,2.143875483711905872e+03,2.015820477999999838e+01
7.649999999999999856e-02,2.144036362856713822e+03,2.016451959000000116e+01
7.699999999999999900e-02,2.144128304637749352e+03,2.014394890000000160e+01
7.749999999999999944e-02,2.144220254304521859e+03,2.015035638000000162e+01
7.799999999999999989e-02,2.144335202478851443e+03,2.013889814999999928e+01
7.850000000000000033e-02,2.144519145194668909e+03,2.014537845999999988e+01
7.900000000000000078e-02,2.144772117962466382e+03,2.015192168000000095e+01
7.950000000000000122e-02,2.145094169634046921e+03,2.015853741999999826e+01
8.000000000000000167e-02,2.145439332339279645e+03,2.016522608000000005e+01
8.050000000000000211e-02,2.145715542490532243e+03,2.017198124000000092e+01
8.100000000000000255e-02,2.145945771950342532e+03,2.017879214999999959e+01
8.150000000000000300e-02,2.146083933342632918e+03,2.014966195999999954e+01
8.200000000000000344e-02,2.146176050821448825e+03,2.013795873999999841e+01
8.250000000000000389e-02,2.146222112526425462e+03,2.016324245999999931e+01
8.300000000000000433e-02,2.146245144120361601e+03,2.015183691000000010e+01
8.350000000000000477e-02,2.146222112526425462e+03,2.015871857999999861e+01
8.400000000000000522e-02,2.146176050821448825e+03,2.016562547999999921e+01
8.450000000000000566e-02,2.146153020710376495e+03,2.017256051000000028e+01
8.500000000000000611e-02,2.146153020710376495e+03,2.014243699000000021e+01
8.550000000000000655e-02,2.146245144120361601e+03,2.013305245000000099e+01
8.600000000000000699e-02,2.146475487249935668e+03,2.012034109000000015e+01
8.650000000000000744e-02,2.146775007245365487e+03,2.012721887000000009e+01
8.700000000000000788e-02,2.147097660737098522e+03,2.013413467000000168e+01
8.750000000000000833e-02,2.147397354406459272e+03,2.012253932999999861e+01
8.799999999999999489e-02,2.147581822867451137e+03,2.012952066000000073e+01
8.849999999999999534e-02,2.147651006711409536e+03,2.011819932999999949e+01
8.899999999999999578e-02,2.147604883653505567e+03,2.012511015000000114e+01
8.949999999999999623e-02,2.147535702781058717e+03,2.012277849000000174e+01
8.999999999999999667e-02,2.147466526365520167e+03,2.012960610000000017e+01
9.049999999999999711e-02,2.147443468550690341e+03,2.013642375999999956e+01
9.099999999999999756e-02,2.147443468550690341e+03,2.014325320000000019e+01
9.149999999999999800e-02,2.147443468550690341e+03,2.013200167000000107e+01
9.199999999999999845e-02,2.147466526365520167e+03,2.010179232000000127e+01
9.249999999999999889e-02,2.147512643480688439e+03,2.010852281000000019e+01
9.299999999999999933e-02,2.147512643480688439e+03,2.009693472000000014e+01
9.349999999999999978e-02,2.147535702781058717e+03,2.008509281999999985e+01
9.400000000000000022e-02,2.147535702781058717e+03,2.009178896999999964e+01
9.450000000000000067e-02,2.147581822867451137e+03,2.009848063999999823e+01
9.500000000000000111e-02,2.147627944934819425e+03,2.008647248999999846e+01
9.550000000000000155e-02,2.147651006711409536e+03,2.009317117000000152e+01
9.600000000000000200e-02,2.147627944934819425e+03,2.008146410000000159e+01
9.650000000000000244e-02,2.147604883653505567e+03,2.006945242999999834e+01
9.700000000000000289e-02,2.147604883653505567e+03,2.007592143000000107e+01
9.750000000000000333e-02,2.147674068983291363e+03,2.008234768000000159e+01
9.800000000000000377e-02,2.147789387772635109e+03,2.007019697999999863e+01
9.850000000000000422e-02,2.147973923596567602e+03,2.007653102000000089e+01
9.900000000000000466e-02,2.148181564305815300e+03,2.008286886999999865e+01
9.950000000000000511e-02,2.148366167529593895e+03,2.007067834000000062e+01
1.000000000000000056e-01,2.148527721378924980e+03,2.007701001999999946e+01
1.005000000000000060e-01,2.148643131862228984e+03,2.006485376999999914e+01
1.010000000000000064e-01,2.148712384103825570e+03,2.007111918000000017e+01
1.015000000000000069e-01,2.148712384103825570e+03,2.007733345000000114e+01
1.020000000000000073e-01,2.148643131862228984e+03,2.008038412000000150e+01
1.025000000000000078e-01,2.148504640770023798e+03,2.008651509999999973e+01
1.030000000000000082e-01,2.148343090391535497e+03,2.009261555000000143e+01
1.035000000000000087e-01,2.148204637973813533e+03,2.009868755000000107e+01
1.040000000000000091e-01,2.148089274590251989e+03,2.010473082000000034e+01
1.044999999999999957e-01,2.148043132706104643e+03,2.009143616000000065e+01
1.049999999999999961e-01,2.148066203400388986e+03,2.009803231000000068e+01
1.054999999999999966e-01,2.148089274590251989e+03,2.008506606999999988e+01
1.059999999999999970e-01,2.148066203400388986e+03,2.009093791000000095e+01
1.064999999999999974e-01,2.147996992804210095e+03,2.009679202999999958e+01
1.069999999999999979e-01,2.147904718946667344e+03,2.008400907000000046e+01
1.074999999999999983e-01,2.147835518755973681e+03,2.008975794999999920e+01
1.079999999999999988e-01,2.147812453016602831e+03,2.009544872000000026e+01
1.084999999999999992e-01,2.147789387772635109e+03,2.010111696999999964e+01
1.089999999999999997e-01,2.147743258770846296e+03,2.010677380999999997e+01
1.095000000000000001e-01,2.147697131750480366e+03,2.010309638000000021e+01
1.100000000000000006e-01,2.147674068983291363e+03,2.010870938000000052e+01
1.105000000000000010e-01,2.147627944934819425e+03,2.011428361999999836e+01
1.110000000000000014e-01,2.147581822867451137e+03,2.011981828000000050e+01
1.115000000000000019e-01,2.147558762576641129e+03,2.010648966999999843e+01
1.120000000000000023e-01,2.147558762576641129e+03,2.011189656000000170e+01
1.125000000000000028e-01,2.147604883653505567e+03,2.011726768000000121e+01
1.130000000000000032e-01,2.147674068983291363e+03,2.012261516999999955e+01
1.135000000000000037e-01,2.147766323024055055e+03,2.012793893999999995e+01
1.140000000000000041e-01,2.147858584990764029e+03,2.011447542000000155e+01
1.145000000000000046e-01,2.147973923596567602e+03,2.011972765999999879e+01
1.150000000000000050e-01,2.148066203400388986e+03,2.010619472999999857e+01
1.155000000000000054e-01,2.148158491133475763e+03,2.011072343000000018e+01
1.160000000000000059e-01,2.148181564305815300e+03,2.011639465000000015e+01
1.165000000000000063e-01,2.148204637973813533e+03,2.012145413000000005e+01
1.170000000000000068e-01,2.148204637973813533e+03,2.012647722000000172e+01
1.175000000000000072e-01,2.148204637973813533e+03,2.012212093000000124e+01
1.180000000000000077e-01,2.148227712137486833e+03,2.012706771999999944e+01
1.185000000000000081e-01,2.148273861951921845e+03,2.013198090999999934e+01
1.190000000000000085e-01,2.148343090391535497e+03,2.011813560999999950e+01
1.195000000000000090e-01,2.148458481039853723e+03,2.012293908999999914e+01
1.199999999999999956e-01,2.148550802483724510e+03,2.012770409999999899e+01
1.204999999999999960e-01,2.148643131862228984e+03,2.013244923999999969e+01
1.209999999999999964e-01,2.148666215446761271e+03,2.013717768000000063e+01
1.214999999999999969e-01,2.148643131862228984e+03,2.014188547999999912e+01
1.219999999999999973e-01,2.148573884084438760e+03,2.014656752999999867e+01
1.224999999999999978e-01,2.148504640770023798e+03,2.015121970999999945e+01
1.229999999999999982e-01,2.148412323293086502e+03,2.015583936000000165e+01
1.234999999999999987e-01,2.148343090391535497e+03,2.016042501000000087e+01
1.239999999999999991e-01,2.148273861951921845e+03,2.016497593000000066e+01
1.244999999999999996e-01,2.148204637973813533e+03,2.016949171999999990e+01
1.250000000000000000e-01,2.148181564305815300e+03,2.017397207000000137e+01
1.255000000000000004e-01,2.148158491133475763e+03,2.017841665999999989e+01
1.260000000000000009e-01,2.148158491133475763e+03,2.018282523999999967e+01
1.265000000000000013e-01,2.148158491133475763e+03,2.018719768000000059e+01
1.270000000000000018e-01,2.148181564305815300e+03,2.019153406999999945e+01
1.275000000000000022e-01,2.148204637973813533e+03,2.019583457999999965e+01
1.280000000000000027e-01,2.148227712137486833e+03,2.020009947999999866e+01
1.285000000000000031e-01,2.148250786796850662e+03,2.020432900999999859e+01
1.290000000000000036e-01,2.148273861951921845e+03,2.020852336000000093e+01
1.295000000000000040e-01,2.148273861951921845e+03,2.021268269000000117e+01
1.300000000000000044e-01,2.148296937602715388e+03,2.019802327000000020e+01
1.305000000000000049e-01,2.148296937602715388e+03,2.020215755999999985e+01
1.310000000000000053e-01,2.148296937602715388e+03,2.019712764000000149e+01
1.315000000000000058e-01,2.148158491133475763e+03,2.019163589000000059e+01
1.320000000000000062e-01,2.147950854884440105e+03,2.019552188999999842e+01
1.325000000000000067e-01,2.147674068983291363e+03,2.019945642000000063e+01
1.330000000000000071e-01,2.147374298077026197e+03,2.020326813000000143e+01
1.335000000000000075e-01,2.147120711126379319e+03,2.020706786999999949e+01
1.340000000000000080e-01,2.146936321868693540e+03,2.021086067999999969e+01
1.345000000000000084e-01,2.146821094664076099e+03,2.021463649000000018e+01
1.350000000000000089e-01,2.146775007245365487e+03,2.021838450999999992e+01
1.355000000000000093e-01,2.146798050707369839e+03,2.020318349000000069e+01
1.360000000000000098e-01,2.146890229502565489e+03,2.020689031999999941e+01
1.365000000000000102e-01,2.146959368793945487e+03,2.021056365999999826e+01
1.370000000000000107e-01,2.147005464128906169e+03,2.021418932999999996e+01
1.375000000000000111e-01,2.147005464128906169e+03,2.021776829999999947e+01
1.380000000000000115e-01,2.146913275438238998e+03,2.020226965999999891e+01
1.385000000000000120e-01,2.146682838344048832e+03,2.020577722999999892e+01
1.390000000000000124e-01,2.146383344065250185e+03,2.020924812000000159e+01
1.395000000000000129e-01,2.146083933342632918e+03,2.021268178000000049e+01
1.400000000000000133e-01,2.145807628346118690e+03,2.021608024000000015e+01
1.405000000000000138e-01,2.145577428525451978e+03,2.021944330999999906e+01
1.410000000000000142e-01,2.145439332339279645e+03,2.022277335000000065e+01
1.415000000000000147e-01,2.145347278090640884e+03,2.022607477000000031e+01
1.420000000000000151e-01,2.145278242588063677e+03,2.021085818999999972e+01
1.425000000000000155e-01,2.145094169634046921e+03,2.023257166000000140e+01
1.430000000000000160e-01,2.144910128265625644e+03,2.021705662000000103e+01
1.435000000000000164e-01,2.144703119470687398e+03,2.022042951999999971e+01
1.440000000000000169e-01,2.144496150629409840e+03,2.022343934999999959e+01
1.444999999999999896e-01,2.144289221730226927e+03,2.022650218000000066e+01
1.449999999999999900e-01,2.144128304637749352e+03,2.022954889000000023e+01
1.454999999999999905e-01,2.143990394923030635e+03,2.023258300999999904e+01
1.459999999999999909e-01,2.143944428960401183e+03,2.021671510999999910e+01
1.464999999999999913e-01,2.143921446718192328e+03,2.021970134000000030e+01
1.469999999999999918e-01,2.143990394923030635e+03,2.022264213000000055e+01
1.474999999999999922e-01,2.144059347562740641e+03,2.022556718999999958e+01
1.479999999999999927e-01,2.144174278485354989e+03,2.021898659000000009e+01
1.484999999999999931e-01,2.144312211858046794e+03,2.022191249000000113e+01
1.489999999999999936e-01,2.144427169892242546e+03,2.022481039999999908e+01
1.494999999999999940e-01,2.144496150629409840e+03,2.022767894000000055e+01
1.499999999999999944e-01,2.144519145194668909e+03,2.023050780999999887e+01
1.504999999999999949e-01,2.144496150629409840e+03,2.023329760000000022e+01
1.509999999999999953e-01,2.144450162978212575e+03,2.021691179999999832e+01
1.514999999999999958e-01,2.144427169892242546e+03,2.021960886999999829e+01
1.519999999999999962e-01,2.144427169892242546e+03,2.022229099000000119e+01
1.524999999999999967e-01,2.144473156557262882e+03,2.022496714000000040e+01
1.529999999999999971e-01,2.144519145194668909e+03,2.022763335999999867e+01
1.534999999999999976e-01,2.144588131849278398e+03,2.023028281999999933e+01
1.539999999999999980e-01,2.144657122942469414e+03,2.023290967999999879e+01
1.544999999999999984e-01,2.144703119470687398e+03,2.023551039999999901e+01
1.549999999999999989e-01,2.144749117971925443e+03,2.023808388999999863e+01
1.554999999999999993e-01,2.144772117962466382e+03,2.024063068999999970e+01
1.559999999999999998e-01,2.144772117962466382e+03,2.024315183999999945e+01
1.565000000000000002e-01,2.144772117962466382e+03,2.024564811999999847e+01
1.570000000000000007e-01,2.144726118474670784e+03,2.024811990999999978e+01
1.575000000000000011e-01,2.144703119470687398e+03,2.025056731000000099e+01
1.580000000000000016e-01,2.144657122942469414e+03,2.025299044000000137e+01
1.585000000000000020e-01,2.144634125418203439e+03,2.025538955000000030e+01
1.590000000000000024e-01,2.144611128387145072e+03,2.025776508999999947e+01
1.595000000000000029e-01,2.144565135804587499e+03,2.024105563999999902e+01
1.600000000000000033e-01,2.144565135804587499e+03,2.024339619999999940e+01
1.605000000000000038e-01,2.144519145194668909e+03,2.024570781999999980e+01
1.610000000000000042e-01,2.144427169892242546e+03,2.024797831000000059e+01
1.615000000000000047e-01,2.144289221730226927e+03,2.025020655000000147e+01
1.620000000000000051e-01,2.144128304637749352e+03,2.025240308000000056e+01
1.625000000000000056e-01,2.143967411695341980e+03,2.025458004000000045e+01
1.630000000000000060e-01,2.143852502947797348e+03,2.025674468000000061e+01
1.635000000000000064e-01,2.143783563611417776e+03,2.025889855999999867e+01
1.640000000000000069e-01,2.143737606516962387e+03,2.026103993999999986e+01
1.645000000000000073e-01,2.143737606516962387e+03,2.025347041999999931e+01
1.650000000000000078e-01,2.143691651392863605e+03,2.024586335000000048e+01
1.655000000000000082e-01,2.143622722400857583e+03,2.022881240999999974e+01
1.660000000000000087e-01,2.143576772202096436e+03,2.023081428000000059e+01
1.665000000000000091e-01,2.143530823973248516e+03,2.023278763000000069e+01
1.670000000000000095e-01,2.143461905323287738e+03,2.023475063000000063e+01
1.675000000000000100e-01,2.143370020683520579e+03,2.021730458000000041e+01
1.680000000000000104e-01,2.143255175961249734e+03,2.021918441000000044e+01
1.685000000000000109e-01,2.143163309044149173e+03,2.022103592999999933e+01
1.690000000000000113e-01,2.143117378538822322e+03,2.020379683000000171e+01
1.695000000000000118e-01,2.143140343545397172e+03,2.020569997000000129e+01
1.700000000000000122e-01,2.143163309044149173e+03,2.018828103999999968e+01
1.705000000000000127e-01,2.143163309044149173e+03,2.019014347999999970e+01
1.710000000000000131e-01,2.143140343545397172e+03,2.019195549000000156e+01
1.715000000000000135e-01,2.143094414024410071e+03,2.019374240000000142e+01
1.720000000000000140e-01,2.143071450002143138e+03,2.019551342000000105e+01
1.725000000000000144e-01,2.143094414024410071e+03,2.019727641000000062e+01
1.730000000000000149e-01,2.143117378538822322e+03,2.019903511000000051e+01
1.735000000000000153e-01,2.143186275035094695e+03,2.020078868999999955e+01
1.740000000000000158e-01,2.143209241518249200e+03,2.020254613000000177e+01
1.745000000000000162e-01,2.143117378538822322e+03,2.020401777000000010e+01
1.750000000000000167e-01,2.142979598834219360e+03,2.018677076999999898e+01
1.755000000000000171e-01,2.142750005356875135e+03,2.016924703999999835e+01
1.759999999999999898e-01,2.142405707368804542e+03,2.017094647000000052e+01
1.764999999999999902e-01,2.142061520006854607e+03,2.017250968000000100e+01
1.769999999999999907e-01,2.141763313736199052e+03,2.017407843000000156e+01
1.774999999999999911e-01,2.141511050197018903e+03,2.017564678999999828e+01
1.779999999999999916e-01,2.141327623126338040e+03,2.017720814999999845e+01
1.784999999999999920e-01,2.141167150213581408e+03,2.017875974000000028e+01
1.789999999999999925e-01,2.141052541429366556e+03,2.018030186000000015e+01
1.794999999999999929e-01,2.140983782047851037e+03,2.018183627999999885e+01
1.799999999999999933e-01,2.140915027082575307e+03,2.018336498000000034e+01
1.804999999999999938e-01,2.140892109742129378e+03,2.018488925000000123e+01
1.809999999999999942e-01,2.140869192892314004e+03,2.018640922000000160e+01
1.814999999999999947e-01,2.140892109742129378e+03,2.018792387999999960e+01
1.819999999999999951e-01,2.140915027082575307e+03,2.018943141999999824e+01
1.824999999999999956e-01,2.140960863235420220e+03,2.019092974000000140e+01
1.829999999999999960e-01,2.141006701350975163e+03,2.019241683999999992e+01
1.834999999999999964e-01,2.141029621144808516e+03,2.019389097000000177e+01
1.839999999999999969e-01,2.141052541429366556e+03,2.019535065000000174e+01
1.844999999999999973e-01,2.141075462204665200e+03,2.019679462999999942e+01
1.849999999999999978e-01,2.141052541429366556e+03,2.019822191000000089e+01
1.854999999999999982e-01,2.141029621144808516e+03,2.019963182000000046e+01
1.859999999999999987e-01,2.141006701350975163e+03,2.020102407999999983e+01
1.864999999999999991e-01,2.140937944913666797e+03,2.020239882999999992e+01
1.869999999999999996e-01,2.140892109742129378e+03,2.020375663000000088e+01
1.875000000000000000e-01,2.140846276533113723e+03,2.018574955000000060e+01
1.880000000000000004e-01,2.140800445286492504e+03,2.018707935000000120e+01
1.885000000000000009e-01,2.140754616002140665e+03,2.018842520000000107e+01
1.890000000000000013e-01,2.140662963319740356e+03,2.018973933999999915e+01
1.895000000000000018e-01,2.140502590008134121e+03,2.019100823000000133e+01
1.900000000000000022e-01,2.140319335644878265e+03,2.019223961000000145e+01
1.905000000000000027e-01,2.140136112656764908e+03,2.019344956999999852e+01
1.910000000000000031e-01,2.139998716000770401e+03,2.019465200000000138e+01
1.915000000000000036e-01,2.139884232263034392e+03,2.019585435000000118e+01
1.920000000000000040e-01,2.139838442197614313e+03,2.019705838000000142e+01
1.925000000000000044e-01,2.139838442197614313e+03,2.019826270000000079e+01
1.930000000000000049e-01,2.139861336985363323e+03,2.019946497999999835e+01
1.935000000000000053e-01,2.139930024288205914e+03,2.020066319000000021e+01
1.940000000000000058e-01,2.139998716000770401e+03,2.020185585000000117e+01
1.945000000000000062e-01,2.140067412123481972e+03,2.020304176000000140e+01
1.950000000000000067e-01,2.140136112656764908e+03,2.020421961999999994e+01
1.955000000000000071e-01,2.140181915462814231e+03,2.020538787999999997e+01
1.960000000000000075e-01,2.140227720229432180e+03,2.020654472000000013e+01
1.965000000000000080e-01,2.140250623347993951e+03,2.020768830000000094e+01
1.970000000000000084e-01,2.140250623347993951e+03,2.020881702000000146e+01
1.975000000000000089e-01,2.140250623347993951e+03,2.020992972999999893e+01
1.980000000000000093e-01,2.140204817601044397e+03,2.021102593000000169e+01
1.985000000000000098e-01,2.140159013814726222e+03,2.021210573999999838e+01
1.990000000000000102e-01,2.140113211988913918e+03,2.021316983999999906e+01
1.995000000000000107e-01,2.140067412123481972e+03,2.021421936999999858e+01
2.000000000000000111e-01,2.139998716000770401e+03,2.021525571999999826e+01
2.005000000000000115e-01,2.139952921035737290e+03,2.021628035000000168e+01
2.010000000000000120e-01,2.139907128030643435e+03,2.021729464999999948e+01
2.015000000000000124e-01,2.139884232263034392e+03,2.021829981000000132e+01
2.020000000000000129e-01,2.139861336985363323e+03,2.021929675999999887e+01
2.025000000000000133e-01,2.139838442197614313e+03,2.022028612000000081e+01
2.030000000000000138e-01,2.139838442197614313e+03,2.022126821999999891e+01
2.035000000000000142e-01,2.139838442197614313e+03,2.022224312000000168e+01
2.040000000000000147e-01,2.139861336985363323e+03,2.022321064999999862e+01
2.045000000000000151e-01,2.139884232263034392e+03,2.022417044999999902e+01
2.050000000000000155e-01,2.139884232263034392e+03,2.022512203999999869e+01
2.055000000000000160e-01,2.139907128030643435e+03,2.022606488999999996e+01
2.060000000000000164e-01,2.139907128030643435e+03,2.022699844999999996e+01
2.065000000000000169e-01,2.139930024288205914e+03,2.022792224000000161e+01
2.070000000000000173e-01,2.139930024288205914e+03,2.022883583999999857e+01
2.075000000000000178e-01,2.139930024288205914e+03,2.022973899999999858e+01
2.080000000000000182e-01,2.139930024288205914e+03,2.023063159999999883e+01
2.084999999999999909e-01,2.139907128030643435e+03,2.023151367999999906e+01
2.089999999999999913e-01,2.139884232263034392e+03,2.023238544000000161e+01
2.094999999999999918e-01,2.139884232263034392e+03,2.023324716999999850e+01
2.099999999999999922e-01,2.139861336985363323e+03,2.023409924999999987e+01
2.104999999999999927e-01,2.139838442197614313e+03,2.023494213000000030e+01
2.109999999999999931e-01,2.139838442197614313e+03,2.023577622999999903e+01
2.114999999999999936e-01,2.139815547899770991e+03,2.023660196000000155e+01
2.119999999999999940e-01,2.139815547899770991e+03,2.023741967999999858e+01
2.124999999999999944e-01,2.139792654091818804e+03,2.023822965000000096e+01
2.129999999999999949e-01,2.139792654091818804e+03,2.023903208000000120e+01
2.134999999999999953e-01,2.139792654091818804e+03,2.023982708999999858e+01
2.139999999999999958e-01,2.139792654091818804e+03,2.024061470999999912e+01
2.144999999999999962e-01,2.139815547899770991e+03,2.024139492999999845e+01
2.149999999999999967e-01,2.139815547899770991e+03,2.024216769999999954e+01
2.154999999999999971e-01,2.139815547899770991e+03,2.024293291000000039e+01
2.159999999999999976e-01,2.139815547899770991e+03,2.024369047000000066e+01
2.164999999999999980e-01,2.139815547899770991e+03,2.024444030000000083e+01
2.169999999999999984e-01,2.139815547899770991e+03,2.024518231000000057e+01
2.174999999999999989e-01,2.139815547899770991e+03,2.024591648000000177e+01
2.179999999999999993e-01,2.139815547899770991e+03,2.024664280000000005e+01
2.184999999999999998e-01,2.139815547899770991e+03,2.024736131999999955e+01
2.190000000000000002e-01,2.139815547899770991e+03,2.024807210999999896e+01
2.195000000000000007e-01,2.139792654091818804e+03,2.024877529999999837e+01
2.200000000000000011e-01,2.139792654091818804e+03,2.024947101000000060e+01
2.205000000000000016e-01,2.139792654091818804e+03,2.025015941999999924e+01
2.210000000000000020e-01,2.139792654091818804e+03,2.025084067999999959e+01
2.215000000000000024e-01,2.139792654091818804e+03,2.025151496000000151e+01
2.220000000000000029e-01,2.139769760773740927e+03,2.025218239000000153e+01
2.225000000000000033e-01,2.139769760773740927e+03,2.025284312999999869e+01
2.230000000000000038e-01,2.139769760773740927e+03,2.025349725999999961e+01
2.235000000000000042e-01,2.139769760773740927e+03,2.025414490000000001e+01
2.240000000000000047e-01,2.139769760773740927e+03,2.025478608999999963e+01
2.245000000000000051e-01,2.139769760773740927e+03,2.025542090000000073e+01
2.250000000000000056e-01,2.139769760773740927e+03,2.025604935000000140e+01
2.255000000000000060e-01,2.139769760773740927e+03,2.025667147000000057e+01
2.260000000000000064e-01,2.139769760773740927e+03,2.025728727999999990e+01
2.265000000000000069e-01,2.139769760773740927e+03,2.025789677999999938e+01
2.270000000000000073e-01,2.139769760773740927e+03,2.025850000999999878e+01
2.275000000000000078e-01,2.139769760773740927e+03,2.025909697999999892e+01
2.280000000000000082e-01,2.139769760773740927e+03,2.025968774000000039e+01
2.285000000000000087e-01,2.139769760773740927e+03,2.026027232999999939e+01
2.290000000000000091e-01,2.139769760773740927e+03,2.026085081000000088e+01
2.295000000000000095e-01,2.139769760773740927e+03,2.026142323999999917e+01
2.300000000000000100e-01,2.139769760773740927e+03,2.026198970000000088e+01
2.305000000000000104e-01,2.139769760773740927e+03,2.026255026000000115e+01
2.310000000000000109e-01,2.139769760773740927e+03,2.026310502000000113e+01
2.315000000000000113e-01,2.139769760773740927e+03,2.026365404999999953e+01
2.320000000000000118e-01,2.139769760773740927e+03,2.026419744000000023e+01
2.325000000000000122e-01,2.139769760773740927e+03,2.026473525000000109e+01
2.330000000000000127e-01,2.139769760773740927e+03,2.026526756000000162e+01
2.335000000000000131e-01,2.139769760773740927e+03,2.026579444000000052e+01
2.340000000000000135e-01,2.139769760773740927e+03,2.026631593999999836e+01
2.345000000000000140e-01,2.139769760773740927e+03,2.026683212000000012e+01
2.350000000000000144e-01,2.139769760773740927e+03,2.026734301000000116e+01
2.355000000000000149e-01,2.139769760773740927e+03,2.026784868000000017e+01
2.360000000000000153e-01,2.139769760773740927e+03,2.026834914999999882e+01
2.365000000000000158e-01,2.139769760773740927e+03,2.026884446000000040e+01
2.370000000000000162e-01,2.139746867945522354e+03,2.026933465999999839e+01
2.375000000000000167e-01,2.139746867945522354e+03,2.026981978999999967e+01
2.380000000000000171e-01,2.139746867945522354e+03,2.027029987999999960e+01
2.385000000000000175e-01,2.139746867945522354e+03,2.027077498999999960e+01
2.390000000000000180e-01,2.139746867945522354e+03,2.027124515999999943e+01
2.395000000000000184e-01,2.139746867945522354e+03,2.027171042999999884e+01
2.399999999999999911e-01,2.139746867945522354e+03,2.027217087000000006e+01
2.404999999999999916e-01,2.139746867945522354e+03,2.027262653000000014e+01
2.409999999999999920e-01,2.139746867945522354e+03,2.027307744999999883e+01
2.414999999999999925e-01,2.139746867945522354e+03,2.027352369999999837e+01
2.419999999999999929e-01,2.139746867945522354e+03,2.027396531999999851e+01
2.424999999999999933e-01,2.139746867945522354e+03,2.027440237000000067e+01
2.429999999999999938e-01,2.139746867945522354e+03,2.027483489999999833e+01
2.434999999999999942e-01,2.139746867945522354e+03,2.027526295999999917e+01
2.439999999999999947e-01,2.139746867945522354e+03,2.027568660000000023e+01
2.444999999999999951e-01,2.139746867945522354e+03,2.027610585000000043e+01
2.449999999999999956e-01,2.139746867945522354e+03,2.027652077000000119e+01
2.454999999999999960e-01,2.139746867945522354e+03,2.027693139000000144e+01
2.459999999999999964e-01,2.139746867945522354e+03,2.027733776000000177e+01
2.464999999999999969e-01,2.139746867945522354e+03,2.026812049999999843e+01
2.469999999999999973e-01,2.139769760773740927e+03,2.026850054000000156e+01
2.474999999999999978e-01,2.139792654091818804e+03,2.026887596999999985e+01
2.479999999999999982e-01,2.139815547899770991e+03,2.026925586999999851e+01
2.484999999999999987e-01,2.139884232263034392e+03,2.026963961999999952e+01
2.489999999999999991e-01,2.139930024288205914e+03,2.027002477999999996e+01
2.494999999999999996e-01,2.139975818273253481e+03,2.027040891000000045e+01
2.500000000000000000e-01,2.140021614218303512e+03,2.027078987000000154e+01
2.505000000000000004e-01,2.140044512925868730e+03,2.027116614999999911e+01
2.510000000000000009e-01,2.140067412123481972e+03,2.027153683999999956e+01
2.515000000000000013e-01,2.140067412123481972e+03,2.027190158000000153e+01
2.520000000000000018e-01,2.140044512925868730e+03,2.027226028999999841e+01
2.525000000000000022e-01,2.140021614218303512e+03,2.027261309000000011e+01
2.530000000000000027e-01,2.139975818273253481e+03,2.027296023999999974e+01
2.535000000000000031e-01,2.139952921035737290e+03,2.027330217000000090e+01
2.540000000000000036e-01,2.139930024288205914e+03,2.027363945000000101e+01
2.545000000000000040e-01,2.139907128030643435e+03,2.027397273000000055e+01
2.550000000000000044e-01,2.139884232263034392e+03,2.027430271000000062e+01
2.555000000000000049e-01,2.139884232263034392e+03,2.027463003000000086e+01
2.560000000000000053e-01,2.139861336985363323e+03,2.027491072999999844e+01
2.565000000000000058e-01,2.139861336985363323e+03,2.029451199000000017e+01
2.570000000000000062e-01,2.139861336985363323e+03,2.027571242999999868e+01
2.575000000000000067e-01,2.139861336985363323e+03,2.027602032000000065e+01
2.580000000000000071e-01,2.139838442197614313e+03,2.029538465999999985e+01
2.585000000000000075e-01,2.139838442197614313e+03,2.029567687000000120e+01
2.590000000000000080e-01,2.139815547899770991e+03,2.027688261000000125e+01
2.595000000000000084e-01,2.139792654091818804e+03,2.027717115000000092e+01
2.600000000000000089e-01,2.139769760773740927e+03,2.027746141000000080e+01
2.605000000000000093e-01,2.139746867945522354e+03,2.029691850000000031e+01
2.610000000000000098e-01,2.139701083758598998e+03,2.029717812999999893e+01
2.615000000000000102e-01,2.139655301530923225e+03,2.029743865000000014e+01
2.620000000000000107e-01,2.139609521262369526e+03,2.029770713999999998e+01
2.625000000000000111e-01,2.139563742952811936e+03,2.029798309999999972e+01
2.630000000000000115e-01,2.139540854532617232e+03,2.029826295999999886e+01
2.635000000000000120e-01,2.139517966602124488e+03,2.029854322999999994e+01
2.640000000000000124e-01,2.139495079161318245e+03,2.029882196000000150e+01
2.645000000000000129e-01,2.139517966602124488e+03,2.029909864000000042e+01
2.650000000000000133e-01,2.139517966602124488e+03,2.029937350999999879e+01
2.655000000000000138e-01,2.139540854532617232e+03,2.029964687000000012e+01
2.660000000000000142e-01,2.139563742952811936e+03,2.029991873999999896e+01
2.665000000000000147e-01,2.139563742952811936e+03,2.030018888000000032e+01
2.670000000000000151e-01,2.139586631862724062e+03,2.030045691000000119e+01
2.675000000000000155e-01,2.139609521262369526e+03,2.030072244000000126e+01
2.680000000000000160e-01,2.139609521262369526e+03,2.030098513000000082e+01
2.685000000000000164e-01,2.139609521262369526e+03,2.030124474000000134e+01
2.690000000000000169e-01,2.139609521262369526e+03,2.030150105999999965e+01
2.695000000000000173e-01,2.139609521262369526e+03,2.030175398000000087e+01
2.700000000000000178e-01,2.139609521262369526e+03,2.030200340000000025e+01
2.705000000000000182e-01,2.139609521262369526e+03,2.030224932999999865e+01
2.710000000000000187e-01,2.139609521262369526e+03,2.030249179999999853e+01
2.715000000000000191e-01,2.139586631862724062e+03,2.030273094000000000e+01
2.720000000000000195e-01,2.139586631862724062e+03,2.030296690999999853e+01
2.725000000000000200e-01,2.139563742952811936e+03,2.030319991000000002e+01
2.730000000000000204e-01,2.139563742952811936e+03,2.030343020000000109e+01
2.735000000000000209e-01,2.139563742952811936e+03,2.029388737000000020e+01
2.740000000000000213e-01,2.139563742952811936e+03,2.029408637999999954e+01
2.745000000000000218e-01,2.139586631862724062e+03,2.029428406999999979e+01
2.750000000000000222e-01,2.139609521262369526e+03,2.029449290000000161e+01
2.755000000000000226e-01,2.139678192399863292e+03,2.029471142999999955e+01
2.760000000000000231e-01,2.139723975607146713e+03,2.029493537999999830e+01
2.765000000000000235e-01,2.139792654091818804e+03,2.029516071999999838e+01
2.770000000000000240e-01,2.139838442197614313e+03,2.029538455000000141e+01
2.775000000000000244e-01,2.139884232263034392e+03,2.029560513999999927e+01
2.780000000000000249e-01,2.139907128030643435e+03,2.029582166000000143e+01
2.785000000000000253e-01,2.139907128030643435e+03,2.029603365999999909e+01
2.790000000000000258e-01,2.139907128030643435e+03,2.029624081000000047e+01
2.795000000000000262e-01,2.139884232263034392e+03,2.029644292000000050e+01
2.800000000000000266e-01,2.139838442197614313e+03,2.029664003999999977e+01
2.805000000000000271e-01,2.139815547899770991e+03,2.029683251000000155e+01
2.810000000000000275e-01,2.139769760773740927e+03,2.029702101999999897e+01
2.815000000000000280e-01,2.139723975607146713e+03,2.029720649000000066e+01
2.820000000000000284e-01,2.139701083758598998e+03,2.029738990999999970e+01
2.825000000000000289e-01,2.139678192399863292e+03,2.029757220000000117e+01
2.830000000000000293e-01,2.139678192399863292e+03,2.029775406999999987e+01
2.835000000000000298e-01,2.139655301530923225e+03,2.029793598999999915e+01
2.840000000000000302e-01,2.139678192399863292e+03,2.029811815000000053e+01
2.845000000000000306e-01,2.139678192399863292e+03,2.029830053999999961e+01
2.850000000000000311e-01,2.139701083758598998e+03,2.029848293999999953e+01
2.855000000000000315e-01,2.139701083758598998e+03,2.029866499999999974e+01
2.860000000000000320e-01,2.139723975607146713e+03,2.029884629000000018e+01
2.865000000000000324e-01,2.139746867945522354e+03,2.029902635999999916e+01
2.870000000000000329e-01,2.139746867945522354e+03,2.029920476999999934e+01
2.875000000000000333e-01,2.139769760773740927e+03,2.029938110000000151e+01
2.880000000000000338e-01,2.139769760773740927e+03,2.029955503000000050e+01
2.884999999999999787e-01,2.139769760773740927e+03,2.029972632999999860e+01
2.889999999999999791e-01,2.139769760773740927e+03,2.029989485999999843e+01
2.894999999999999796e-01,2.139769760773740927e+03,2.030006059999999835e+01
2.899999999999999800e-01,2.139746867945522354e+03,2.030022363000000141e+01
2.904999999999999805e-01,2.139746867945522354e+03,2.030038412000000037e+01
2.909999999999999809e-01,2.139723975607146713e+03,2.030054227000000111e+01
2.914999999999999813e-01,2.139723975607146713e+03,2.030069835000000111e+01
2.919999999999999818e-01,2.139723975607146713e+03,2.030085260999999974e+01
2.924999999999999822e-01,2.139701083758598998e+03,2.030100529999999992e+01
2.929999999999999827e-01,2.139701083758598998e+03,2.030115662000000043e+01
2.934999999999999831e-01,2.139701083758598998e+03,2.030130673000000030e+01
2.939999999999999836e-01,2.139701083758598998e+03,2.030145574000000153e+01
2.944999999999999840e-01,2.139701083758598998e+03,2.030160369000000031e+01
2.949999999999999845e-01,2.139701083758598998e+03,2.030175058000000021e+01
2.954999999999999849e-01,2.139701083758598998e+03,2.030189637000000147e+01
2.959999999999999853e-01,2.139701083758598998e+03,2.030204097000000019e+01
2.964999999999999858e-01,2.139723975607146713e+03,2.030218427999999875e+01
2.969999999999999862e-01,2.139723975607146713e+03,2.030232618999999872e+01
2.974999999999999867e-01,2.139723975607146713e+03,2.030246659999999892e+01
2.979999999999999871e-01,2.139723975607146713e+03,2.030260541000000174e+01
2.984999999999999876e-01,2.139723975607146713e+03,2.030274255000000139e+01
2.989999999999999880e-01,2.139723975607146713e+03,2.030287798999999893e+01
2.994999999999999885e-01,2.139723975607146713e+03,2.030301170999999982e+01
2.999999999999999889e-01,2.139723975607146713e+03,2.030314372000000134e+01
3.004999999999999893e-01,2.139723975607146713e+03,2.030327408000000133e+01
3.009999999999999898e-01,2.139701083758598998e+03,2.030340282999999957e+01
3.014999999999999902e-01,2.139701083758598998e+03,2.030353005999999993e+01
3.019999999999999907e-01,2.139701083758598998e+03,2.030365584999999840e+01
3.024999999999999911e-01,2.139701083758598998e+03,2.030378027000000074e+01
3.029999999999999916e-01,2.139701083758598998e+03,2.030390339999999938e+01
3.034999999999999920e-01,2.139701083758598998e+03,2.030402528999999845e+01
3.039999999999999925e-01,2.139701083758598998e+03,2.030414599999999936e+01
3.044999999999999929e-01,2.139701083758598998e+03,2.030426555000000022e+01
3.049999999999999933e-01,2.139701083758598998e+03,2.030438395999999912e+01
3.054999999999999938e-01,2.139701083758598998e+03,2.030450124000000045e+01
3.059999999999999942e-01,2.139701083758598998e+03,2.030461736999999900e+01
3.064999999999999947e-01,2.139701083758598998e+03,2.030473234000000105e+01
3.069999999999999951e-01,2.139701083758598998e+03,2.030484613000000138e+01
3.074999999999999956e-01,2.139701083758598998e+03,2.030495871999999835e+01
3.079999999999999960e-01,2.139701083758598998e+03,2.030507008000000013e+01
3.084999999999999964e-01,2.139701083758598998e+03,2.030518020999999962e+01
3.089999999999999969e-01,2.139701083758598998e+03,2.030528909999999954e+01
3.094999999999999973e-01,2.139701083758598998e+03,2.030539674999999988e+01
3.099999999999999978e-01,2.139701083758598998e+03,2.030550317000000149e+01
3.104999999999999982e-01,2.139701083758598998e+03,2.030560837999999890e+01
3.109999999999999987e-01,2.139701083758598998e+03,2.030571239000000006e+01
3.114999999999999991e-01,2.139701083758598998e+03,2.030581523000000033e+01
3.119999999999999996e-01,2.139701083758598998e+03,2.030591693999999947e+01
3.125000000000000000e-01,2.139701083758598998e+03,2.030601752999999832e+01
3.130000000000000004e-01,2.139701083758598998e+03,2.030611705000000100e+01
3.135000000000000009e-01,2.139678192399863292e+03,2.030621550000000042e+01
3.140000000000000013e-01,2.139678192399863292e+03,2.030631293000000070e+01
3.145000000000000018e-01,2.139678192399863292e+03,2.030640933000000103e+01
3.150000000000000022e-01,2.139678192399863292e+03,2.030650474000000116e+01
3.155000000000000027e-01,2.139678192399863292e+03,2.030659915000000026e+01
3.160000000000000031e-01,2.139678192399863292e+03,2.030669257999999999e+01
3.165000000000000036e-01,2.139678192399863292e+03,2.030678501999999952e+01
3.170000000000000040e-01,2.139678192399863292e+03,2.030687647999999967e+01
3.175000000000000044e-01,2.139678192399863292e+03,2.030696697000000128e+01
3.180000000000000049e-01,2.139678192399863292e+03,2.030705646999999914e+01
3.185000000000000053e-01,2.139678192399863292e+03,2.030714499999999845e+01
3.190000000000000058e-01,2.139678192399863292e+03,2.030723255999999921e+01
3.195000000000000062e-01,2.139678192399863292e+03,2.030731915000000143e+01
3.200000000000000067e-01,2.139678192399863292e+03,2.030740477999999882e+01
3.205000000000000071e-01,2.139678192399863292e+03,2.030748945999999933e+01
3.210000000000000075e-01,2.139678192399863292e+03,2.030757320000000021e+01
3.215000000000000080e-01,2.139678192399863292e+03,2.030765601999999959e+01
3.220000000000000084e-01,2.139678192399863292e+03,2.030773792999999827e+01
3.225000000000000089e-01,2.139678192399863292e+03,2.030781894000000065e+01
3.230000000000000093e-01,2.139678192399863292e+03,2.030789906000000045e+01
3.235000000000000098e-01,2.139678192399863292e+03,2.030797830999999931e+01
3.240000000000000102e-01,2.139678192399863292e+03,2.030805670999999890e+01
3.245000000000000107e-01,2.139678192399863292e+03,2.030813425999999922e+01
3.250000000000000111e-01,2.139678192399863292e+03,2.030821097000000108e+01
3.255000000000000115e-01,2.139678192399863292e+03,2.030828684999999822e+01
3.260000000000000120e-01,2.139678192399863292e+03,2.030836619999999826e+01
3.265000000000000124e-01,2.139678192399863292e+03,2.029875623999999945e+01
3.270000000000000129e-01,2.139678192399863292e+03,2.029866528000000159e+01
3.275000000000000133e-01,2.139678192399863292e+03,2.030879218999999836e+01
3.280000000000000138e-01,2.139701083758598998e+03,2.029908045999999899e+01
3.285000000000000142e-01,2.139723975607146713e+03,2.029889254000000065e+01
3.290000000000000147e-01,2.139746867945522354e+03,2.029921196000000094e+01
3.295000000000000151e-01,2.139792654091818804e+03,2.029930570999999873e+01
3.300000000000000155e-01,2.139838442197614313e+03,2.029939209000000133e+01
3.305000000000000160e-01,2.139907128030643435e+03,2.029947200999999879e+01
3.310000000000000164e-01,2.139952921035737290e+03,2.029954847000000129e+01
3.315000000000000169e-01,2.139998716000770401e+03,2.029962408000000096e+01
3.320000000000000173e-01,2.140021614218303512e+03,2.029969978999999825e+01
3.325000000000000178e-01,2.140044512925868730e+03,2.029977488000000108e+01
3.330000000000000182e-01,2.140044512925868730e+03,2.029984775000000141e+01
3.335000000000000187e-01,2.140021614218303512e+03,2.029991676999999939e+01
3.340000000000000191e-01,2.139998716000770401e+03,2.029998098000000084e+01
3.345000000000000195e-01,2.139952921035737290e+03,2.030004032000000080e+01
3.350000000000000200e-01,2.139907128030643435e+03,2.030009551999999928e+01
3.355000000000000204e-01,2.139884232263034392e+03,2.030014784999999833e+01
3.360000000000000209e-01,2.139838442197614313e+03,2.030019868999999844e+01
3.365000000000000213e-01,2.139815547899770991e+03,2.030024930000000083e+01
3.370000000000000218e-01,2.139792654091818804e+03,2.030030066000000133e+01
3.375000000000000222e-01,2.139792654091818804e+03,2.030035335999999901e+01
3.380000000000000226e-01,2.139792654091818804e+03,2.030040769000000012e+01
3.385000000000000231e-01,2.139815547899770991e+03,2.030046362999999943e+01
3.390000000000000235e-01,2.139838442197614313e+03,2.030052447999999998e+01
3.395000000000000240e-01,2.139838442197614313e+03,2.029081552999999971e+01
3.400000000000000244e-01,2.139861336985363323e+03,2.030065416000000056e+01
3.405000000000000249e-01,2.139884232263034392e+03,2.030084891999999996e+01
3.410000000000000253e-01,2.139907128030643435e+03,2.030091626999999832e+01
3.415000000000000258e-01,2.139930024288205914e+03,2.029103780999999884e+01
3.420000000000000262e-01,2.139952921035737290e+03,2.030105989999999849e+01
3.425000000000000266e-01,2.139975818273253481e+03,2.029120999999999952e+01
3.430000000000000271e-01,2.140021614218303512e+03,2.029139780999999942e+01
3.435000000000000275e-01,2.140044512925868730e+03,2.029146079999999941e+01
3.440000000000000280e-01,2.140067412123481972e+03,2.029148783999999850e+01
3.445000000000000284e-01,2.140090311811158699e+03,2.029154936000000120e+01
3.450000000000000289e-01,2.140113211988913918e+03,2.029160863999999975e+01
3.455000000000000293e-01,2.140136112656764908e+03,2.029166376999999954e+01
3.460000000000000298e-01,2.140159013814726222e+03,2.029171467000000106e+01
3.465000000000000302e-01,2.140181915462814231e+03,2.029176285000000135e+01
3.470000000000000306e-01,2.140181915462814231e+03,2.029181003000000061e+01
3.475000000000000311e-01,2.140181915462814231e+03,2.029185709000000060e+01
3.480000000000000315e-01,2.140181915462814231e+03,2.029190394999999825e+01
3.485000000000000320e-01,2.140181915462814231e+03,2.029194990999999959e+01
3.490000000000000324e-01,2.140159013814726222e+03,2.029199423000000024e+01
3.495000000000000329e-01,2.140136112656764908e+03,2.029203645999999850e+01
3.500000000000000333e-01,2.140113211988913918e+03,2.029207661999999956e+01
3.505000000000000338e-01,2.140090311811158699e+03,2.029211515000000077e+01
3.510000000000000342e-01,2.140067412123481972e+03,2.029215268000000094e+01
3.515000000000000346e-01,2.140067412123481972e+03,2.029218990000000034e+01
3.519999999999999796e-01,2.140044512925868730e+03,2.029222739000000075e+01
3.524999999999999800e-01,2.140044512925868730e+03,2.029226553000000166e+01
3.529999999999999805e-01,2.140044512925868730e+03,2.029230448999999936e+01
3.534999999999999809e-01,2.140067412123481972e+03,2.029234427000000096e+01
3.539999999999999813e-01,2.140067412123481972e+03,2.029238472000000115e+01
3.544999999999999818e-01,2.140090311811158699e+03,2.029242559000000057e+01
3.549999999999999822e-01,2.140090311811158699e+03,2.029246657999999925e+01
3.554999999999999827e-01,2.140113211988913918e+03,2.029250737999999998e+01
3.559999999999999831e-01,2.140113211988913918e+03,2.029254772000000173e+01
3.564999999999999836e-01,2.140113211988913918e+03,2.029258734000000075e+01
3.569999999999999840e-01,2.140113211988913918e+03,2.029262607000000074e+01
3.574999999999999845e-01,2.140113211988913918e+03,2.029266381000000052e+01
3.579999999999999849e-01,2.140113211988913918e+03,2.029270052000000035e+01
3.584999999999999853e-01,2.140113211988913918e+03,2.029273623999999998e+01
3.589999999999999858e-01,2.140113211988913918e+03,2.029277104000000165e+01
3.594999999999999862e-01,2.140113211988913918e+03,2.029280501999999942e+01
3.599999999999999867e-01,2.140090311811158699e+03,2.029283832999999859e+01
3.604999999999999871e-01,2.140090311811158699e+03,2.029287108999999845e+01
3.609999999999999876e-01,2.140090311811158699e+03,2.029290342999999908e+01
3.614999999999999880e-01,2.140090311811158699e+03,2.029293545000000165e+01
3.619999999999999885e-01,2.140090311811158699e+03,2.029296726000000106e+01
3.624999999999999889e-01,2.140090311811158699e+03,2.029299891000000144e+01
3.629999999999999893e-01,2.140090311811158699e+03,2.029303044999999983e+01
3.634999999999999898e-01,2.140090311811158699e+03,2.029306186999999895e+01
3.639999999999999902e-01,2.140090311811158699e+03,2.029309316999999879e+01
3.644999999999999907e-01,2.140090311811158699e+03,2.029312433000000127e+01
3.649999999999999911e-01,2.140090311811158699e+03,2.029315528000000057e+01
3.654999999999999916e-01,2.140090311811158699e+03,2.029318599000000134e+01
3.659999999999999920e-01,2.140090311811158699e+03,2.029321638000000050e+01
3.664999999999999925e-01,2.140090311811158699e+03,2.029324640000000102e+01
3.669999999999999929e-01,2.140090311811158699e+03,2.029327600999999959e+01
3.674999999999999933e-01,2.140090311811158699e+03,2.029330515999999918e+01
3.679999999999999938e-01,2.140090311811158699e+03,2.029333383999999896e+01
3.684999999999999942e-01,2.140090311811158699e+03,2.029336203000000083e+01
3.689999999999999947e-01,2.140090311811158699e+03,2.029338973999999851e+01
3.694999999999999951e-01,2.140090311811158699e+03,2.029341699000000077e+01
3.699999999999999956e-01,2.140090311811158699e+03,2.029344380999999942e+01
3.704999999999999960e-01,2.140090311811158699e+03,2.029347023000000050e+01
3.709999999999999964e-01,2.140090311811158699e+03,2.029349630000000104e+01
3.714999999999999969e-01,2.140090311811158699e+03,2.029352204999999998e+01
3.719999999999999973e-01,2.140067412123481972e+03,2.029354750999999979e+01
3.724999999999999978e-01,2.140067412123481972e+03,2.029357270999999940e+01
3.729999999999999982e-01,2.140067412123481972e+03,2.029359767000000048e+01
3.734999999999999987e-01,2.140067412123481972e+03,2.029362238999999946e+01
3.739999999999999991e-01,2.140067412123481972e+03,2.029364689000000155e+01
3.744999999999999996e-01,2.140067412123481972e+03,2.029367115999999882e+01
3.750000000000000000e-01,2.140067412123481972e+03,2.029369519000000111e+01
3.755000000000000004e-01,2.140067412123481972e+03,2.029371895999999964e+01
3.760000000000000009e-01,2.140067412123481972e+03,2.029374247000000153e+01
3.765000000000000013e-01,2.140067412123481972e+03,2.029376569000000075e+01
3.770000000000000018e-01,2.140067412123481972e+03,2.029378861000000001e+01
3.775000000000000022e-01,2.140067412123481972e+03,2.029381122999999931e+01
3.780000000000000027e-01,2.140067412123481972e+03,2.029383353000000056e+01
3.785000000000000031e-01,2.140067412123481972e+03,2.029385552000000104e+01
3.790000000000000036e-01,2.140067412123481972e+03,2.029387718999999990e+01
3.795000000000000040e-01,2.140067412123481972e+03,2.029389855999999881e+01
3.800000000000000044e-01,2.140067412123481972e+03,2.029391963000000132e+01
3.805000000000000049e-01,2.140067412123481972e+03,2.029394041999999843e+01
3.810000000000000053e-01,2.140067412123481972e+03,2.029396091999999996e+01
3.815000000000000058e-01,2.140067412123481972e+03,2.029398116000000130e+01
3.820000000000000062e-01,2.140067412123481972e+03,2.029400114999999971e+01
3.825000000000000067e-01,2.140067412123481972e+03,2.029402088999999876e+01
3.830000000000000071e-01,2.140067412123481972e+03,2.029404040000000009e+01
3.835000000000000075e-01,2.140067412123481972e+03,2.029405966999999933e+01
3.840000000000000080e-01,2.140067412123481972e+03,2.029407872000000168e+01
3.845000000000000084e-01,2.140067412123481972e+03,2.029409753999999921e+01
3.850000000000000089e-01,2.140067412123481972e+03,2.029411613999999986e+01
3.855000000000000093e-01,2.140067412123481972e+03,2.029413450999999924e+01
3.860000000000000098e-01,2.140067412123481972e+03,2.029415265000000090e+01
3.865000000000000102e-01,2.140067412123481972e+03,2.029417056000000130e+01
3.870000000000000107e-01,2.140067412123481972e+03,2.029418822999999961e+01
3.875000000000000111e-01,2.140067412123481972e+03,2.029420567000000020e+01
3.880000000000000115e-01,2.140067412123481972e+03,2.029422286999999869e+01
3.885000000000000120e-01,2.140067412123481972e+03,2.029423983999999948e+01
3.890000000000000124e-01,2.140067412123481972e+03,2.029425657000000172e+01
3.895000000000000129e-01,2.140067412123481972e+03,2.029427306999999914e+01
3.900000000000000133e-01,2.140067412123481972e+03,2.029428933999999884e+01
3.905000000000000138e-01,2.140067412123481972e+03,2.029430539000000167e+01
3.910000000000000142e-01,2.140067412123481972e+03,2.029432120999999967e+01
3.915000000000000147e-01,2.140067412123481972e+03,2.029433682000000161e+01
3.920000000000000151e-01,2.140067412123481972e+03,2.029435220999999956e+01
3.925000000000000155e-01,2.140044512925868730e+03,2.029436739999999872e+01
3.930000000000000160e-01,2.140044512925868730e+03,2.029438237999999828e+01
3.935000000000000164e-01,2.140044512925868730e+03,2.029439715999999905e+01
3.940000000000000169e-01,2.140044512925868730e+03,2.029441174999999831e+01
3.945000000000000173e-01,2.140044512925868730e+03,2.029442613000000151e+01
3.950000000000000178e-01,2.140044512925868730e+03,2.029444031999999964e+01
3.955000000000000182e-01,2.140044512925868730e+03,2.029445431999999983e+01
3.960000000000000187e-01,2.140044512925868730e+03,2.029446812999999850e+01
3.965000000000000191e-01,2.140044512925868730e+03,2.029448173999999838e+01
3.970000000000000195e-01,2.140044512925868730e+03,2.029449516000000031e+01
3.975000000000000200e-01,2.140044512925868730e+03,2.029450837999999990e+01
3.980000000000000204e-01,2.140044512925868730e+03,2.029452141999999881e+01
3.985000000000000209e-01,2.140044512925868730e+03,2.029453426999999976e+01
3.990000000000000213e-01,2.140044512925868730e+03,2.029454692999999921e+01
3.995000000000000218e-01,2.140044512925868730e+03,2.029455940000000069e+01
4.000000000000000222e-01,2.140044512925868730e+03,2.029457169000000150e+01
4.005000000000000226e-01,2.140044512925868730e+03,2.027522782000000134e+01
4.010000000000000231e-01,2.140067412123481972e+03,2.027522396999999899e+01
4.015000000000000235e-01,2.140113211988913918e+03,2.027517556000000098e+01
4.020000000000000240e-01,2.140159013814726222e+03,2.027513795000000130e+01
4.025000000000000244e-01,2.140204817601044397e+03,2.027512202999999857e+01
4.030000000000000249e-01,2.140204817601044397e+03,2.027512271000000155e+01
4.035000000000000253e-01,2.140204817601044397e+03,2.027513112999999834e+01
4.040000000000000258e-01,2.140181915462814231e+03,2.027514048999999829e+01
4.045000000000000262e-01,2.140159013814726222e+03,2.027514744999999863e+01
4.050000000000000266e-01,2.140136112656764908e+03,2.027515143000000108e+01
4.055000000000000271e-01,2.140136112656764908e+03,2.027515340000000066e+01
4.060000000000000275e-01,2.140136112656764908e+03,2.027515492999999935e+01
4.065000000000000280e-01,2.140136112656764908e+03,2.027515739000000039e+01
4.070000000000000284e-01,2.140159013814726222e+03,2.027516160000000056e+01
4.075000000000000289e-01,2.140159013814726222e+03,2.027516775999999865e+01
4.080000000000000293e-01,2.140181915462814231e+03,2.027517560000000074e+01
4.085000000000000298e-01,2.140181915462814231e+03,2.027518463999999909e+01
4.090000000000000302e-01,2.140181915462814231e+03,2.027519429999999900e+01
4.095000000000000306e-01,2.140204817601044397e+03,2.027520409999999984e+01
4.100000000000000311e-01,2.140204817601044397e+03,2.027521364000000048e+01
4.105000000000000315e-01,2.140204817601044397e+03,2.027522267999999883e+01
4.110000000000000320e-01,2.140204817601044397e+03,2.027523113999999893e+01
4.115000000000000324e-01,2.140181915462814231e+03,2.027523903999999888e+01
4.120000000000000329e-01,2.140181915462814231e+03,2.027524647999999985e+01
4.125000000000000333e-01,2.140181915462814231e+03,2.027525359999999921e+01
4.130000000000000338e-01,2.140181915462814231e+03,2.027526054999999872e+01
4.135000000000000342e-01,2.140181915462814231e+03,2.027526745999999847e+01
4.140000000000000346e-01,2.140181915462814231e+03,2.027527441000000152e+01
4.145000000000000351e-01,2.140159013814726222e+03,2.027528146999999947e+01
4.150000000000000355e-01,2.140159013814726222e+03,2.027528866999999835e+01
4.155000000000000360e-01,2.140159013814726222e+03,2.027529601000000170e+01
4.160000000000000364e-01,2.140159013814726222e+03,2.027530348000000160e+01
4.164999999999999813e-01,2.140159013814726222e+03,2.027531105999999994e+01
4.169999999999999818e-01,2.140159013814726222e+03,2.027531871000000052e+01
4.174999999999999822e-01,2.140159013814726222e+03,2.027532640000000086e+01
4.179999999999999827e-01,2.140159013814726222e+03,2.027533409999999847e+01
4.184999999999999831e-01,2.140159013814726222e+03,2.027534177000000071e+01
4.189999999999999836e-01,2.140159013814726222e+03,2.027534938000000153e+01
4.194999999999999840e-01,2.140159013814726222e+03,2.027535689000000119e+01
4.199999999999999845e-01,2.140159013814726222e+03,2.027536428000000157e+01
4.204999999999999849e-01,2.140159013814726222e+03,2.027537153000000103e+01
4.209999999999999853e-01,2.140159013814726222e+03,2.027537861000000063e+01
4.214999999999999858e-01,2.140159013814726222e+03,2.027538550999999956e+01
4.219999999999999862e-01,2.140159013814726222e+03,2.027539223999999862e+01
4.224999999999999867e-01,2.140159013814726222e+03,2.027539879000000056e+01
4.229999999999999871e-01,2.140159013814726222e+03,2.027540517999999992e+01
4.234999999999999876e-01,2.140159013814726222e+03,2.027541142000000107e+01
4.239999999999999880e-01,2.140159013814726222e+03,2.027541752000000130e+01
4.244999999999999885e-01,2.140181915462814231e+03,2.025606905000000069e+01
4.249999999999999889e-01,2.140204817601044397e+03,2.025602194000000011e+01
4.254999999999999893e-01,2.140250623347993951e+03,2.025597318999999885e+01
4.259999999999999898e-01,2.140273526956745172e+03,2.025593900000000147e+01
4.264999999999999902e-01,2.140273526956745172e+03,2.025591963999999834e+01
4.269999999999999907e-01,2.140250623347993951e+03,2.025591044000000096e+01
4.274999999999999911e-01,2.140204817601044397e+03,2.025590676999999928e+01
4.279999999999999916e-01,2.140159013814726222e+03,2.025590529000000117e+01
4.284999999999999920e-01,2.140136112656764908e+03,2.025590387000000092e+01
4.289999999999999925e-01,2.140136112656764908e+03,2.025590168000000091e+01
4.294999999999999929e-01,2.140136112656764908e+03,2.025589903999999919e+01
4.299999999999999933e-01,2.140159013814726222e+03,2.025589700000000093e+01
4.304999999999999938e-01,2.140181915462814231e+03,2.025589665000000039e+01
4.309999999999999942e-01,2.140204817601044397e+03,2.025589858000000021e+01
4.314999999999999947e-01,2.140227720229432180e+03,2.025590280999999848e+01
4.319999999999999951e-01,2.140250623347993951e+03,2.025590882999999920e+01
4.324999999999999956e-01,2.140273526956745172e+03,2.025591594000000129e+01
4.329999999999999960e-01,2.140273526956745172e+03,2.025592340000000036e+01
4.334999999999999964e-01,2.140296431055701305e+03,2.025593058999999840e+01
4.339999999999999969e-01,2.140296431055701305e+03,2.025593708999999976e+01
4.344999999999999973e-01,2.140296431055701305e+03,2.025594269000000125e+01
4.349999999999999978e-01,2.140296431055701305e+03,2.025594737999999850e+01
4.354999999999999982e-01,2.140296431055701305e+03,2.025595125999999979e+01
4.359999999999999987e-01,2.140273526956745172e+03,2.025595450999999869e+01
4.364999999999999991e-01,2.140273526956745172e+03,2.025595736000000002e+01
4.369999999999999996e-01,2.140273526956745172e+03,2.025596000000000174e+01
4.375000000000000000e-01,2.140250623347993951e+03,2.025596262999999908e+01
4.380000000000000004e-01,2.140250623347993951e+03,2.025596541000000173e+01
4.385000000000000009e-01,2.140250623347993951e+03,2.025596846999999912e+01
4.390000000000000013e-01,2.140250623347993951e+03,2.025597189000000142e+01
4.395000000000000018e-01,2.140250623347993951e+03,2.025597572999999940e+01
4.400000000000000022e-01,2.140250623347993951e+03,2.025597999000000016e+01
4.405000000000000027e-01,2.140250623347993951e+03,2.025598465999999931e+01
4.410000000000000031e-01,2.140273526956745172e+03,2.025598967999999900e+01
4.415000000000000036e-01,2.140273526956745172e+03,2.025599496999999971e+01
4.420000000000000040e-01,2.140273526956745172e+03,2.025600044000000111e+01
4.425000000000000044e-01,2.140273526956745172e+03,2.025600598999999846e+01
4.430000000000000049e-01,2.140273526956745172e+03,2.025601151000000044e+01
4.435000000000000053e-01,2.140296431055701305e+03,2.025601692000000043e+01
4.440000000000000058e-01,2.140296431055701305e+03,2.025602214999999973e+01
4.445000000000000062e-01,2.140296431055701305e+03,2.025602712999999966e+01
4.450000000000000067e-01,2.140296431055701305e+03,2.025603186000000022e+01
4.455000000000000071e-01,2.140296431055701305e+03,2.025603630999999893e+01
4.460000000000000075e-01,2.140273526956745172e+03,2.025604050999999828e+01
4.465000000000000080e-01,2.140273526956745172e+03,2.025604447999999991e+01
4.470000000000000084e-01,2.140273526956745172e+03,2.025604828000000168e+01
4.475000000000000089e-01,2.140273526956745172e+03,2.025605193999999898e+01
4.480000000000000093e-01,2.140273526956745172e+03,2.025605552000000031e+01
4.485000000000000098e-01,2.140273526956745172e+03,2.025605906999999917e+01
4.490000000000000102e-01,2.140273526956745172e+03,2.025606262000000157e+01
4.495000000000000107e-01,2.140273526956745172e+03,2.025606619999999936e+01
4.500000000000000111e-01,2.140273526956745172e+03,2.025606983000000128e+01
4.505000000000000115e-01,2.140273526956745172e+03,2.025607349999999940e+01
4.510000000000000120e-01,2.140273526956745172e+03,2.025607721000000083e+01
4.515000000000000124e-01,2.140273526956745172e+03,2.025608095000000120e+01
4.520000000000000129e-01,2.140273526956745172e+03,2.025608468000000073e+01
4.525000000000000133e-01,2.140273526956745172e+03,2.025608838999999861e+01
4.530000000000000138e-01,2.140273526956745172e+03,2.025609204999999946e+01
4.535000000000000142e-01,2.140273526956745172e+03,2.025609563000000080e+01
4.540000000000000147e-01,2.140273526956745172e+03,2.025609911000000096e+01
4.545000000000000151e-01,2.140273526956745172e+03,2.025610247999999913e+01
4.550000000000000155e-01,2.140273526956745172e+03,2.025610572000000076e+01
4.555000000000000160e-01,2.140273526956745172e+03,2.025610882999999873e+01
4.560000000000000164e-01,2.140273526956745172e+03,2.025611182000000099e+01
4.565000000000000169e-01,2.140273526956745172e+03,2.025611469000000042e+01
4.570000000000000173e-01,2.140273526956745172e+03,2.025611745000000141e+01
4.575000000000000178e-01,2.140273526956745172e+03,2.025612011999999851e+01
4.580000000000000182e-01,2.140273526956745172e+03,2.025612270999999964e+01
4.585000000000000187e-01,2.140273526956745172e+03,2.025612522999999854e+01
4.590000000000000191e-01,2.140273526956745172e+03,2.025612770000000040e+01
4.595000000000000195e-01,2.140273526956745172e+03,2.025613012999999896e+01
4.600000000000000200e-01,2.140273526956745172e+03,2.025613251000000048e+01
4.605000000000000204e-01,2.140273526956745172e+03,2.025613485999999952e+01
4.610000000000000209e-01,2.140273526956745172e+03,2.025613717999999963e+01
4.615000000000000213e-01,2.140273526956745172e+03,2.025613944999999916e+01
4.620000000000000218e-01,2.140273526956745172e+03,2.023677860000000095e+01
4.625000000000000222e-01,2.140296431055701305e+03,2.023707109000000059e+01
4.630000000000000226e-01,2.140342240724291969e+03,2.023676339000000013e+01
4.635000000000000231e-01,2.140365146293957878e+03,2.023670716999999897e+01
4.640000000000000235e-01,2.140388052353891908e+03,2.023666642999999965e+01
4.645000000000000240e-01,2.140388052353891908e+03,2.023664368000000024e+01
4.650000000000000244e-01,2.140388052353891908e+03,2.023663112999999925e+01
4.655000000000000249e-01,2.140342240724291969e+03,2.023662197999999890e+01
4.660000000000000253e-01,2.140319335644878265e+03,2.023661268000000035e+01
4.665000000000000258e-01,2.140296431055701305e+03,2.023660260999999849e+01
4.670000000000000262e-01,2.140273526956745172e+03,2.023659280000000038e+01
4.675000000000000266e-01,2.140273526956745172e+03,2.023658467999999999e+01
4.680000000000000271e-01,2.140273526956745172e+03,2.023657920999999860e+01
4.685000000000000275e-01,2.140296431055701305e+03,2.023657668999999970e+01
4.690000000000000280e-01,2.140319335644878265e+03,2.023657697000000155e+01
4.695000000000000284e-01,2.140342240724291969e+03,2.023657966000000030e+01
4.700000000000000289e-01,2.140365146293957878e+03,2.023658422000000101e+01
4.705000000000000293e-01,2.140388052353891908e+03,2.023658999999999963e+01
4.710000000000000298e-01,2.140410958904109521e+03,2.023659629000000137e+01
4.715000000000000302e-01,2.140433865944627087e+03,2.023660239000000161e+01
4.720000000000000306e-01,2.140433865944627087e+03,2.023660772999999935e+01
4.725000000000000311e-01,2.140433865944627087e+03,2.023661195000000035e+01
4.730000000000000315e-01,2.140433865944627087e+03,2.023661492000000095e+01
4.735000000000000320e-01,2.140410958904109521e+03,2.023661673000000150e+01
4.740000000000000324e-01,2.140410958904109521e+03,2.023661763000000136e+01
4.745000000000000329e-01,2.140388052353891908e+03,2.023661793999999858e+01
4.750000000000000333e-01,2.140388052353891908e+03,2.023661797999999834e+01
4.755000000000000338e-01,2.140388052353891908e+03,2.023661805000000058e+01
4.760000000000000342e-01,2.140365146293957878e+03,2.023661836000000136e+01
4.765000000000000346e-01,2.140365146293957878e+03,2.023661906999999971e+01
4.770000000000000351e-01,2.140365146293957878e+03,2.023662025999999869e+01
4.775000000000000355e-01,2.140365146293957878e+03,2.023662197000000162e+01
4.780000000000000360e-01,2.140365146293957878e+03,2.023662416000000164e+01
4.785000000000000364e-01,2.140388052353891908e+03,2.023662678000000170e+01
4.790000000000000369e-01,2.140388052353891908e+03,2.023662974999999875e+01
4.795000000000000373e-01,2.140388052353891908e+03,2.023663297999999955e+01
4.799999999999999822e-01,2.140388052353891908e+03,2.023663635999999855e+01
4.804999999999999827e-01,2.140388052353891908e+03,2.023663979000000168e+01
4.809999999999999831e-01,2.140410958904109521e+03,2.023664318999999878e+01
4.814999999999999836e-01,2.140410958904109521e+03,2.023664645999999934e+01
4.819999999999999840e-01,2.140410958904109521e+03,2.023664953000000111e+01
4.824999999999999845e-01,2.140410958904109521e+03,2.023665236000000078e+01
4.829999999999999849e-01,2.140410958904109521e+03,2.021715964999999926e+01
4.834999999999999853e-01,2.140410958904109521e+03,2.021693312000000020e+01
4.839999999999999858e-01,2.140456773475459613e+03,2.019818131999999977e+01
4.844999999999999862e-01,2.140502590008134121e+03,2.021732018999999880e+01
4.849999999999999867e-01,2.140594228957958876e+03,2.021735131999999879e+01
4.854999999999999871e-01,2.140708788679932240e+03,2.019826392999999953e+01
4.859999999999999876e-01,2.140846276533113723e+03,2.021733546000000104e+01
4.864999999999999880e-01,2.141006701350975163e+03,2.021724066999999891e+01
4.869999999999999885e-01,2.141121305227547509e+03,2.021740163000000123e+01
4.874999999999999889e-01,2.141235921373816836e+03,2.021742914000000013e+01
4.879999999999999893e-01,2.141327623126338040e+03,2.021728346000000087e+01
4.884999999999999898e-01,2.141373476948114330e+03,2.019842724000000089e+01
4.889999999999999902e-01,2.141373476948114330e+03,2.019832489999999936e+01
4.894999999999999907e-01,2.141350549791753565e+03,2.019835315999999992e+01
4.899999999999999911e-01,2.141304696951852748e+03,2.019838078000000081e+01
4.904999999999999916e-01,2.141258846075607835e+03,2.019839633000000134e+01
4.909999999999999920e-01,2.141212997162892862e+03,2.019839981999999878e+01
4.914999999999999925e-01,2.141167150213581408e+03,2.019839374000000021e+01
4.919999999999999929e-01,2.141121305227547509e+03,2.019838232000000033e+01
4.924999999999999933e-01,2.141075462204665200e+03,2.019836971000000148e+01
4.929999999999999938e-01,2.141052541429366556e+03,2.019835886999999985e+01
4.934999999999999942e-01,2.141029621144808516e+03,2.019835132000000044e+01
4.939999999999999947e-01,2.141029621144808516e+03,2.019834754000000032e+01
4.944999999999999951e-01,2.141052541429366556e+03,2.019834738999999857e+01
4.949999999999999956e-01,2.141052541429366556e+03,2.019835046000000034e+01
4.954999999999999960e-01,2.141098383470720364e+03,2.019835624999999979e+01
4.959999999999999964e-01,2.141121305227547509e+03,2.019836413999999891e+01
4.964999999999999969e-01,2.141167150213581408e+03,2.019837344999999829e+01
4.969999999999999973e-01,2.141190073442819539e+03,2.019838339000000005e+01
4.974999999999999978e-01,2.141212997162892862e+03,2.019839323000000064e+01
4.979999999999999982e-01,2.141212997162892862e+03,2.019840230000000147e+01
4.984999999999999987e-01,2.141235921373816836e+03,2.019841015000000084e+01
4.989999999999999991e-01,2.141235921373816836e+03,2.019841654000000020e+01
4.994999999999999996e-01,2.141212997162892862e+03,2.019842144000000062e+01
5.000000000000000000e-01,2.141212997162892862e+03,2.019842498999999947e+01
5.005000000000000560e-01,2.141190073442819539e+03,2.019842743999999968e+01
5.010000000000000009e-01,2.141167150213581408e+03,2.019842913000000095e+01
5.015000000000000568e-01,2.141167150213581408e+03,2.019843035999999969e+01
5.020000000000000018e-01,2.141144227475162552e+03,2.019843145999999834e+01
5.025000000000000577e-01,2.141144227475162552e+03,2.019843269000000063e+01
5.030000000000000027e-01,2.141144227475162552e+03,2.019843421999999933e+01
5.035000000000000586e-01,2.141144227475162552e+03,2.019843618999999890e+01
5.040000000000000036e-01,2.141144227475162552e+03,2.019843864999999994e+01
5.045000000000000595e-01,2.141144227475162552e+03,2.019844159999999889e+01
5.050000000000000044e-01,2.141144227475162552e+03,2.019844502000000119e+01
5.055000000000000604e-01,2.141144227475162552e+03,2.019844881999999942e+01
5.060000000000000053e-01,2.141144227475162552e+03,2.019845291000000032e+01
5.065000000000000613e-01,2.141167150213581408e+03,2.019845718999999917e+01
5.070000000000000062e-01,2.141167150213581408e+03,2.019846155000000110e+01
5.075000000000000622e-01,2.141167150213581408e+03,2.019846586999999971e+01
5.080000000000000071e-01,2.141190073442819539e+03,2.019847004000000013e+01
5.085000000000000631e-01,2.141190073442819539e+03,2.019847397999999927e+01
5.090000000000000080e-01,2.141190073442819539e+03,2.019847762999999929e+01
5.095000000000000639e-01,2.141190073442819539e+03,2.019848093999999961e+01
5.100000000000000089e-01,2.141190073442819539e+03,2.019848391000000021e+01
5.105000000000000648e-01,2.141167150213581408e+03,2.019848654000000110e+01
5.110000000000000098e-01,2.141167150213581408e+03,2.019848889000000014e+01
5.115000000000000657e-01,2.141167150213581408e+03,2.019849100000000064e+01
5.120000000000000107e-01,2.141167150213581408e+03,2.019849294999999856e+01
5.124999999999999556e-01,2.141167150213581408e+03,2.019849479999999886e+01
5.130000000000000115e-01,2.141167150213581408e+03,2.019849663000000106e+01
5.134999999999999565e-01,2.141167150213581408e+03,2.019849849999999947e+01
5.140000000000000124e-01,2.141167150213581408e+03,2.019850044000000011e+01
5.144999999999999574e-01,2.141167150213581408e+03,2.019850247999999837e+01
5.150000000000000133e-01,2.141167150213581408e+03,2.019850462999999863e+01
5.154999999999999583e-01,2.141167150213581408e+03,2.019850689000000088e+01
5.160000000000000142e-01,2.141167150213581408e+03,2.019850922999999909e+01
5.164999999999999591e-01,2.141167150213581408e+03,2.019851162999999872e+01
5.170000000000000151e-01,2.141167150213581408e+03,2.019851406000000082e+01
5.174999999999999600e-01,2.141167150213581408e+03,2.019851646000000045e+01
5.180000000000000160e-01,2.141167150213581408e+03,2.019851882000000032e+01
5.184999999999999609e-01,2.141167150213581408e+03,2.019852111000000150e+01
5.190000000000000169e-01,2.141167150213581408e+03,2.019852329000000069e+01
5.194999999999999618e-01,2.141167150213581408e+03,2.019852536000000143e+01
5.200000000000000178e-01,2.141167150213581408e+03,2.019852732000000017e+01
5.204999999999999627e-01,2.141167150213581408e+03,2.019852915999999965e+01
5.210000000000000187e-01,2.141167150213581408e+03,2.019853090000000151e+01
5.214999999999999636e-01,2.141167150213581408e+03,2.019853253999999865e+01
5.220000000000000195e-01,2.141167150213581408e+03,2.019853412000000148e+01
5.224999999999999645e-01,2.141167150213581408e+03,2.019853563999999935e+01
5.230000000000000204e-01,2.141167150213581408e+03,2.019853712999999829e+01
5.234999999999999654e-01,2.141167150213581408e+03,2.019853860999999995e+01
5.240000000000000213e-01,2.141167150213581408e+03,2.019854006999999996e+01
5.244999999999999662e-01,2.141167150213581408e+03,2.019854154000000079e+01
5.250000000000000222e-01,2.141167150213581408e+03,2.019854301999999890e+01
5.254999999999999671e-01,2.141167150213581408e+03,2.019854451000000140e+01
5.260000000000000231e-01,2.141167150213581408e+03,2.019854600000000033e+01
5.264999999999999680e-01,2.141167150213581408e+03,2.019854747999999844e+01
5.270000000000000240e-01,2.141167150213581408e+03,2.019854896000000011e+01
5.274999999999999689e-01,2.141167150213581408e+03,2.019855042000000012e+01
5.280000000000000249e-01,2.141167150213581408e+03,2.019855185000000120e+01
5.284999999999999698e-01,2.141167150213581408e+03,2.019855324999999979e+01
5.290000000000000258e-01,2.141167150213581408e+03,2.019855460000000136e+01
5.294999999999999707e-01,2.141167150213581408e+03,2.019855589999999879e+01
5.300000000000000266e-01,2.141167150213581408e+03,2.019855714999999918e+01
5.304999999999999716e-01,2.141167150213581408e+03,2.019855834999999900e+01
5.310000000000000275e-01,2.141167150213581408e+03,2.019855949000000095e+01
5.314999999999999725e-01,2.141167150213581408e+03,2.019856058999999959e+01
5.320000000000000284e-01,2.141167150213581408e+03,2.019856164999999848e+01
5.324999999999999734e-01,2.141167150213581408e+03,2.019856267000000116e+01
5.330000000000000293e-01,2.141167150213581408e+03,2.019856365000000054e+01
5.334999999999999742e-01,2.141167150213581408e+03,2.019856460000000098e+01
5.340000000000000302e-01,2.141167150213581408e+03,2.019856552999999977e+01
5.344999999999999751e-01,2.141167150213581408e+03,2.019856642999999963e+01
5.350000000000000311e-01,2.141167150213581408e+03,2.019856731999999866e+01
5.354999999999999760e-01,2.141167150213581408e+03,2.019856817999999876e+01
5.360000000000000320e-01,2.141167150213581408e+03,2.019856902000000076e+01
5.364999999999999769e-01,2.141167150213581408e+03,2.019856984000000111e+01
5.370000000000000329e-01,2.141167150213581408e+03,2.019857062999999897e+01
5.374999999999999778e-01,2.141167150213581408e+03,2.019857139999999873e+01
5.380000000000000338e-01,2.141167150213581408e+03,2.019857212999999874e+01
5.384999999999999787e-01,2.141167150213581408e+03,2.019857284000000064e+01
5.390000000000000346e-01,2.141167150213581408e+03,2.019857350999999923e+01
5.394999999999999796e-01,2.141167150213581408e+03,2.019857414000000162e+01
5.400000000000000355e-01,2.141167150213581408e+03,2.019857474000000153e+01
5.404999999999999805e-01,2.141167150213581408e+03,2.019857530000000168e+01
5.410000000000000364e-01,2.141167150213581408e+03,2.019857581999999852e+01
5.414999999999999813e-01,2.141167150213581408e+03,2.019857630999999998e+01
5.420000000000000373e-01,2.141167150213581408e+03,2.019857675000000086e+01
5.424999999999999822e-01,2.141167150213581408e+03,2.019857717000000008e+01
5.430000000000000382e-01,2.141167150213581408e+03,2.019857754999999955e+01
5.434999999999999831e-01,2.141167150213581408e+03,2.019857790000000008e+01
5.440000000000000391e-01,2.141167150213581408e+03,2.019857821000000087e+01
5.444999999999999840e-01,2.141167150213581408e+03,2.019857849999999999e+01
5.450000000000000400e-01,2.141167150213581408e+03,2.019857874999999936e+01
5.454999999999999849e-01,2.141167150213581408e+03,2.019857898000000063e+01
5.460000000000000409e-01,2.141167150213581408e+03,2.019857916999999858e+01
5.464999999999999858e-01,2.141167150213581408e+03,2.019857933999999844e+01
5.470000000000000417e-01,2.141167150213581408e+03,2.019857947999999936e+01
5.474999999999999867e-01,2.141167150213581408e+03,2.019857958000000053e+01
5.480000000000000426e-01,2.141167150213581408e+03,2.019857966000000005e+01
5.484999999999999876e-01,2.141167150213581408e+03,2.019857969999999980e+01
5.490000000000000435e-01,2.141167150213581408e+03,2.019857971000000063e+01
5.494999999999999885e-01,2.141167150213581408e+03,2.019857968999999898e+01
5.500000000000000444e-01,2.141167150213581408e+03,2.019857963000000112e+01
5.504999999999999893e-01,2.141167150213581408e+03,2.019857954000000078e+01
5.510000000000000453e-01,2.141167150213581408e+03,2.019857941000000068e+01
5.514999999999999902e-01,2.141167150213581408e+03,2.019857925999999892e+01
5.520000000000000462e-01,2.141167150213581408e+03,2.019857907000000097e+01
5.524999999999999911e-01,2.141167150213581408e+03,2.019857883999999970e+01
5.530000000000000471e-01,2.141167150213581408e+03,2.019857859000000033e+01
5.534999999999999920e-01,2.141167150213581408e+03,2.019857830000000121e+01
5.540000000000000480e-01,2.141167150213581408e+03,2.019857797999999960e+01
5.544999999999999929e-01,2.141167150213581408e+03,2.019857762999999906e+01
5.550000000000000488e-01,2.141167150213581408e+03,2.019857724999999959e+01
5.554999999999999938e-01,2.141167150213581408e+03,2.019857684000000120e+01
5.560000000000000497e-01,2.141167150213581408e+03,2.019857638999999949e+01
5.564999999999999947e-01,2.141167150213581408e+03,2.019857591999999968e+01
5.570000000000000506e-01,2.141167150213581408e+03,2.019857541000000012e+01
5.574999999999999956e-01,2.141167150213581408e+03,2.019857487999999890e+01
5.580000000000000515e-01,2.141167150213581408e+03,2.019857431000000147e+01
5.584999999999999964e-01,2.141167150213581408e+03,2.019857371999999884e+01
5.590000000000000524e-01,2.141167150213581408e+03,2.019857309000000001e+01
5.594999999999999973e-01,2.141167150213581408e+03,2.019857242999999869e+01
5.600000000000000533e-01,2.141167150213581408e+03,2.019857174999999927e+01
5.604999999999999982e-01,2.141167150213581408e+03,2.019857103000000009e+01
5.610000000000000542e-01,2.141167150213581408e+03,2.019857027999999843e+01
5.614999999999999991e-01,2.141167150213581408e+03,2.019856950000000140e+01
5.620000000000000551e-01,2.141167150213581408e+03,2.019856868999999833e+01
5.625000000000000000e-01,2.141167150213581408e+03,2.019856784999999988e+01
5.630000000000000560e-01,2.141167150213581408e+03,2.019856697999999895e+01
5.635000000000000009e-01,2.141167150213581408e+03,2.019856607999999909e+01
5.640000000000000568e-01,2.141167150213581408e+03,2.019856515000000030e+01
5.645000000000000018e-01,2.141167150213581408e+03,2.019856418999999903e+01
5.650000000000000577e-01,2.141167150213581408e+03,2.019856319999999883e+01
5.655000000000000027e-01,2.141144227475162552e+03,2.019856219000000053e+01
5.660000000000000586e-01,2.141144227475162552e+03,2.019856113999999891e+01
5.665000000000000036e-01,2.141144227475162552e+03,2.019856006999999920e+01
5.670000000000000595e-01,2.141144227475162552e+03,2.019855897000000056e+01
5.675000000000000044e-01,2.141144227475162552e+03,2.019855783999999943e+01
5.680000000000000604e-01,2.141144227475162552e+03,2.019855667999999937e+01
5.685000000000000053e-01,2.141144227475162552e+03,2.019855550000000122e+01
5.690000000000000613e-01,2.141144227475162552e+03,2.019855427999999975e+01
5.695000000000000062e-01,2.141144227475162552e+03,2.019855304000000018e+01
5.700000000000000622e-01,2.141144227475162552e+03,2.019855177999999896e+01
5.705000000000000071e-01,2.141144227475162552e+03,2.019855048000000153e+01
5.710000000000000631e-01,2.141144227475162552e+03,2.019854915999999889e+01
5.715000000000000080e-01,2.141144227475162552e+03,2.019854781000000088e+01
5.720000000000000639e-01,2.141144227475162552e+03,2.019854643000000038e+01
5.725000000000000089e-01,2.141144227475162552e+03,2.019854502999999823e+01
5.730000000000000648e-01,2.141144227475162552e+03,2.019854360000000071e+01
5.735000000000000098e-01,2.141144227475162552e+03,2.019854215000000153e+01
5.740000000000000657e-01,2.141144227475162552e+03,2.019854066999999986e+01
5.745000000000000107e-01,2.141144227475162552e+03,2.019853915999999927e+01
5.750000000000000666e-01,2.141144227475162552e+03,2.019853763000000058e+01
5.755000000000000115e-01,2.141144227475162552e+03,2.019853606999999940e+01
5.760000000000000675e-01,2.141144227475162552e+03,2.019853449000000012e+01
5.765000000000000124e-01,2.141144227475162552e+03,2.019853287999999836e+01
5.769999999999999574e-01,2.141144227475162552e+03,2.019853124999999849e+01
5.775000000000000133e-01,2.141144227475162552e+03,2.019852958999999970e+01
5.779999999999999583e-01,2.141144227475162552e+03,2.019852790999999925e+01
5.785000000000000142e-01,2.141144227475162552e+03,2.019852619999999987e+01
5.789999999999999591e-01,2.141144227475162552e+03,2.019852446999999884e+01
5.795000000000000151e-01,2.141144227475162552e+03,2.019852271999999971e+01
5.799999999999999600e-01,2.141144227475162552e+03,2.019852094999999892e+01
5.805000000000000160e-01,2.141144227475162552e+03,2.019851914999999920e+01
5.809999999999999609e-01,2.141144227475162552e+03,2.019851732000000055e+01
5.815000000000000169e-01,2.141144227475162552e+03,2.019851548000000108e+01
5.819999999999999618e-01,2.141144227475162552e+03,2.019851360999999912e+01
5.825000000000000178e-01,2.141144227475162552e+03,2.019851170999999823e+01
5.829999999999999627e-01,2.141144227475162552e+03,2.019850980000000007e+01
5.835000000000000187e-01,2.141144227475162552e+03,2.019850785999999943e+01
5.839999999999999636e-01,2.141144227475162552e+03,2.019850591000000151e+01
5.845000000000000195e-01,2.141144227475162552e+03,2.019850393000000111e+01
5.849999999999999645e-01,2.141144227475162552e+03,2.019850192999999905e+01
5.855000000000000204e-01,2.141144227475162552e+03,2.019849990000000162e+01
5.859999999999999654e-01,2.141144227475162552e+03,2.019849785999999980e+01
5.865000000000000213e-01,2.141144227475162552e+03,2.019849578999999906e+01
5.869999999999999662e-01,2.141144227475162552e+03,2.019849371000000104e+01
5.875000000000000222e-01,2.141144227475162552e+03,2.019849160000000055e+01
5.879999999999999671e-01,2.141144227475162552e+03,2.019848947999999922e+01
5.885000000000000231e-01,2.141144227475162552e+03,2.019848732999999896e+01
5.889999999999999680e-01,2.141144227475162552e+03,2.019848517000000143e+01
5.895000000000000240e-01,2.141144227475162552e+03,2.019848298000000142e+01
5.899999999999999689e-01,2.141144227475162552e+03,2.019848076999999975e+01
5.905000000000000249e-01,2.141144227475162552e+03,2.019847855000000081e+01
5.909999999999999698e-01,2.141144227475162552e+03,2.019847631000000021e+01
5.915000000000000258e-01,2.141144227475162552e+03,2.019847404000000068e+01
5.919999999999999707e-01,2.141144227475162552e+03,2.019847176000000033e+01
5.925000000000000266e-01,2.141144227475162552e+03,2.019846946999999915e+01
5.929999999999999716e-01,2.141144227475162552e+03,2.019846714999999904e+01
5.935000000000000275e-01,2.141144227475162552e+03,2.019846481000000082e+01
5.939999999999999725e-01,2.141144227475162552e+03,2.019846245999999823e+01
5.945000000000000284e-01,2.141144227475162552e+03,2.019846009000000109e+01
5.949999999999999734e-01,2.141144227475162552e+03,2.019845769999999874e+01
5.955000000000000293e-01,2.141144227475162552e+03,2.019845529999999911e+01
5.959999999999999742e-01,2.141144227475162552e+03,2.019845287000000056e+01
5.965000000000000302e-01,2.141144227475162552e+03,2.019845043999999845e+01
5.969999999999999751e-01,2.141144227475162552e+03,2.019844798000000097e+01
5.975000000000000311e-01,2.141144227475162552e+03,2.019844550999999910e+01
5.979999999999999760e-01,2.141144227475162552e+03,2.019844301999999914e+01
5.985000000000000320e-01,2.141144227475162552e+03,2.019844051999999834e+01
5.989999999999999769e-01,2.141144227475162552e+03,2.019843799999999945e+01
5.995000000000000329e-01,2.141144227475162552e+03,2.019843545999999890e+01
5.999999999999999778e-01,2.141144227475162552e+03,2.019843291000000107e+01
6.005000000000000338e-01,2.141144227475162552e+03,2.019843034999999887e+01
6.009999999999999787e-01,2.141144227475162552e+03,2.019842776999999856e+01
6.015000000000000346e-01,2.141144227475162552e+03,2.019842518000000098e+01
6.019999999999999796e-01,2.141144227475162552e+03,2.019842257000000174e+01
6.025000000000000355e-01,2.141144227475162552e+03,2.019841994000000085e+01
6.029999999999999805e-01,2.141144227475162552e+03,2.019841730999999996e+01
6.035000000000000364e-01,2.141144227475162552e+03,2.019841465000000014e+01
6.039999999999999813e-01,2.141144227475162552e+03,2.019841199000000032e+01
6.045000000000000373e-01,2.141144227475162552e+03,2.019840930999999884e+01
6.049999999999999822e-01,2.141144227475162552e+03,2.019840662000000009e+01
6.055000000000000382e-01,2.141144227475162552e+03,2.019840392000000051e+01
6.059999999999999831e-01,2.141144227475162552e+03,2.019840119999999928e+01
6.065000000000000391e-01,2.141144227475162552e+03,2.019839847000000077e+01
6.069999999999999840e-01,2.141144227475162552e+03,2.019839573000000144e+01
6.075000000000000400e-01,2.141144227475162552e+03,2.019839297000000045e+01
6.079999999999999849e-01,2.141144227475162552e+03,2.019839019999999863e+01
6.085000000000000409e-01,2.141144227475162552e+03,2.019838743000000036e+01
6.089999999999999858e-01,2.141144227475162552e+03,2.019838462999999962e+01
6.095000000000000417e-01,2.141144227475162552e+03,2.019838182999999887e+01
6.099999999999999867e-01,2.141144227475162552e+03,2.019837902000000085e+01
6.105000000000000426e-01,2.141144227475162552e+03,2.019837619999999845e+01
6.109999999999999876e-01,2.141144227475162552e+03,2.019837336000000150e+01
6.115000000000000435e-01,2.141144227475162552e+03,2.019837051000000017e+01
6.119999999999999885e-01,2.141144227475162552e+03,2.019836765999999884e+01
6.125000000000000444e-01,2.141144227475162552e+03,2.019836478999999940e+01
6.129999999999999893e-01,2.141144227475162552e+03,2.019836190999999914e+01
6.135000000000000453e-01,2.141144227475162552e+03,2.019835902999999888e+01
6.139999999999999902e-01,2.141144227475162552e+03,2.019835613000000052e+01
6.145000000000000462e-01,2.141144227475162552e+03,2.019835322000000133e+01
6.149999999999999911e-01,2.141144227475162552e+03,2.019835030999999859e+01
6.155000000000000471e-01,2.141144227475162552e+03,2.019834738000000129e+01
6.159999999999999920e-01,2.141144227475162552e+03,2.019834445000000045e+01
6.165000000000000480e-01,2.141144227475162552e+03,2.019834150999999878e+01
6.169999999999999929e-01,2.141144227475162552e+03,2.019833854999999900e+01
6.175000000000000488e-01,2.141144227475162552e+03,2.019833558999999923e+01
6.179999999999999938e-01,2.141144227475162552e+03,2.019833261999999863e+01
6.185000000000000497e-01,2.141144227475162552e+03,2.019832965000000158e+01
6.189999999999999947e-01,2.141144227475162552e+03,2.019832665999999932e+01
6.195000000000000506e-01,2.141144227475162552e+03,2.019832367000000062e+01
6.199999999999999956e-01,2.141144227475162552e+03,2.019832067000000109e+01
6.205000000000000515e-01,2.141144227475162552e+03,2.019831766000000073e+01
6.209999999999999964e-01,2.141144227475162552e+03,2.019831465000000037e+01
6.215000000000000524e-01,2.141144227475162552e+03,2.019831161999999836e+01
6.219999999999999973e-01,2.141144227475162552e+03,2.019830858999999990e+01
6.225000000000000533e-01,2.141144227475162552e+03,2.019830556000000144e+01
6.229999999999999982e-01,2.141144227475162552e+03,2.019830251999999859e+01
6.235000000000000542e-01,2.141144227475162552e+03,2.019829946999999848e+01
6.239999999999999991e-01,2.141144227475162552e+03,2.019829641000000109e+01
6.245000000000000551e-01,2.141144227475162552e+03,2.019829335000000015e+01
6.250000000000000000e-01,2.141144227475162552e+03,2.019829027999999838e+01
6.255000000000000560e-01,2.141144227475162552e+03,2.019828721000000016e+01
6.260000000000000009e-01,2.141144227475162552e+03,2.019828413000000111e+01
6.265000000000000568e-01,2.141144227475162552e+03,2.019828104000000124e+01
6.270000000000000018e-01,2.141144227475162552e+03,2.019827795000000137e+01
6.275000000000000577e-01,2.141144227475162552e+03,2.019827486000000150e+01
6.280000000000000027e-01,2.141144227475162552e+03,2.019827176000000080e+01
6.285000000000000586e-01,2.141144227475162552e+03,2.019826864999999927e+01
6.290000000000000036e-01,2.141144227475162552e+03,2.019826554000000129e+01
6.295000000000000595e-01,2.141144227475162552e+03,2.019826242999999977e+01
6.300000000000000044e-01,2.141144227475162552e+03,2.019825931000000097e+01
6.305000000000000604e-01,2.141144227475162552e+03,2.019825618000000134e+01
6.310000000000000053e-01,2.141144227475162552e+03,2.019825305999999898e+01
6.315000000000000613e-01,2.141144227475162552e+03,2.019824991999999853e+01
6.320000000000000062e-01,2.141144227475162552e+03,2.019824678999999890e+01
6.325000000000000622e-01,2.141144227475162552e+03,2.019824364999999844e+01
6.330000000000000071e-01,2.141144227475162552e+03,2.019824051000000154e+01
6.335000000000000631e-01,2.141144227475162552e+03,2.019823736000000025e+01
6.340000000000000080e-01,2.141144227475162552e+03,2.019823420999999897e+01
6.345000000000000639e-01,2.141144227475162552e+03,2.019823106000000124e+01
6.350000000000000089e-01,2.141144227475162552e+03,2.019822789999999912e+01
6.355000000000000648e-01,2.141144227475162552e+03,2.019822474000000057e+01
6.360000000000000098e-01,2.141144227475162552e+03,2.019822157999999845e+01
6.365000000000000657e-01,2.141144227475162552e+03,2.019821841999999990e+01
6.370000000000000107e-01,2.141144227475162552e+03,2.019821525000000051e+01
6.375000000000000666e-01,2.141144227475162552e+03,2.019821208000000112e+01
6.380000000000000115e-01,2.141144227475162552e+03,2.019820891000000174e+01
6.385000000000000675e-01,2.141144227475162552e+03,2.019820573999999880e+01
6.390000000000000124e-01,2.141144227475162552e+03,2.019820255999999858e+01
6.395000000000000684e-01,2.141144227475162552e+03,2.019819937999999837e+01
6.400000000000000133e-01,2.141144227475162552e+03,2.019819620000000171e+01
6.404999999999999583e-01,2.141144227475162552e+03,2.019819302000000150e+01
6.410000000000000142e-01,2.141144227475162552e+03,2.019818984000000128e+01
6.414999999999999591e-01,2.141144227475162552e+03,2.019818666000000107e+01
6.420000000000000151e-01,2.141144227475162552e+03,2.019818347000000003e+01
6.424999999999999600e-01,2.141144227475162552e+03,2.019818028999999981e+01
6.430000000000000160e-01,2.141144227475162552e+03,2.019817709999999877e+01
6.434999999999999609e-01,2.141144227475162552e+03,2.019817391000000129e+01
6.440000000000000169e-01,2.141144227475162552e+03,2.019817072000000024e+01
6.444999999999999618e-01,2.141144227475162552e+03,2.019816752999999920e+01
6.450000000000000178e-01,2.141144227475162552e+03,2.019816434000000172e+01
6.454999999999999627e-01,2.141144227475162552e+03,2.019816115000000067e+01
6.460000000000000187e-01,2.141144227475162552e+03,2.019815795999999963e+01
6.464999999999999636e-01,2.141144227475162552e+03,2.019815476999999859e+01
6.470000000000000195e-01,2.141144227475162552e+03,2.019815158000000110e+01
6.474999999999999645e-01,2.141144227475162552e+03,2.019814839000000006e+01
6.480000000000000204e-01,2.141144227475162552e+03,2.019814519999999902e+01
6.484999999999999654e-01,2.141144227475162552e+03,2.019814201000000153e+01
6.490000000000000213e-01,2.141144227475162552e+03,2.019813882000000049e+01
6.494999999999999662e-01,2.141144227475162552e+03,2.019813562999999945e+01
6.500000000000000222e-01,2.141144227475162552e+03,2.019813243999999841e+01
6.504999999999999671e-01,2.141144227475162552e+03,2.019812925000000092e+01
6.510000000000000231e-01,2.141144227475162552e+03,2.019812605999999988e+01
6.514999999999999680e-01,2.141144227475162552e+03,2.019812559000000007e+01
6.520000000000000240e-01,2.141144227475162552e+03,2.019812615000000022e+01
6.524999999999999689e-01,2.141144227475162552e+03,2.019812848999999844e+01
6.530000000000000249e-01,2.141144227475162552e+03,2.019813072999999903e+01
6.534999999999999698e-01,2.141167150213581408e+03,2.019803991999999937e+01
6.540000000000000258e-01,2.141167150213581408e+03,2.019804448000000008e+01
6.544999999999999707e-01,2.141190073442819539e+03,2.017894491999999929e+01
6.550000000000000266e-01,2.141190073442819539e+03,2.017894751000000042e+01
6.554999999999999716e-01,2.141212997162892862e+03,2.019806485999999879e+01
6.560000000000000275e-01,2.141235921373816836e+03,2.017885567000000080e+01
6.564999999999999725e-01,2.141235921373816836e+03,2.017895445999999993e+01
6.570000000000000284e-01,2.141258846075607835e+03,2.019821722000000008e+01
6.574999999999999734e-01,2.141281771268281318e+03,2.019809997999999851e+01
6.580000000000000293e-01,2.141304696951852748e+03,2.017899329999999836e+01
6.584999999999999742e-01,2.141327623126338040e+03,2.019814601999999937e+01
6.590000000000000302e-01,2.141350549791753565e+03,2.017900283999999900e+01
6.594999999999999751e-01,2.141350549791753565e+03,2.017900776000000107e+01
6.600000000000000311e-01,2.141373476948114330e+03,2.017891081999999869e+01
6.604999999999999760e-01,2.141396404595436707e+03,2.019818400999999852e+01
6.610000000000000320e-01,2.141419332733736155e+03,2.017891360000000134e+01
6.614999999999999769e-01,2.141442261363028138e+03,2.017892282000000037e+01
6.620000000000000329e-01,2.141442261363028138e+03,2.017892140000000012e+01
6.624999999999999778e-01,2.141465190483328570e+03,2.017892545000000126e+01
6.630000000000000338e-01,2.141488120094653823e+03,2.017892772000000079e+01
6.634999999999999787e-01,2.141488120094653823e+03,2.017892727999999991e+01
6.640000000000000346e-01,2.141511050197018903e+03,2.017892451000000165e+01
6.644999999999999796e-01,2.141511050197018903e+03,2.017892043999999885e+01
6.650000000000000355e-01,2.141511050197018903e+03,2.017891596999999848e+01
6.654999999999999805e-01,2.141511050197018903e+03,2.017891154000000142e+01
6.660000000000000364e-01,2.141511050197018903e+03,2.017890721999999926e+01
6.664999999999999813e-01,2.141488120094653823e+03,2.017890291000000147e+01
6.670000000000000373e-01,2.141488120094653823e+03,2.017889852000000062e+01
6.674999999999999822e-01,2.141465190483328570e+03,2.017889406999999835e+01
6.680000000000000382e-01,2.141465190483328570e+03,2.017888963000000047e+01
6.684999999999999831e-01,2.141465190483328570e+03,2.017888534000000078e+01
6.690000000000000391e-01,2.141465190483328570e+03,2.017888130000000046e+01
6.694999999999999840e-01,2.141465190483328570e+03,2.017887759999999986e+01
6.700000000000000400e-01,2.141465190483328570e+03,2.017887423000000169e+01
6.704999999999999849e-01,2.141465190483328570e+03,2.017887118000000157e+01
6.710000000000000409e-01,2.141465190483328570e+03,2.017886840999999976e+01
6.714999999999999858e-01,2.141465190483328570e+03,2.017886585999999838e+01
6.720000000000000417e-01,2.141465190483328570e+03,2.017886348000000041e+01
6.724999999999999867e-01,2.141465190483328570e+03,2.017886121000000088e+01
6.730000000000000426e-01,2.141465190483328570e+03,2.017885901000000004e+01
6.734999999999999876e-01,2.141465190483328570e+03,2.017885683000000085e+01
6.740000000000000435e-01,2.141465190483328570e+03,2.017885460999999836e+01
6.744999999999999885e-01,2.141465190483328570e+03,2.017885233000000156e+01
6.750000000000000444e-01,2.141465190483328570e+03,2.017884995000000004e+01
6.754999999999999893e-01,2.141465190483328570e+03,2.017884744999999924e+01
6.760000000000000453e-01,2.141465190483328570e+03,2.017884481999999835e+01
6.764999999999999902e-01,2.141465190483328570e+03,2.017884205000000009e+01
6.770000000000000462e-01,2.141465190483328570e+03,2.017883915999999900e+01
6.774999999999999911e-01,2.141465190483328570e+03,2.017883615999999947e+01
6.780000000000000471e-01,2.141465190483328570e+03,2.017883309000000125e+01
6.784999999999999920e-01,2.141465190483328570e+03,2.017882997999999972e+01
6.790000000000000480e-01,2.141442261363028138e+03,2.017882685000000009e+01
6.794999999999999929e-01,2.141442261363028138e+03,2.017882374999999939e+01
6.800000000000000488e-01,2.141442261363028138e+03,2.017882069999999928e+01
6.804999999999999938e-01,2.141442261363028138e+03,2.017881771000000057e+01
6.810000000000000497e-01,2.141442261363028138e+03,2.017881480000000138e+01
6.814999999999999947e-01,2.141442261363028138e+03,2.017881196000000088e+01
6.820000000000000506e-01,2.141442261363028138e+03,2.017880917999999824e+01
6.824999999999999956e-01,2.141442261363028138e+03,2.017880646000000056e+01
6.830000000000000515e-01,2.141442261363028138e+03,2.017880377999999908e+01
6.834999999999999964e-01,2.141442261363028138e+03,2.017880111999999926e+01
6.840000000000000524e-01,2.141442261363028138e+03,2.017879847000000026e+01
6.844999999999999973e-01,2.141442261363028138e+03,2.017879579999999962e+01
6.850000000000000533e-01,2.141442261363028138e+03,2.017879310000000004e+01
6.854999999999999982e-01,2.141442261363028138e+03,2.017879037000000153e+01
6.860000000000000542e-01,2.141442261363028138e+03,2.017878761000000054e+01
6.864999999999999991e-01,2.141442261363028138e+03,2.017878480999999979e+01
6.870000000000000551e-01,2.141442261363028138e+03,2.017878196999999929e+01
6.875000000000000000e-01,2.141442261363028138e+03,2.017877912000000151e+01
6.880000000000000560e-01,2.141442261363028138e+03,2.017877624000000125e+01
6.885000000000000009e-01,2.141442261363028138e+03,2.017877336000000099e+01
6.890000000000000568e-01,2.141442261363028138e+03,2.017877048000000073e+01
6.895000000000000018e-01,2.141442261363028138e+03,2.017876761000000130e+01
6.900000000000000577e-01,2.141442261363028138e+03,2.017876474999999914e+01
6.905000000000000027e-01,2.141442261363028138e+03,2.017876191999999946e+01
6.910000000000000586e-01,2.141442261363028138e+03,2.017875911000000144e+01
6.915000000000000036e-01,2.141442261363028138e+03,2.017875632999999880e+01
6.920000000000000595e-01,2.141442261363028138e+03,2.017875357000000136e+01
6.925000000000000044e-01,2.141442261363028138e+03,2.017875083999999930e+01
6.930000000000000604e-01,2.141442261363028138e+03,2.017874812000000162e+01
6.935000000000000053e-01,2.141442261363028138e+03,2.017874541999999849e+01
6.940000000000000613e-01,2.141442261363028138e+03,2.017874272999999974e+01
6.945000000000000062e-01,2.141442261363028138e+03,2.017874004000000099e+01
6.950000000000000622e-01,2.141442261363028138e+03,2.017873735999999951e+01
6.955000000000000071e-01,2.141442261363028138e+03,2.017873468000000159e+01
6.960000000000000631e-01,2.141442261363028138e+03,2.017873198999999929e+01
6.965000000000000080e-01,2.141442261363028138e+03,2.017872930000000053e+01
6.970000000000000639e-01,2.141442261363028138e+03,2.017872661999999906e+01
6.975000000000000089e-01,2.141442261363028138e+03,2.017872393000000031e+01
6.980000000000000648e-01,2.141442261363028138e+03,2.017872124000000156e+01
6.985000000000000098e-01,2.141442261363028138e+03,2.017871854999999925e+01
6.990000000000000657e-01,2.141442261363028138e+03,2.017871587000000133e+01
6.995000000000000107e-01,2.141442261363028138e+03,2.017871320000000068e+01
7.000000000000000666e-01,2.141442261363028138e+03,2.017871054000000086e+01
7.005000000000000115e-01,2.141442261363028138e+03,2.017870788999999832e+01
7.010000000000000675e-01,2.141442261363028138e+03,2.017870525000000015e+01
7.015000000000000124e-01,2.141442261363028138e+03,2.017870263000000008e+01
7.020000000000000684e-01,2.141442261363028138e+03,2.017870002000000085e+01
7.025000000000000133e-01,2.141442261363028138e+03,2.017869741999999889e+01
7.030000000000000693e-01,2.141442261363028138e+03,2.017869483000000130e+01
7.035000000000000142e-01,2.141442261363028138e+03,2.017869225999999827e+01
7.039999999999999591e-01,2.141442261363028138e+03,2.017868968999999879e+01
7.045000000000000151e-01,2.141442261363028138e+03,2.017868713000000014e+01
7.049999999999999600e-01,2.141442261363028138e+03,2.017868457999999876e+01
7.055000000000000160e-01,2.141442261363028138e+03,2.017868204000000176e+01
7.059999999999999609e-01,2.141442261363028138e+03,2.017867950000000121e+01
7.065000000000000169e-01,2.141442261363028138e+03,2.017867696000000066e+01
7.069999999999999618e-01,2.141442261363028138e+03,2.017867443000000094e+01
7.075000000000000178e-01,2.141442261363028138e+03,2.017867190999999849e+01
7.079999999999999627e-01,2.141442261363028138e+03,2.017866938999999959e+01
7.085000000000000187e-01,2.141442261363028138e+03,2.017866688000000153e+01
7.089999999999999636e-01,2.141442261363028138e+03,2.017866438000000073e+01
7.095000000000000195e-01,2.141442261363028138e+03,2.017866187999999994e+01
7.099999999999999645e-01,2.141442261363028138e+03,2.017865938999999997e+01
7.105000000000000204e-01,2.141442261363028138e+03,2.017865691000000083e+01
7.109999999999999654e-01,2.141442261363028138e+03,2.017865443000000170e+01
7.115000000000000213e-01,2.141442261363028138e+03,2.017865197000000066e+01
7.119999999999999662e-01,2.141442261363028138e+03,2.017864950999999962e+01
7.125000000000000222e-01,2.141442261363028138e+03,2.017864705999999941e+01
7.129999999999999671e-01,2.141442261363028138e+03,2.017864463000000086e+01
7.135000000000000231e-01,2.141442261363028138e+03,2.017864219999999875e+01
7.139999999999999680e-01,2.141442261363028138e+03,2.017863977000000020e+01
7.145000000000000240e-01,2.141442261363028138e+03,2.017863735999999975e+01
7.149999999999999689e-01,2.141442261363028138e+03,2.017863494999999929e+01
7.155000000000000249e-01,2.141442261363028138e+03,2.017863254999999967e+01
7.159999999999999698e-01,2.141442261363028138e+03,2.017863015000000004e+01
7.165000000000000258e-01,2.141442261363028138e+03,2.017862776000000125e+01
7.169999999999999707e-01,2.141442261363028138e+03,2.017862537999999972e+01
7.175000000000000266e-01,2.141442261363028138e+03,2.017862300000000175e+01
7.179999999999999716e-01,2.141442261363028138e+03,2.017862063000000106e+01
7.185000000000000275e-01,2.141442261363028138e+03,2.017861827000000119e+01
7.189999999999999725e-01,2.141442261363028138e+03,2.017861591000000132e+01
7.195000000000000284e-01,2.141442261363028138e+03,2.017861355999999873e+01
7.199999999999999734e-01,2.141442261363028138e+03,2.017861122000000051e+01
7.205000000000000293e-01,2.141442261363028138e+03,2.017860887999999875e+01
7.209999999999999742e-01,2.141442261363028138e+03,2.017860655000000136e+01
7.215000000000000302e-01,2.141442261363028138e+03,2.017860422000000042e+01
7.219999999999999751e-01,2.141442261363028138e+03,2.017860191000000114e+01
7.225000000000000311e-01,2.141442261363028138e+03,2.017859959999999830e+01
7.229999999999999760e-01,2.141442261363028138e+03,2.017859728999999902e+01
7.235000000000000320e-01,2.141442261363028138e+03,2.017859500000000139e+01
7.239999999999999769e-01,2.141442261363028138e+03,2.017859271000000021e+01
7.245000000000000329e-01,2.141442261363028138e+03,2.017859041999999903e+01
7.249999999999999778e-01,2.141442261363028138e+03,2.017858814999999950e+01
7.255000000000000338e-01,2.141442261363028138e+03,2.017858587999999997e+01
7.259999999999999787e-01,2.141442261363028138e+03,2.017858361000000045e+01
7.265000000000000346e-01,2.141442261363028138e+03,2.017858135000000175e+01
7.269999999999999796e-01,2.141442261363028138e+03,2.017857910000000032e+01
7.275000000000000355e-01,2.141442261363028138e+03,2.017857684999999890e+01
7.279999999999999805e-01,2.141442261363028138e+03,2.017857460999999830e+01
7.285000000000000364e-01,2.141442261363028138e+03,2.017857237999999853e+01
7.289999999999999813e-01,2.141442261363028138e+03,2.017857014999999876e+01
7.295000000000000373e-01,2.141442261363028138e+03,2.017856792999999982e+01
7.299999999999999822e-01,2.141442261363028138e+03,2.017856571000000088e+01
7.305000000000000382e-01,2.141442261363028138e+03,2.017856349999999921e+01
7.309999999999999831e-01,2.141442261363028138e+03,2.017856129999999837e+01
7.315000000000000391e-01,2.141442261363028138e+03,2.017855910000000108e+01
7.319999999999999840e-01,2.141442261363028138e+03,2.017855691000000107e+01
7.325000000000000400e-01,2.141442261363028138e+03,2.017855472000000105e+01
7.329999999999999849e-01,2.141442261363028138e+03,2.017855253999999832e+01
7.335000000000000409e-01,2.141442261363028138e+03,2.017855036999999996e+01
7.339999999999999858e-01,2.141442261363028138e+03,2.017854820000000160e+01
7.345000000000000417e-01,2.141442261363028138e+03,2.017854602999999969e+01
7.349999999999999867e-01,2.141442261363028138e+03,2.017854387999999943e+01
7.355000000000000426e-01,2.141442261363028138e+03,2.017854172999999918e+01
7.359999999999999876e-01,2.141442261363028138e+03,2.017853957999999892e+01
7.365000000000000435e-01,2.141442261363028138e+03,2.017853743999999949e+01
7.369999999999999885e-01,2.141442261363028138e+03,2.017853531000000089e+01
7.375000000000000444e-01,2.141442261363028138e+03,2.017853317999999874e+01
7.379999999999999893e-01,2.141442261363028138e+03,2.017853106000000096e+01
7.385000000000000453e-01,2.141442261363028138e+03,2.017852893999999964e+01
7.389999999999999902e-01,2.141442261363028138e+03,2.017856143999999929e+01
7.395000000000000462e-01,2.141442261363028138e+03,2.017853299000000078e+01
7.399999999999999911e-01,2.141442261363028138e+03,2.017853424999999845e+01
7.405000000000000471e-01,2.141442261363028138e+03,2.017844381000000098e+01
7.409999999999999920e-01,2.141465190483328570e+03,2.017853651000000070e+01
7.415000000000000480e-01,2.141465190483328570e+03,2.017844748999999993e+01
7.419999999999999929e-01,2.141488120094653823e+03,2.017857044000000144e+01
7.425000000000000488e-01,2.141488120094653823e+03,2.017854553999999823e+01
7.429999999999999938e-01,2.141511050197018903e+03,2.015934177000000105e+01
7.435000000000000497e-01,2.141533980790440182e+03,2.017858005000000077e+01
7.439999999999999947e-01,2.141533980790440182e+03,2.015933335000000071e+01
7.445000000000000506e-01,2.141556911874933121e+03,2.017858331000000049e+01
7.449999999999999956e-01,2.141579843450513181e+03,2.015935903000000096e+01
7.455000000000000515e-01,2.141602775517197188e+03,2.017845463000000095e+01
7.459999999999999964e-01,2.141602775517197188e+03,2.015921798999999837e+01
7.465000000000000524e-01,2.141625708074999693e+03,2.015931253000000112e+01
7.469999999999999973e-01,2.141648641123937068e+03,2.017845502000000124e+01
7.475000000000000533e-01,2.141648641123937068e+03,2.015919591000000111e+01
7.479999999999999982e-01,2.141671574664025229e+03,2.015918883999999878e+01
7.485000000000000542e-01,2.141671574664025229e+03,2.015921804999999978e+01
7.489999999999999991e-01,2.141694508695279637e+03,2.017848238999999921e+01
7.495000000000000551e-01,2.141694508695279637e+03,2.015920493999999863e+01
7.500000000000000000e-01,2.141694508695279637e+03,2.015919786999999985e+01
7.505000000000000560e-01,2.141717443217716209e+03,2.015918587999999900e+01
7.510000000000000009e-01,2.141717443217716209e+03,2.017847559000000146e+01
7.515000000000000568e-01,2.141717443217716209e+03,2.015917611000000065e+01
7.520000000000000018e-01,2.141740378231350860e+03,2.017847186999999920e+01
7.525000000000000577e-01,2.141740378231350860e+03,2.015916342999999955e+01
7.530000000000000027e-01,2.141740378231350860e+03,2.015915834999999845e+01
7.535000000000000586e-01,2.141763313736199052e+03,2.015915342999999993e+01
7.540000000000000036e-01,2.141763313736199052e+03,2.015914807000000053e+01
7.545000000000000595e-01,2.141763313736199052e+03,2.015914274000000006e+01
7.550000000000000044e-01,2.141786249732276701e+03,2.015913743000000125e+01
7.555000000000000604e-01,2.141786249732276701e+03,2.015913235000000014e+01
7.560000000000000053e-01,2.141786249732276701e+03,2.015912770999999992e+01
7.565000000000000613e-01,2.141786249732276701e+03,2.015912356999999844e+01
7.570000000000000062e-01,2.141786249732276701e+03,2.015911983000000163e+01
7.575000000000000622e-01,2.141786249732276701e+03,2.015911632999999981e+01
7.580000000000000071e-01,2.141786249732276701e+03,2.015911292999999915e+01
7.585000000000000631e-01,2.141763313736199052e+03,2.015910956000000098e+01
7.590000000000000080e-01,2.141763313736199052e+03,2.015910622000000174e+01
7.595000000000000639e-01,2.141763313736199052e+03,2.015910294000000036e+01
7.600000000000000089e-01,2.141763313736199052e+03,2.015909979999999990e+01
7.605000000000000648e-01,2.141763313736199052e+03,2.015909684000000013e+01
7.610000000000000098e-01,2.141763313736199052e+03,2.015909411999999890e+01
7.615000000000000657e-01,2.141763313736199052e+03,2.015909162999999893e+01
7.620000000000000107e-01,2.141763313736199052e+03,2.015908937000000023e+01
7.625000000000000666e-01,2.141763313736199052e+03,2.015908731000000031e+01
7.630000000000000115e-01,2.141763313736199052e+03,2.015908543000000108e+01
7.635000000000000675e-01,2.141763313736199052e+03,2.015908368999999922e+01
7.640000000000000124e-01,2.141763313736199052e+03,2.015908204999999853e+01
7.645000000000000684e-01,2.141763313736199052e+03,2.015908048000000008e+01
7.650000000000000133e-01,2.141763313736199052e+03,2.015907895000000138e+01
7.655000000000000693e-01,2.141763313736199052e+03,2.015907741999999914e+01
7.660000000000000142e-01,2.141763313736199052e+03,2.015907589000000044e+01
7.665000000000000702e-01,2.141763313736199052e+03,2.015907434000000009e+01
7.670000000000000151e-01,2.141763313736199052e+03,2.015907274999999998e+01
7.675000000000000711e-01,2.141763313736199052e+03,2.015907113000000095e+01
7.680000000000000160e-01,2.141763313736199052e+03,2.015906946999999860e+01
7.684999999999999609e-01,2.141763313736199052e+03,2.015906778000000088e+01
7.690000000000000169e-01,2.141763313736199052e+03,2.015906607000000150e+01
7.694999999999999618e-01,2.141763313736199052e+03,2.015906434000000047e+01
7.700000000000000178e-01,2.141763313736199052e+03,2.015906262000000027e+01
7.704999999999999627e-01,2.141763313736199052e+03,2.015906091000000089e+01
7.710000000000000187e-01,2.141763313736199052e+03,2.015905921999999961e+01
7.714999999999999636e-01,2.141763313736199052e+03,2.015905754999999999e+01
7.720000000000000195e-01,2.141763313736199052e+03,2.015905592000000013e+01
7.724999999999999645e-01,2.141763313736199052e+03,2.015905431999999919e+01
7.730000000000000204e-01,2.141763313736199052e+03,2.015905276000000157e+01
7.734999999999999654e-01,2.141763313736199052e+03,2.015905122999999932e+01
7.740000000000000213e-01,2.141763313736199052e+03,2.015904971999999873e+01
7.744999999999999662e-01,2.141763313736199052e+03,2.015904824000000062e+01
7.750000000000000222e-01,2.141763313736199052e+03,2.015904676999999978e+01
7.754999999999999671e-01,2.141763313736199052e+03,2.015904530999999977e+01
7.760000000000000231e-01,2.141763313736199052e+03,2.015904383999999894e+01
7.764999999999999680e-01,2.141763313736199052e+03,2.015904237000000165e+01
7.770000000000000240e-01,2.141763313736199052e+03,2.015904088999999999e+01
7.774999999999999689e-01,2.141763313736199052e+03,2.015903940999999833e+01
7.780000000000000249e-01,2.141763313736199052e+03,2.015903790999999856e+01
7.784999999999999698e-01,2.141763313736199052e+03,2.015903640000000152e+01
7.790000000000000258e-01,2.141763313736199052e+03,2.015903489000000093e+01
7.794999999999999707e-01,2.141763313736199052e+03,2.015903336999999951e+01
7.800000000000000266e-01,2.141763313736199052e+03,2.015903185000000164e+01
7.804999999999999716e-01,2.141763313736199052e+03,2.015903034000000105e+01
7.810000000000000275e-01,2.141763313736199052e+03,2.015902884000000128e+01
7.814999999999999725e-01,2.141763313736199052e+03,2.015902734000000152e+01
7.820000000000000284e-01,2.141763313736199052e+03,2.015902585999999985e+01
7.824999999999999734e-01,2.141763313736199052e+03,2.015902439999999984e+01
7.830000000000000293e-01,2.141763313736199052e+03,2.015902293999999983e+01
7.834999999999999742e-01,2.141763313736199052e+03,2.015902150000000148e+01
7.840000000000000302e-01,2.141763313736199052e+03,2.015902008000000123e+01
7.844999999999999751e-01,2.141763313736199052e+03,2.015901866000000098e+01
7.850000000000000311e-01,2.141763313736199052e+03,2.015901725000000155e+01
7.854999999999999760e-01,2.141763313736199052e+03,2.015901586000000023e+01
7.860000000000000320e-01,2.141763313736199052e+03,2.015901446000000163e+01
7.864999999999999769e-01,2.141763313736199052e+03,2.015901308000000114e+01
7.870000000000000329e-01,2.141763313736199052e+03,2.015901168999999982e+01
7.874999999999999778e-01,2.141763313736199052e+03,2.015901030999999932e+01
7.880000000000000338e-01,2.141763313736199052e+03,2.015900892999999883e+01
7.884999999999999787e-01,2.141763313736199052e+03,2.015900755999999916e+01
7.890000000000000346e-01,2.141763313736199052e+03,2.015900617999999866e+01
7.894999999999999796e-01,2.141763313736199052e+03,2.015900480999999900e+01
7.900000000000000355e-01,2.141763313736199052e+03,2.015900345000000016e+01
7.904999999999999805e-01,2.141763313736199052e+03,2.015900209000000132e+01
7.910000000000000364e-01,2.141763313736199052e+03,2.015900073999999975e+01
7.914999999999999813e-01,2.141763313736199052e+03,2.015899939000000174e+01
7.920000000000000373e-01,2.141763313736199052e+03,2.015899805999999828e+01
7.924999999999999822e-01,2.141763313736199052e+03,2.015899672999999837e+01
7.930000000000000382e-01,2.141763313736199052e+03,2.015899540999999928e+01
7.934999999999999831e-01,2.141763313736199052e+03,2.015899409000000020e+01
7.940000000000000391e-01,2.141763313736199052e+03,2.015899278999999922e+01
7.944999999999999840e-01,2.141763313736199052e+03,2.015899148999999824e+01
7.950000000000000400e-01,2.141763313736199052e+03,2.015899020000000164e+01
7.954999999999999849e-01,2.141763313736199052e+03,2.015898891000000148e+01
7.960000000000000409e-01,2.141763313736199052e+03,2.015898762999999860e+01
7.964999999999999858e-01,2.141763313736199052e+03,2.015898636000000010e+01
7.970000000000000417e-01,2.141763313736199052e+03,2.015898509000000161e+01
7.974999999999999867e-01,2.141763313736199052e+03,2.015898383000000038e+01
7.980000000000000426e-01,2.141763313736199052e+03,2.015898256999999916e+01
7.984999999999999876e-01,2.141763313736199052e+03,2.015898131000000149e+01
7.990000000000000435e-01,2.141763313736199052e+03,2.015898006000000109e+01
7.994999999999999885e-01,2.141763313736199052e+03,2.015897881000000069e+01
8.000000000000000444e-01,2.141763313736199052e+03,2.015897757000000112e+01
8.004999999999999893e-01,2.141763313736199052e+03,2.015897633000000155e+01
8.010000000000000453e-01,2.141763313736199052e+03,2.015897509999999926e+01
8.014999999999999902e-01,2.141763313736199052e+03,2.015897387000000052e+01
8.020000000000000462e-01,2.141763313736199052e+03,2.015897264999999905e+01
8.024999999999999911e-01,2.141763313736199052e+03,2.015897143000000113e+01
8.030000000000000471e-01,2.141763313736199052e+03,2.015897022000000050e+01
8.034999999999999920e-01,2.141763313736199052e+03,2.015896900999999986e+01
8.040000000000000480e-01,2.141763313736199052e+03,2.015896779999999922e+01
8.044999999999999929e-01,2.141763313736199052e+03,2.015896659999999940e+01
8.050000000000000488e-01,2.141763313736199052e+03,2.015896541000000042e+01
8.054999999999999938e-01,2.141763313736199052e+03,2.015896422000000143e+01
8.060000000000000497e-01,2.141763313736199052e+03,2.015896302999999889e+01
8.064999999999999947e-01,2.141763313736199052e+03,2.015896185000000074e+01
8.070000000000000506e-01,2.141763313736199052e+03,2.015896066999999903e+01
8.074999999999999956e-01,2.141763313736199052e+03,2.015895950000000170e+01
8.080000000000000515e-01,2.141763313736199052e+03,2.015895831999999999e+01
8.084999999999999964e-01,2.141763313736199052e+03,2.015895715999999993e+01
8.090000000000000524e-01,2.141763313736199052e+03,2.015895598999999905e+01
8.094999999999999973e-01,2.141763313736199052e+03,2.015895482999999899e+01
8.100000000000000533e-01,2.141763313736199052e+03,2.015895366999999894e+01
8.104999999999999982e-01,2.141763313736199052e+03,2.015895251999999971e+01
8.110000000000000542e-01,2.141763313736199052e+03,2.015895137000000048e+01
8.114999999999999991e-01,2.141763313736199052e+03,2.015895022000000125e+01
8.120000000000000551e-01,2.141763313736199052e+03,2.015894906999999847e+01
8.125000000000000000e-01,2.141763313736199052e+03,2.015894793000000007e+01
8.130000000000000560e-01,2.141763313736199052e+03,2.015894679000000167e+01
8.135000000000000009e-01,2.141763313736199052e+03,2.015894566000000054e+01
8.140000000000000568e-01,2.141763313736199052e+03,2.015894452999999942e+01
8.145000000000000018e-01,2.141763313736199052e+03,2.015894339999999829e+01
8.150000000000000577e-01,2.141763313736199052e+03,2.015894227000000072e+01
8.155000000000000027e-01,2.141763313736199052e+03,2.015894115000000042e+01
8.160000000000000586e-01,2.141740378231350860e+03,2.015894003000000012e+01
8.165000000000000036e-01,2.141740378231350860e+03,2.015893890999999982e+01
8.170000000000000595e-01,2.141740378231350860e+03,2.015893780000000035e+01
8.175000000000000044e-01,2.141740378231350860e+03,2.015893669000000088e+01
8.180000000000000604e-01,2.141740378231350860e+03,2.015893558000000141e+01
8.185000000000000053e-01,2.141740378231350860e+03,2.015893447999999921e+01
8.190000000000000613e-01,2.141740378231350860e+03,2.015893336999999974e+01
8.195000000000000062e-01,2.141740378231350860e+03,2.015893227000000110e+01
8.200000000000000622e-01,2.141740378231350860e+03,2.015893117999999973e+01
8.205000000000000071e-01,2.141740378231350860e+03,2.015893008000000108e+01
8.210000000000000631e-01,2.141740378231350860e+03,2.015892898999999971e+01
8.215000000000000080e-01,2.141740378231350860e+03,2.015892789999999835e+01
8.220000000000000639e-01,2.141740378231350860e+03,2.015892681000000053e+01
8.225000000000000089e-01,2.141740378231350860e+03,2.015892572999999999e+01
8.230000000000000648e-01,2.141740378231350860e+03,2.015892463999999862e+01
8.235000000000000098e-01,2.141740378231350860e+03,2.015892356000000163e+01
8.240000000000000657e-01,2.141740378231350860e+03,2.015892248999999836e+01
8.245000000000000107e-01,2.141740378231350860e+03,2.015892141000000137e+01
8.250000000000000666e-01,2.141740378231350860e+03,2.015892034000000166e+01
8.255000000000000115e-01,2.141740378231350860e+03,2.015891926999999839e+01
8.260000000000000675e-01,2.141740378231350860e+03,2.015891819999999868e+01
8.265000000000000124e-01,2.141740378231350860e+03,2.015891713999999979e+01
8.270000000000000684e-01,2.141740378231350860e+03,2.015891607000000008e+01
8.275000000000000133e-01,2.141740378231350860e+03,2.015891501000000119e+01
8.280000000000000693e-01,2.141740378231350860e+03,2.015891394999999875e+01
8.285000000000000142e-01,2.141740378231350860e+03,2.015891290000000069e+01
8.290000000000000702e-01,2.141740378231350860e+03,2.015891183999999825e+01
8.295000000000000151e-01,2.141740378231350860e+03,2.015891079000000019e+01
8.300000000000000711e-01,2.141740378231350860e+03,2.015890973999999858e+01
8.305000000000000160e-01,2.141740378231350860e+03,2.015890870000000135e+01
8.310000000000000719e-01,2.141740378231350860e+03,2.015890764999999973e+01
8.315000000000000169e-01,2.141740378231350860e+03,2.015890660999999895e+01
8.320000000000000728e-01,2.141740378231350860e+03,2.015890557000000172e+01
8.325000000000000178e-01,2.141740378231350860e+03,2.015890453000000093e+01
8.329999999999999627e-01,2.141740378231350860e+03,2.015890349000000015e+01
8.335000000000000187e-01,2.141740378231350860e+03,2.015890246000000019e+01
8.339999999999999636e-01,2.141740378231350860e+03,2.015890143000000023e+01
8.345000000000000195e-01,2.141740378231350860e+03,2.015890040000000027e+01
8.349999999999999645e-01,2.141740378231350860e+03,2.015889937000000032e+01
8.355000000000000204e-01,2.141740378231350860e+03,2.015889834000000036e+01
8.359999999999999654e-01,2.141740378231350860e+03,2.015889732000000123e+01
8.365000000000000213e-01,2.141740378231350860e+03,2.015889629999999855e+01
8.369999999999999662e-01,2.141740378231350860e+03,2.015889527999999942e+01
8.375000000000000222e-01,2.141740378231350860e+03,2.015889426000000029e+01
8.379999999999999671e-01,2.141740378231350860e+03,2.015889324999999843e+01
8.385000000000000231e-01,2.141740378231350860e+03,2.015889224000000013e+01
8.389999999999999680e-01,2.141740378231350860e+03,2.015889122999999827e+01
8.395000000000000240e-01,2.141740378231350860e+03,2.015889021999999997e+01
8.399999999999999689e-01,2.141740378231350860e+03,2.015888921000000167e+01
8.405000000000000249e-01,2.141740378231350860e+03,2.015888821000000064e+01
8.409999999999999698e-01,2.141740378231350860e+03,2.015888719999999878e+01
8.415000000000000258e-01,2.141740378231350860e+03,2.015888620000000131e+01
8.419999999999999707e-01,2.141740378231350860e+03,2.015888520000000028e+01
8.425000000000000266e-01,2.141740378231350860e+03,2.015888421000000008e+01
8.429999999999999716e-01,2.141740378231350860e+03,2.015888320999999905e+01
8.435000000000000275e-01,2.141740378231350860e+03,2.015888221999999885e+01
8.439999999999999725e-01,2.141740378231350860e+03,2.015888122999999865e+01
8.445000000000000284e-01,2.141740378231350860e+03,2.015888023999999845e+01
8.449999999999999734e-01,2.141740378231350860e+03,2.015887924999999825e+01
8.455000000000000293e-01,2.141740378231350860e+03,2.015887826999999888e+01
8.459999999999999742e-01,2.141740378231350860e+03,2.015887728999999950e+01
8.465000000000000302e-01,2.141740378231350860e+03,2.015887631000000013e+01
8.469999999999999751e-01,2.141740378231350860e+03,2.015887533000000076e+01
8.475000000000000311e-01,2.141740378231350860e+03,2.015887435000000139e+01
8.479999999999999760e-01,2.141740378231350860e+03,2.015887337999999929e+01
8.485000000000000320e-01,2.141740378231350860e+03,2.015887239999999991e+01
8.489999999999999769e-01,2.141740378231350860e+03,2.015887143000000137e+01
8.495000000000000329e-01,2.141740378231350860e+03,2.015887045999999927e+01
8.499999999999999778e-01,2.141740378231350860e+03,2.015886950000000155e+01
8.505000000000000338e-01,2.141740378231350860e+03,2.015886852999999945e+01
8.509999999999999787e-01,2.141740378231350860e+03,2.015886757000000173e+01
8.515000000000000346e-01,2.141740378231350860e+03,2.015886661000000046e+01
8.519999999999999796e-01,2.141740378231350860e+03,2.015886564999999919e+01
8.525000000000000355e-01,2.141740378231350860e+03,2.015886469000000147e+01
8.529999999999999805e-01,2.141740378231350860e+03,2.015886374000000103e+01
8.535000000000000364e-01,2.141740378231350860e+03,2.015886277999999976e+01
8.539999999999999813e-01,2.141740378231350860e+03,2.015886182999999932e+01
8.545000000000000373e-01,2.141740378231350860e+03,2.015886087999999887e+01
8.549999999999999822e-01,2.141740378231350860e+03,2.015885992999999843e+01
8.555000000000000382e-01,2.141740378231350860e+03,2.015885898999999881e+01
8.559999999999999831e-01,2.141740378231350860e+03,2.015885803999999837e+01
8.565000000000000391e-01,2.141740378231350860e+03,2.015885709999999875e+01
8.569999999999999840e-01,2.141740378231350860e+03,2.015885615999999914e+01
8.575000000000000400e-01,2.141740378231350860e+03,2.015885521999999952e+01
8.579999999999999849e-01,2.141740378231350860e+03,2.015885429000000073e+01
8.585000000000000409e-01,2.141740378231350860e+03,2.015885335000000111e+01
8.589999999999999858e-01,2.141740378231350860e+03,2.015885241999999877e+01
8.595000000000000417e-01,2.141740378231350860e+03,2.015885148999999998e+01
8.599999999999999867e-01,2.141740378231350860e+03,2.015885056000000120e+01
8.605000000000000426e-01,2.141740378231350860e+03,2.015884962999999885e+01
8.609999999999999876e-01,2.141740378231350860e+03,2.015884871000000089e+01
8.615000000000000435e-01,2.141740378231350860e+03,2.015884777999999855e+01
8.619999999999999885e-01,2.141740378231350860e+03,2.015884686000000059e+01
8.625000000000000444e-01,2.141740378231350860e+03,2.015884593999999908e+01
8.629999999999999893e-01,2.141740378231350860e+03,2.015884502000000111e+01
8.635000000000000453e-01,2.141740378231350860e+03,2.015884411000000043e+01
8.639999999999999902e-01,2.141740378231350860e+03,2.015884318999999891e+01
8.645000000000000462e-01,2.141740378231350860e+03,2.015884227999999823e+01
8.649999999999999911e-01,2.141740378231350860e+03,2.015884137000000109e+01
8.655000000000000471e-01,2.141740378231350860e+03,2.015884046000000041e+01
8.659999999999999920e-01,2.141740378231350860e+03,2.015883954999999972e+01
8.665000000000000480e-01,2.141740378231350860e+03,2.015883864999999986e+01
8.669999999999999929e-01,2.141740378231350860e+03,2.015883773999999917e+01
8.675000000000000488e-01,2.141740378231350860e+03,2.015883683999999931e+01
8.679999999999999938e-01,2.141740378231350860e+03,2.015883593999999945e+01
8.685000000000000497e-01,2.141740378231350860e+03,2.015883503999999959e+01
8.689999999999999947e-01,2.141740378231350860e+03,2.015883415000000056e+01
8.695000000000000506e-01,2.141740378231350860e+03,2.015883325000000070e+01
8.699999999999999956e-01,2.141740378231350860e+03,2.015883236000000167e+01
8.705000000000000515e-01,2.141740378231350860e+03,2.015883146999999909e+01
8.709999999999999964e-01,2.141740378231350860e+03,2.015883058000000005e+01
8.715000000000000524e-01,2.141740378231350860e+03,2.015882969000000102e+01
8.719999999999999973e-01,2.141740378231350860e+03,2.015882879999999844e+01
8.725000000000000533e-01,2.141740378231350860e+03,2.015882792000000023e+01
8.729999999999999982e-01,2.141740378231350860e+03,2.015882703999999848e+01
8.735000000000000542e-01,2.141740378231350860e+03,2.015882614999999944e+01
8.739999999999999991e-01,2.141740378231350860e+03,2.015882527000000124e+01
8.745000000000000551e-01,2.141740378231350860e+03,2.015882440000000031e+01
8.750000000000000000e-01,2.141740378231350860e+03,2.015882351999999855e+01
8.755000000000000560e-01,2.141740378231350860e+03,2.015882265000000118e+01
8.760000000000000009e-01,2.141740378231350860e+03,2.015882176999999942e+01
8.765000000000000568e-01,2.141740378231350860e+03,2.015882089999999849e+01
8.770000000000000018e-01,2.141740378231350860e+03,2.015882003999999839e+01
8.775000000000000577e-01,2.141740378231350860e+03,2.015881917000000101e+01
8.780000000000000027e-01,2.141740378231350860e+03,2.015881830000000008e+01
8.785000000000000586e-01,2.141740378231350860e+03,2.015881743999999998e+01
8.790000000000000036e-01,2.141740378231350860e+03,2.015881657999999987e+01
8.795000000000000595e-01,2.141740378231350860e+03,2.015881571999999977e+01
8.800000000000000044e-01,2.141740378231350860e+03,2.015881485999999967e+01
8.805000000000000604e-01,2.141740378231350860e+03,2.015881399999999957e+01
8.810000000000000053e-01,2.141740378231350860e+03,2.015881313999999946e+01
8.815000000000000613e-01,2.141740378231350860e+03,2.015881229000000019e+01
8.820000000000000062e-01,2.141740378231350860e+03,2.015881144000000091e+01
8.825000000000000622e-01,2.141740378231350860e+03,2.015881059000000164e+01
8.830000000000000071e-01,2.141740378231350860e+03,2.015880973999999881e+01
8.835000000000000631e-01,2.141740378231350860e+03,2.015880888999999954e+01
8.840000000000000080e-01,2.141740378231350860e+03,2.015880804000000026e+01
8.845000000000000639e-01,2.141740378231350860e+03,2.015880719999999826e+01
8.850000000000000089e-01,2.141740378231350860e+03,2.015880635999999981e+01
8.855000000000000648e-01,2.141740378231350860e+03,2.015880552000000137e+01
8.860000000000000098e-01,2.141740378231350860e+03,2.015880467999999937e+01
8.865000000000000657e-01,2.141740378231350860e+03,2.015880384000000092e+01
8.870000000000000107e-01,2.141740378231350860e+03,2.015880299999999892e+01
8.875000000000000666e-01,2.141740378231350860e+03,2.015880217000000130e+01
8.880000000000000115e-01,2.141740378231350860e+03,2.015880134000000012e+01
8.885000000000000675e-01,2.141740378231350860e+03,2.015880050999999895e+01
8.890000000000000124e-01,2.141740378231350860e+03,2.015879968000000133e+01
8.895000000000000684e-01,2.141740378231350860e+03,2.015879885000000016e+01
8.900000000000000133e-01,2.141740378231350860e+03,2.015879801999999898e+01
8.905000000000000693e-01,2.141740378231350860e+03,2.015879719999999864e+01
8.910000000000000142e-01,2.141740378231350860e+03,2.015879637000000102e+01
8.915000000000000702e-01,2.141740378231350860e+03,2.015879555000000067e+01
8.920000000000000151e-01,2.141740378231350860e+03,2.015879473000000033e+01
8.925000000000000711e-01,2.141740378231350860e+03,2.015879390999999998e+01
8.930000000000000160e-01,2.141740378231350860e+03,2.015879310000000046e+01
8.935000000000000719e-01,2.141740378231350860e+03,2.015879228000000012e+01
8.940000000000000169e-01,2.141740378231350860e+03,2.015879147000000060e+01
8.945000000000000728e-01,2.141740378231350860e+03,2.015879065000000026e+01
8.950000000000000178e-01,2.141740378231350860e+03,2.015878984000000074e+01
8.955000000000000737e-01,2.141740378231350860e+03,2.015878903000000122e+01
8.960000000000000187e-01,2.141740378231350860e+03,2.015878822999999898e+01
8.964999999999999636e-01,2.141740378231350860e+03,2.015878741999999946e+01
8.970000000000000195e-01,2.141740378231350860e+03,2.015878660999999994e+01
8.974999999999999645e-01,2.141740378231350860e+03,2.015878581000000125e+01
8.980000000000000204e-01,2.141740378231350860e+03,2.015878500999999901e+01
8.984999999999999654e-01,2.141740378231350860e+03,2.015878421000000031e+01
8.990000000000000213e-01,2.141740378231350860e+03,2.015878341000000162e+01
8.994999999999999662e-01,2.141740378231350860e+03,2.015878260999999938e+01
9.000000000000000222e-01,2.141740378231350860e+03,2.015878182000000152e+01
9.004999999999999671e-01,2.141740378231350860e+03,2.015878101999999927e+01
9.010000000000000231e-01,2.141740378231350860e+03,2.015878023000000141e+01
9.014999999999999680e-01,2.141740378231350860e+03,2.015877943999999999e+01
9.020000000000000240e-01,2.141740378231350860e+03,2.015877864999999858e+01
9.024999999999999689e-01,2.141740378231350860e+03,2.015877786000000071e+01
9.030000000000000249e-01,2.141740378231350860e+03,2.015877708000000013e+01
9.034999999999999698e-01,2.141740378231350860e+03,2.015877628999999871e+01
9.040000000000000258e-01,2.141740378231350860e+03,2.015877551000000167e+01
9.044999999999999707e-01,2.141740378231350860e+03,2.015877472000000026e+01
9.050000000000000266e-01,2.141740378231350860e+03,2.015877393999999967e+01
9.054999999999999716e-01,2.141740378231350860e+03,2.015877315999999908e+01
9.060000000000000275e-01,2.141740378231350860e+03,2.015877238999999932e+01
9.064999999999999725e-01,2.141740378231350860e+03,2.015877160999999873e+01
9.070000000000000284e-01,2.141740378231350860e+03,2.015877083000000169e+01
9.074999999999999734e-01,2.141740378231350860e+03,2.015877005999999838e+01
9.080000000000000293e-01,2.141740378231350860e+03,2.015876928999999862e+01
9.084999999999999742e-01,2.141740378231350860e+03,2.015876851999999886e+01
9.090000000000000302e-01,2.141740378231350860e+03,2.015876774999999910e+01
9.094999999999999751e-01,2.141740378231350860e+03,2.015876697999999934e+01
9.100000000000000311e-01,2.141740378231350860e+03,2.015876620999999957e+01
9.104999999999999760e-01,2.141740378231350860e+03,2.015876545000000064e+01
9.110000000000000320e-01,2.141740378231350860e+03,2.015876469000000171e+01
9.114999999999999769e-01,2.141740378231350860e+03,2.015876391999999839e+01
9.120000000000000329e-01,2.141740378231350860e+03,2.015876315999999946e+01
9.124999999999999778e-01,2.141740378231350860e+03,2.015876240000000053e+01
9.130000000000000338e-01,2.141740378231350860e+03,2.015876164000000159e+01
9.134999999999999787e-01,2.141740378231350860e+03,2.015876088999999993e+01
9.140000000000000346e-01,2.141740378231350860e+03,2.015876013000000100e+01
9.144999999999999796e-01,2.141740378231350860e+03,2.015875937999999934e+01
9.150000000000000355e-01,2.141740378231350860e+03,2.015875863000000123e+01
9.154999999999999805e-01,2.141740378231350860e+03,2.015875787999999957e+01
9.160000000000000364e-01,2.141740378231350860e+03,2.015875713000000147e+01
9.164999999999999813e-01,2.141740378231350860e+03,2.015875637999999981e+01
9.170000000000000373e-01,2.141740378231350860e+03,2.015875563000000170e+01
9.174999999999999822e-01,2.141740378231350860e+03,2.015875488000000004e+01
9.180000000000000382e-01,2.141740378231350860e+03,2.015875413999999921e+01
9.184999999999999831e-01,2.141740378231350860e+03,2.015875339999999838e+01
9.190000000000000391e-01,2.141740378231350860e+03,2.015875266000000110e+01
9.194999999999999840e-01,2.141740378231350860e+03,2.015875192000000027e+01
9.200000000000000400e-01,2.141740378231350860e+03,2.015875117999999944e+01
9.204999999999999849e-01,2.141740378231350860e+03,2.015875043999999860e+01
9.210000000000000409e-01,2.141740378231350860e+03,2.015874970000000133e+01
9.214999999999999858e-01,2.141740378231350860e+03,2.015874897000000132e+01
9.220000000000000417e-01,2.141740378231350860e+03,2.015874824000000132e+01
9.224999999999999867e-01,2.141740378231350860e+03,2.015874750000000049e+01
9.230000000000000426e-01,2.141740378231350860e+03,2.015874677000000048e+01
9.234999999999999876e-01,2.141740378231350860e+03,2.015874604000000048e+01
9.240000000000000435e-01,2.141740378231350860e+03,2.015874531000000047e+01
9.244999999999999885e-01,2.141740378231350860e+03,2.015874459000000130e+01
9.250000000000000444e-01,2.141740378231350860e+03,2.015874386000000129e+01
9.254999999999999893e-01,2.141740378231350860e+03,2.015874313999999856e+01
9.260000000000000453e-01,2.141740378231350860e+03,2.015874241999999938e+01
9.264999999999999902e-01,2.141740378231350860e+03,2.015874168999999938e+01
9.270000000000000462e-01,2.141740378231350860e+03,2.015874097000000020e+01
9.274999999999999911e-01,2.141740378231350860e+03,2.015874025000000103e+01
9.280000000000000471e-01,2.141740378231350860e+03,2.015873953999999912e+01
9.284999999999999920e-01,2.141740378231350860e+03,2.015873881999999995e+01
9.290000000000000480e-01,2.141740378231350860e+03,2.015873811000000160e+01
9.294999999999999929e-01,2.141740378231350860e+03,2.015873738999999887e+01
9.300000000000000488e-01,2.141740378231350860e+03,2.015873668000000052e+01
9.304999999999999938e-01,2.141740378231350860e+03,2.015873596999999862e+01
9.310000000000000497e-01,2.141740378231350860e+03,2.015873526000000027e+01
9.314999999999999947e-01,2.141740378231350860e+03,2.015873454999999836e+01
9.320000000000000506e-01,2.141740378231350860e+03,2.015873384000000001e+01
9.324999999999999956e-01,2.141740378231350860e+03,2.015873313999999894e+01
9.330000000000000515e-01,2.141740378231350860e+03,2.015873243000000059e+01
9.334999999999999964e-01,2.141740378231350860e+03,2.015873172999999952e+01
9.340000000000000524e-01,2.141740378231350860e+03,2.015873102000000117e+01
9.344999999999999973e-01,2.141740378231350860e+03,2.015873032000000009e+01
9.350000000000000533e-01,2.141740378231350860e+03,2.015872961999999902e+01
9.354999999999999982e-01,2.141740378231350860e+03,2.015872892000000149e+01
9.360000000000000542e-01,2.141740378231350860e+03,2.015872823000000125e+01
9.364999999999999991e-01,2.141740378231350860e+03,2.015872753000000017e+01
9.370000000000000551e-01,2.141740378231350860e+03,2.015872683999999992e+01
9.375000000000000000e-01,2.141740378231350860e+03,2.015872613999999885e+01
9.380000000000000560e-01,2.141740378231350860e+03,2.015872544999999860e+01
9.385000000000000009e-01,2.141740378231350860e+03,2.015872475999999835e+01
9.390000000000000568e-01,2.141740378231350860e+03,2.015872407000000166e+01
9.395000000000000018e-01,2.141740378231350860e+03,2.015872338000000141e+01
9.400000000000000577e-01,2.141740378231350860e+03,2.015872269000000117e+01
9.405000000000000027e-01,2.141740378231350860e+03,2.015872201000000175e+01
9.410000000000000586e-01,2.141740378231350860e+03,2.015872132000000150e+01
9.415000000000000036e-01,2.141740378231350860e+03,2.015872063999999853e+01
9.420000000000000595e-01,2.141740378231350860e+03,2.015871994999999828e+01
9.425000000000000044e-01,2.141740378231350860e+03,2.015871926999999886e+01
9.430000000000000604e-01,2.141740378231350860e+03,2.015871858999999944e+01
9.435000000000000053e-01,2.141740378231350860e+03,2.015871791000000002e+01
9.440000000000000613e-01,2.141740378231350860e+03,2.015871723000000060e+01
9.445000000000000062e-01,2.141740378231350860e+03,2.015871655999999845e+01
9.450000000000000622e-01,2.141740378231350860e+03,2.015871587999999903e+01
9.455000000000000071e-01,2.141740378231350860e+03,2.015871521000000044e+01
9.460000000000000631e-01,2.141740378231350860e+03,2.015871453000000102e+01
9.465000000000000080e-01,2.141740378231350860e+03,2.015871385999999887e+01
9.470000000000000639e-01,2.141740378231350860e+03,2.015871319000000028e+01
9.475000000000000089e-01,2.141740378231350860e+03,2.015871252000000169e+01
9.480000000000000648e-01,2.141740378231350860e+03,2.015871184999999954e+01
9.485000000000000098e-01,2.141740378231350860e+03,2.015871118999999823e+01
9.490000000000000657e-01,2.141740378231350860e+03,2.015871051999999963e+01
9.495000000000000107e-01,2.141740378231350860e+03,2.015870985999999832e+01
9.500000000000000666e-01,2.141740378231350860e+03,2.015870918999999972e+01
9.505000000000000115e-01,2.141740378231350860e+03,2.015870852999999840e+01
9.510000000000000675e-01,2.141740378231350860e+03,2.015870787000000064e+01
9.515000000000000124e-01,2.141740378231350860e+03,2.015870720999999932e+01
9.520000000000000684e-01,2.141740378231350860e+03,2.015870655000000156e+01
9.525000000000000133e-01,2.141740378231350860e+03,2.015870589000000024e+01
9.530000000000000693e-01,2.141740378231350860e+03,2.015870522999999892e+01
9.535000000000000142e-01,2.141740378231350860e+03,2.015870457999999843e+01
9.540000000000000702e-01,2.141740378231350860e+03,2.015870392000000066e+01
9.545000000000000151e-01,2.141740378231350860e+03,2.015870327000000017e+01
9.550000000000000711e-01,2.141740378231350860e+03,2.015870261999999968e+01
9.555000000000000160e-01,2.141740378231350860e+03,2.015870196999999919e+01
9.560000000000000719e-01,2.141740378231350860e+03,2.015870131999999870e+01
9.565000000000000169e-01,2.141740378231350860e+03,2.015870067000000176e+01
9.570000000000000728e-01,2.141740378231350860e+03,2.015870002000000127e+01
9.575000000000000178e-01,2.141740378231350860e+03,2.015869937000000078e+01
9.580000000000000737e-01,2.141740378231350860e+03,2.015869873000000112e+01
9.585000000000000187e-01,2.141740378231350860e+03,2.015869808000000063e+01
9.590000000000000746e-01,2.141740378231350860e+03,2.015869744000000097e+01
9.595000000000000195e-01,2.141740378231350860e+03,2.015869680000000130e+01
9.599999999999999645e-01,2.141740378231350860e+03,2.015869615000000081e+01
9.605000000000000204e-01,2.141740378231350860e+03,2.015869551000000115e+01
9.609999999999999654e-01,2.141740378231350860e+03,2.015869487999999876e+01
9.615000000000000213e-01,2.141740378231350860e+03,2.015869423999999910e+01
9.619999999999999662e-01,2.141740378231350860e+03,2.015869359999999944e+01
9.625000000000000222e-01,2.141740378231350860e+03,2.015869297000000060e+01
9.629999999999999671e-01,2.141740378231350860e+03,2.015869233000000094e+01
9.635000000000000231e-01,2.141740378231350860e+03,2.015869169999999855e+01
9.639999999999999680e-01,2.141740378231350860e+03,2.015869105999999888e+01
9.645000000000000240e-01,2.141740378231350860e+03,2.015869043000000005e+01
9.649999999999999689e-01,2.141740378231350860e+03,2.015868980000000121e+01
9.655000000000000249e-01,2.141740378231350860e+03,2.015868916999999882e+01
9.659999999999999698e-01,2.141740378231350860e+03,2.015868855000000082e+01
9.665000000000000258e-01,2.141740378231350860e+03,2.015868791999999843e+01
9.669999999999999707e-01,2.141740378231350860e+03,2.015868728999999959e+01
9.675000000000000266e-01,2.141740378231350860e+03,2.015868667000000158e+01
9.679999999999999716e-01,2.141740378231350860e+03,2.015868603999999920e+01
9.685000000000000275e-01,2.141740378231350860e+03,2.015868542000000119e+01
9.689999999999999725e-01,2.141740378231350860e+03,2.015868479999999963e+01
9.695000000000000284e-01,2.141740378231350860e+03,2.015868418000000162e+01
9.699999999999999734e-01,2.141740378231350860e+03,2.015868356000000006e+01
9.705000000000000293e-01,2.141740378231350860e+03,2.015868293999999850e+01
9.709999999999999742e-01,2.141740378231350860e+03,2.015868232000000049e+01
9.715000000000000302e-01,2.141740378231350860e+03,2.015868170999999975e+01
9.719999999999999751e-01,2.141740378231350860e+03,2.015868109000000175e+01
9.725000000000000311e-01,2.141740378231350860e+03,2.015868048000000101e+01
9.729999999999999760e-01,2.141740378231350860e+03,2.015867987000000028e+01
9.735000000000000320e-01,2.141740378231350860e+03,2.015867924999999872e+01
9.739999999999999769e-01,2.141740378231350860e+03,2.015867864000000154e+01
9.745000000000000329e-01,2.141740378231350860e+03,2.015867803000000080e+01
9.749999999999999778e-01,2.141740378231350860e+03,2.015867742000000007e+01
9.755000000000000338e-01,2.141740378231350860e+03,2.015867680999999934e+01
9.759999999999999787e-01,2.141740378231350860e+03,2.015867620999999943e+01
9.765000000000000346e-01,2.141740378231350860e+03,2.015867559999999870e+01
9.769999999999999796e-01,2.141740378231350860e+03,2.015867499999999879e+01
9.775000000000000355e-01,2.141740378231350860e+03,2.015867439000000161e+01
9.779999999999999805e-01,2.141740378231350860e+03,2.015867379000000170e+01
9.785000000000000364e-01,2.141740378231350860e+03,2.015867318999999824e+01
9.789999999999999813e-01,2.141740378231350860e+03,2.015867258999999834e+01
9.795000000000000373e-01,2.141740378231350860e+03,2.015867198999999843e+01
9.799999999999999822e-01,2.141740378231350860e+03,2.015867138999999852e+01
9.805000000000000382e-01,2.141740378231350860e+03,2.015867078999999862e+01
9.809999999999999831e-01,2.141740378231350860e+03,2.015867018999999871e+01
9.815000000000000391e-01,2.141740378231350860e+03,2.015866959999999963e+01
9.819999999999999840e-01,2.141740378231350860e+03,2.015866899999999973e+01
9.825000000000000400e-01,2.141740378231350860e+03,2.015866841000000065e+01
9.829999999999999849e-01,2.141740378231350860e+03,2.015866782000000157e+01
9.835000000000000409e-01,2.141740378231350860e+03,2.015866722000000166e+01
9.839999999999999858e-01,2.141740378231350860e+03,2.015866662999999903e+01
9.845000000000000417e-01,2.141740378231350860e+03,2.015866603999999995e+01
9.849999999999999867e-01,2.141740378231350860e+03,2.015866546000000170e+01
9.855000000000000426e-01,2.141740378231350860e+03,2.015866486999999907e+01
9.859999999999999876e-01,2.141740378231350860e+03,2.015866427999999999e+01
9.865000000000000435e-01,2.141740378231350860e+03,2.015866369000000091e+01
9.869999999999999885e-01,2.141740378231350860e+03,2.015866310999999911e+01
9.875000000000000444e-01,2.141740378231350860e+03,2.015866253000000086e+01
9.879999999999999893e-01,2.141740378231350860e+03,2.015866193999999822e+01
9.885000000000000453e-01,2.141740378231350860e+03,2.015866135999999997e+01
9.889999999999999902e-01,2.141740378231350860e+03,2.015866078000000172e+01
9.895000000000000462e-01,2.141740378231350860e+03,2.015866019999999992e+01
9.899999999999999911e-01,2.141740378231350860e+03,2.015865962000000167e+01
9.905000000000000471e-01,2.141740378231350860e+03,2.015865903999999986e+01
9.909999999999999920e-01,2.141740378231350860e+03,2.015865846999999889e+01
9.915000000000000480e-01,2.141740378231350860e+03,2.015865789000000063e+01
9.919999999999999929e-01,2.141740378231350860e+03,2.015865730999999883e+01
9.925000000000000488e-01,2.141740378231350860e+03,2.015865674000000141e+01
9.929999999999999938e-01,2.141740378231350860e+03,2.015865617000000043e+01
9.935000000000000497e-01,2.141740378231350860e+03,2.015865559999999945e+01
9.939999999999999947e-01,2.141740378231350860e+03,2.015865502000000120e+01
9.945000000000000506e-01,2.141740378231350860e+03,2.015865445000000022e+01
9.949999999999999956e-01,2.141740378231350860e+03,2.015865387999999925e+01
9.955000000000000515e-01,2.141740378231350860e+03,2.015865331999999910e+01
9.959999999999999964e-01,2.141740378231350860e+03,2.015865275000000167e+01
9.965000000000000524e-01,2.141740378231350860e+03,2.015865218000000070e+01
9.969999999999999973e-01,2.141740378231350860e+03,2.015865162000000055e+01
9.975000000000000533e-01,2.141740378231350860e+03,2.015865104999999957e+01
9.979999999999999982e-01,2.141740378231350860e+03,2.015865048999999942e+01
9.985000000000000542e-01,2.141740378231350860e+03,2.015864991999999845e+01
9.989999999999999991e-01,2.141740378231350860e+03,2.015864935999999830e+01
9.995000000000000551e-01,2.141740378231350860e+03,2.015864880000000170e+01


==> data/pressureDrop_CSF/pressure_cg_dx7.5e-5.txt <==
5.000000000000000104e-04,2.054886005198861312e+03,2.797994133284417728e+01
1.000000000000000021e-03,2.061632503698053370e+03,2.798332222091578103e+01
1.500000000000000031e-03,2.069386530363073689e+03,2.777048299073827309e+01
2.000000000000000042e-03,2.076886332011049035e+03,2.750196774939687572e+01
2.500000000000000052e-03,2.083007863354684105e+03,2.721190871501361741e+01
3.000000000000000062e-03,2.087181574361061394e+03,2.695457517250731172e+01
3.500000000000000073e-03,2.089700389206697764e+03,2.664781842250025434e+01
4.000000000000000083e-03,2.091054989518586808e+03,2.638758466877660069e+01
4.500000000000000527e-03,2.091426719022048474e+03,2.620085290672919953e+01
5.000000000000000104e-03,2.091197105783205643e+03,2.612222141222894578e+01
5.499999999999999681e-03,2.091306439132526066e+03,2.593149151355925497e+01
6.000000000000000125e-03,2.092006443379845678e+03,2.579027710014019092e+01
6.500000000000000569e-03,2.093342125370259510e+03,2.567032397902672614e+01
7.000000000000000146e-03,2.095173244637665903e+03,2.544469847402521623e+01
7.499999999999999722e-03,2.097271449843753089e+03,2.534662586479374724e+01
8.000000000000000167e-03,2.099439974386832091e+03,2.544329070596772624e+01
8.500000000000000611e-03,2.101513615181334444e+03,2.519109900124357182e+01
9.000000000000001055e-03,2.103425428310003099e+03,2.519704411692990220e+01
9.499999999999999764e-03,2.105185598425321587e+03,2.504459292295613082e+01
1.000000000000000021e-02,2.106837741891308269e+03,2.488365483996368965e+01
1.050000000000000065e-02,2.108481366295925454e+03,2.482665856616842959e+01
1.099999999999999936e-02,2.110172084533493489e+03,2.486501272166212573e+01
1.149999999999999981e-02,2.111954719690809725e+03,2.467506955822491221e+01
1.200000000000000025e-02,2.113740369270442443e+03,2.474916801678870470e+01
1.250000000000000069e-02,2.115428347797574588e+03,2.471715246592133042e+01
1.300000000000000114e-02,2.116984567182505089e+03,2.456048222299646966e+01
1.349999999999999985e-02,2.118363564146696262e+03,2.451532315629853898e+01
1.400000000000000029e-02,2.119587104432056549e+03,2.448129882286838210e+01
1.450000000000000074e-02,2.120643403208533528e+03,2.439905663393948743e+01
1.499999999999999944e-02,2.121554462955006784e+03,2.422229981242359997e+01
1.549999999999999989e-02,2.122376212407411003e+03,2.425795872116490060e+01
1.600000000000000033e-02,2.123108443071500915e+03,2.416581933060110998e+01
1.650000000000000078e-02,2.123829902463111921e+03,2.414131523869389540e+01
1.700000000000000122e-02,2.124608275349232372e+03,2.410476886572163124e+01
1.750000000000000167e-02,2.125454980206700839e+03,2.403819781810489076e+01
1.800000000000000211e-02,2.126415395247461220e+03,2.406520584246898409e+01
1.849999999999999908e-02,2.127501143531864727e+03,2.398323856861422243e+01
1.899999999999999953e-02,2.128689950986914027e+03,2.387704422257589698e+01
1.949999999999999997e-02,2.129948135762894253e+03,2.399105460259001532e+01
2.000000000000000042e-02,2.131275941624352072e+03,2.386785794539284211e+01
2.050000000000000086e-02,2.132605404022093808e+03,2.387265583987695550e+01
2.100000000000000130e-02,2.133925141906021963e+03,2.392960888521331597e+01
2.150000000000000175e-02,2.135155332550443291e+03,2.377139709965809544e+01
2.199999999999999872e-02,2.136284253982834798e+03,2.382342709212002063e+01
2.249999999999999917e-02,2.137288742365871713e+03,2.370198999721734268e+01
2.299999999999999961e-02,2.138157015560437685e+03,2.375784226731114757e+01
2.350000000000000006e-02,2.138923052243195798e+03,2.364843849887947869e+01
2.400000000000000050e-02,2.139529410506158911e+03,2.365159004649016694e+01
2.450000000000000094e-02,2.139975818273253481e+03,2.360524973047705188e+01
2.500000000000000139e-02,2.140330788123304501e+03,2.357911724720826996e+01
2.550000000000000183e-02,2.140651507286242577e+03,2.356726480401815493e+01
2.600000000000000228e-02,2.140995241638075640e+03,2.351452939915683160e+01
2.649999999999999925e-02,2.141384940710404408e+03,2.357849165391729684e+01
2.699999999999999969e-02,2.141889467794014763e+03,2.348327810682803829e+01
2.750000000000000014e-02,2.142497509346645529e+03,2.342707298258295268e+01
2.800000000000000058e-02,2.143197758215144859e+03,2.339081714592435546e+01
2.850000000000000103e-02,2.143967411695341980e+03,2.334990417705194332e+01
2.900000000000000147e-02,2.144795118446310425e+03,2.333274703446898357e+01
2.950000000000000192e-02,2.145646483285413979e+03,2.330533041841149711e+01
2.999999999999999889e-02,2.146498524282264498e+03,2.335558664782450933e+01
3.049999999999999933e-02,2.147305132059265816e+03,2.327977541122844229e+01
3.099999999999999978e-02,2.148043132706105098e+03,2.324849707324155190e+01
3.150000000000000022e-02,2.148747011898686651e+03,2.326740603616439529e+01
3.200000000000000067e-02,2.149405152124149936e+03,2.322035003594351821e+01
3.250000000000000111e-02,2.150005912516259286e+03,2.317486627649218178e+01
3.300000000000000155e-02,2.150583883524377143e+03,2.323257342098840184e+01
3.350000000000000200e-02,2.151115891368647226e+03,2.310474413468583066e+01
3.400000000000000244e-02,2.151636588580188800e+03,2.311064511104084573e+01
3.450000000000000289e-02,2.152122800126975108e+03,2.315255106320524447e+01
3.500000000000000333e-02,2.152586063081534576e+03,2.314233851570347511e+01
3.550000000000000377e-02,2.153037936528441605e+03,2.304527795726878381e+01
3.600000000000000422e-02,2.153478405995283993e+03,2.311038912899747544e+01
3.649999999999999772e-02,2.153884261029233585e+03,2.301883929290569597e+01
3.699999999999999817e-02,2.154313474153624156e+03,2.308053624360564626e+01
3.749999999999999861e-02,2.154731251144701218e+03,2.296948018450832052e+01
3.799999999999999906e-02,2.155160801935334348e+03,2.302156974434089776e+01
3.849999999999999950e-02,2.155613757126997825e+03,2.293705012724155168e+01
3.899999999999999994e-02,2.156078524379858209e+03,2.300534666199394707e+01
3.950000000000000039e-02,2.156555118853143995e+03,2.297705675730005126e+01
4.000000000000000083e-02,2.157043556102006733e+03,2.292244058920322658e+01
4.050000000000000128e-02,2.157543852078793407e+03,2.292808610271608671e+01
4.100000000000000172e-02,2.158044380182678651e+03,2.286267276883509680e+01
4.150000000000000216e-02,2.158533492345300601e+03,2.285168448962783927e+01
4.200000000000000261e-02,2.158999519622606840e+03,2.277266272594452801e+01
4.250000000000000305e-02,2.159465748173901829e+03,2.286686201242259031e+01
4.300000000000000350e-02,2.159897188893809016e+03,2.280884670675340331e+01
4.350000000000000394e-02,2.160305467193061304e+03,2.278298954084417360e+01
4.399999999999999745e-02,2.160690556701922105e+03,2.279884735156026210e+01
4.449999999999999789e-02,2.161052432534644140e+03,2.278504434556228020e+01
4.499999999999999833e-02,2.161402750384999763e+03,2.278662086924760288e+01
4.549999999999999878e-02,2.161729816198922435e+03,2.276048684548260326e+01
4.599999999999999922e-02,2.162056981011734479e+03,2.269230498513565308e+01
4.649999999999999967e-02,2.162384244868392216e+03,2.269952813511346434e+01
4.700000000000000011e-02,2.162688221459273791e+03,2.272388710590923111e+01
4.750000000000000056e-02,2.163015676456115216e+03,2.264416514431165339e+01
4.800000000000000100e-02,2.163354930826726104e+03,2.267444137682602090e+01
4.850000000000000144e-02,2.163682587764375057e+03,2.264940867646394196e+01
4.900000000000000189e-02,2.164022051384703445e+03,2.264926840223701632e+01
4.950000000000000233e-02,2.164361621539726912e+03,2.264666961562581804e+01
5.000000000000000278e-02,2.164724728191751183e+03,2.259268288056581042e+01
5.050000000000000322e-02,2.165076237747021423e+03,2.260653507106505344e+01
5.100000000000000366e-02,2.165427861477579427e+03,2.258515190812607187e+01
5.150000000000000411e-02,2.165779599439063077e+03,2.257317623230660786e+01
5.200000000000000455e-02,2.166107991313906950e+03,2.257246447972264392e+01
5.249999999999999806e-02,2.166436482790370064e+03,2.255399514307312003e+01
5.299999999999999850e-02,2.166753336800138641e+03,2.255341503550983262e+01
5.349999999999999895e-02,2.167046802793322968e+03,2.253396597491679643e+01
5.399999999999999939e-02,2.167352091765687419e+03,2.252571632856681916e+01
5.449999999999999983e-02,2.167633973327263902e+03,2.251565649864851082e+01
5.500000000000000028e-02,2.167915928220303613e+03,2.250333066958547334e+01
5.550000000000000072e-02,2.168186203831185139e+03,2.249064917138678865e+01
5.600000000000000117e-02,2.168456546841372074e+03,2.247901857043468965e+01
5.650000000000000161e-02,2.168715198898292783e+03,2.246748884139082136e+01
5.700000000000000205e-02,2.168985673849624163e+03,2.245530994708925832e+01
5.750000000000000250e-02,2.169256216274844519e+03,2.244478490969440188e+01
5.800000000000000294e-02,2.169515059146404383e+03,2.243264280095511509e+01
5.850000000000000339e-02,2.169785733658801291e+03,2.242093664856681556e+01
5.900000000000000383e-02,2.170056475719780792e+03,2.240916486988199452e+01
5.950000000000000427e-02,2.170339061219839095e+03,2.239771329579425085e+01
5.999999999999999778e-02,2.170621720326244485e+03,2.238621063474029071e+01
6.049999999999999822e-02,2.170916235197064907e+03,2.237423883369339350e+01
6.099999999999999867e-02,2.171199044672420314e+03,2.236230148552798980e+01
6.149999999999999911e-02,2.171470139571243180e+03,2.235042325804841212e+01
6.199999999999999956e-02,2.171753093390812410e+03,2.233867619109834024e+01
6.250000000000000000e-02,2.172036120960691278e+03,2.232657833958144167e+01
6.300000000000000044e-02,2.172307424946778610e+03,2.231485007694805844e+01
6.350000000000000089e-02,2.172578796717233217e+03,2.230253039558043682e+01
6.400000000000000133e-02,2.172850236297463198e+03,2.229073958959556379e+01
6.450000000000000178e-02,2.173109937631744742e+03,2.227826722061623954e+01
6.500000000000000222e-02,2.173381509956804166e+03,2.226604782980938069e+01
6.550000000000000266e-02,2.173629526583489223e+03,2.225463794436812748e+01
6.600000000000000311e-02,2.173889414245497392e+03,2.224160990009379901e+01
6.650000000000000355e-02,2.174149364061311189e+03,2.222927210115380703e+01
6.700000000000000400e-02,2.174409376053229607e+03,2.221693604694200630e+01
6.750000000000000444e-02,2.174669450243563006e+03,2.220511094900352944e+01
6.800000000000000488e-02,2.174929586654632203e+03,2.218128343609480524e+01
6.850000000000000533e-02,2.175201613999597612e+03,2.213456739780534122e+01
6.900000000000000577e-02,2.175497373086921925e+03,2.216375153602420411e+01
6.950000000000000622e-02,2.175793212613073138e+03,2.216081717772667758e+01
7.000000000000000666e-02,2.176112809688054313e+03,2.193447981788401435e+01
7.050000000000000711e-02,2.176444342877041890e+03,2.219555120900756862e+01
7.100000000000000755e-02,2.176775977100316595e+03,2.284503414671911514e+01
7.150000000000000799e-02,2.177107712404071208e+03,2.087317698084518369e+01
7.200000000000000844e-02,2.177427695791576753e+03,2.340026365027634725e+01
7.249999999999999500e-02,2.177759629780863179e+03,2.062432465196369336e+01
7.299999999999999545e-02,2.178067944829538646e+03,2.316214332438829970e+01
7.349999999999999589e-02,2.178388210563004577e+03,2.106771164626223225e+01
7.399999999999999634e-02,2.178696703631887431e+03,2.360600244105799561e+01
7.449999999999999678e-02,2.178993413992406204e+03,2.059516903842360236e+01
7.499999999999999722e-02,2.179278331980364783e+03,2.320551181669792840e+01
7.549999999999999767e-02,2.179563324487938644e+03,2.049002397987393209e+01
7.599999999999999811e-02,2.179860270956631666e+03,2.389669983147554078e+01
7.649999999999999856e-02,2.180157298349075518e+03,2.042105902940998519e+01
7.699999999999999900e-02,2.180454406698356252e+03,2.326194985384467984e+01
7.749999999999999944e-02,2.180763485296201907e+03,2.034871447718406756e+01
7.799999999999999989e-02,2.181084544289647965e+03,2.359614364248714224e+01
7.850000000000000033e-02,2.181393801569513016e+03,2.103166132208976080e+01
7.900000000000000078e-02,2.181726945964077913e+03,2.318695988112354911e+01
7.950000000000000122e-02,2.182048288728629359e+03,2.057768929938981017e+01
8.000000000000000167e-02,2.182381633076176058e+03,2.295170273765910096e+01
8.050000000000000211e-02,2.182726989964912718e+03,2.059982810011497634e+01
8.100000000000000255e-02,2.183060541726473275e+03,2.277158280892284381e+01
8.150000000000000300e-02,2.183394195446531285e+03,2.045874974323650974e+01
8.200000000000000344e-02,2.183716029567514852e+03,2.367774991688653685e+01
8.250000000000000389e-02,2.184049883699343809e+03,2.015197781776802799e+01
8.300000000000000433e-02,2.184383839928352245e+03,2.310100041262228743e+01
8.350000000000000477e-02,2.184717898301381865e+03,2.058011612171658911e+01
8.400000000000000522e-02,2.185052058865302570e+03,2.313391548115582097e+01
8.450000000000000566e-02,2.185374381948807240e+03,2.015534285113363566e+01
8.500000000000000611e-02,2.185708743381400836e+03,2.338344923216944338e+01
8.550000000000000655e-02,2.186031260247021692e+03,2.057654094310236914e+01
8.600000000000000699e-02,2.186353872306001904e+03,2.351259934629551296e+01
8.650000000000000744e-02,2.186688533552001900e+03,2.025648262141301004e+01
8.700000000000000788e-02,2.187023297265674046e+03,2.340952712559253612e+01
8.750000000000000833e-02,2.187346202220156556e+03,2.021972537563792471e+01
8.799999999999999489e-02,2.187681167346670918e+03,2.286568752735451326e+01
8.849999999999999534e-02,2.188004266608319995e+03,2.056964037398386225e+01
8.899999999999999578e-02,2.188339433329503663e+03,2.326335788193242493e+01
8.949999999999999623e-02,2.188674702750616689e+03,2.047154572615229284e+01
8.999999999999999667e-02,2.188998095571656904e+03,2.275025362262127970e+01
9.049999999999999711e-02,2.189333566862247153e+03,2.059340951875239512e+01
9.099999999999999756e-02,2.189669140992796201e+03,2.262650293563489612e+01
9.149999999999999800e-02,2.190004818010599593e+03,2.043037800148159633e+01
9.199999999999999845e-02,2.190340597962983338e+03,2.289979574842259424e+01
9.249999999999999889e-02,2.190676480897301190e+03,2.068470811673222798e+01
9.299999999999999933e-02,2.191012466860936456e+03,2.261900134597781431e+01
9.349999999999999978e-02,2.191336550945835825e+03,2.106088117502370238e+01
9.400000000000000022e-02,2.191672739426548560e+03,2.271802505153504725e+01
9.450000000000000067e-02,2.191997018884054341e+03,2.096182979916692091e+01
9.500000000000000111e-02,2.192321394316406895e+03,2.233803220192637795e+01
9.550000000000000155e-02,2.192645865766220140e+03,2.106915314445991072e+01
9.600000000000000200e-02,2.192958410543743867e+03,2.205357973004740302e+01
9.650000000000000244e-02,2.193283070596298785e+03,2.094722606914876550e+01
9.700000000000000289e-02,2.193595797070452591e+03,2.205546072255269863e+01
9.750000000000000333e-02,2.193908612736736359e+03,2.121043085447201193e+01
9.800000000000000377e-02,2.194209481179168051e+03,2.093823541154614531e+01
9.850000000000000422e-02,2.194522471910112472e+03,2.129268364973777494e+01
9.900000000000000466e-02,2.194823508754602244e+03,2.182793730781139629e+01
9.950000000000000511e-02,2.195124628200766438e+03,2.132202047459606575e+01
1.000000000000000056e-01,2.195413780612300798e+03,2.165980485787191157e+01
1.005000000000000060e-01,2.195715062056396619e+03,2.165215174036207557e+01
1.010000000000000064e-01,2.196004370048696728e+03,2.142833040421886182e+01
1.015000000000000069e-01,2.196293754289636126e+03,2.154544082959354512e+01
1.020000000000000073e-01,2.196571152431054998e+03,2.143270569706606565e+01
1.025000000000000078e-01,2.196860686079592142e+03,2.158670755601109548e+01
1.030000000000000082e-01,2.197138227458734946e+03,2.148223617302571498e+01
1.035000000000000087e-01,2.197415838973367045e+03,2.150611901474836074e+01
1.040000000000000091e-01,2.197681446074391715e+03,2.149948492002924638e+01
1.044999999999999957e-01,2.197935040029891752e+03,2.149523058901664285e+01
1.049999999999999961e-01,2.198188692517365780e+03,2.149091164782652541e+01
1.054999999999999966e-01,2.198430320750983810e+03,2.148692072563086342e+01
1.059999999999999970e-01,2.198684087573587021e+03,2.148278752480484499e+01
1.064999999999999974e-01,2.198901648626510905e+03,2.147907986551689064e+01
1.069999999999999979e-01,2.199143433632600136e+03,2.147563571991628706e+01
1.074999999999999983e-01,2.199348992698161510e+03,2.147244368988199525e+01
1.079999999999999988e-01,2.199578780663503039e+03,2.146949085269389812e+01
1.084999999999999992e-01,2.199772323564510771e+03,2.146676452338174457e+01
1.089999999999999997e-01,2.199978000219998194e+03,2.146425250021482611e+01
1.095000000000000001e-01,2.200183715340230719e+03,2.146194307621281183e+01
1.100000000000000006e-01,2.200365260633265279e+03,2.145982501238426821e+01
1.105000000000000010e-01,2.200546835888718306e+03,2.145788751033887820e+01
1.110000000000000014e-01,2.200728441114008547e+03,2.145612019227433365e+01
1.115000000000000019e-01,2.200910076316556570e+03,2.145451308879677299e+01
1.120000000000000023e-01,2.201079629558298166e+03,2.145305663185577316e+01
1.125000000000000028e-01,2.201249208926065421e+03,2.145174164909833436e+01
1.130000000000000032e-01,2.201394583468627388e+03,2.145055936219263870e+01
1.135000000000000037e-01,2.201564211372180125e+03,2.144950138412304597e+01
1.140000000000000041e-01,2.201709627525773612e+03,2.144855971620473767e+01
1.145000000000000046e-01,2.201842942542908531e+03,2.144772674317902172e+01
1.150000000000000050e-01,2.201988395521155326e+03,2.144699522753303000e+01
1.155000000000000054e-01,2.202121744300633509e+03,2.144635830217549355e+01
1.160000000000000059e-01,2.202242984479692495e+03,2.144580946062229287e+01
1.165000000000000063e-01,2.202376364096860470e+03,2.144534254573373744e+01
1.170000000000000068e-01,2.202485504892270910e+03,2.144495173782148356e+01
1.175000000000000072e-01,2.202606785130201843e+03,2.144463154285930528e+01
1.180000000000000077e-01,2.202703818937746291e+03,2.144437677616338789e+01
1.185000000000000081e-01,2.202812992191028115e+03,2.144418255143419216e+01
1.190000000000000085e-01,2.202910044168346303e+03,2.144404426501966654e+01
1.195000000000000090e-01,2.203007104697912837e+03,2.144395758417145714e+01
1.199999999999999956e-01,2.203104173780857309e+03,2.144391843342107506e+01
1.204999999999999960e-01,2.203176981206900564e+03,2.144392298249218243e+01
1.209999999999999964e-01,2.203274065260977750e+03,2.144396763577811527e+01
1.214999999999999969e-01,2.203359020827251243e+03,2.144404902119011780e+01
1.219999999999999973e-01,2.203431845098741633e+03,2.144416398079273733e+01
1.224999999999999978e-01,2.203504674184290252e+03,2.144430956167523661e+01
1.229999999999999982e-01,2.203577508084375040e+03,2.144448300762077508e+01
1.234999999999999987e-01,2.203638206679227551e+03,2.144468174998588239e+01
1.239999999999999991e-01,2.203723190330062607e+03,2.144490340134140283e+01
1.244999999999999996e-01,2.203771755359297458e+03,2.144514574613716817e+01
1.250000000000000000e-01,2.203832464656036791e+03,2.144540673392839025e+01
1.255000000000000004e-01,2.203905320227443099e+03,2.144568447186384574e+01
1.260000000000000009e-01,2.203966036883371999e+03,2.144597721485224540e+01
1.265000000000000013e-01,2.204002468482764471e+03,2.144628335883207271e+01
1.270000000000000018e-01,2.204063190491671321e+03,2.144660143179324052e+01
1.275000000000000022e-01,2.204111770507882284e+03,2.144693008501260678e+01
1.280000000000000027e-01,2.204160352665656319e+03,2.144726808397075146e+01
1.285000000000000031e-01,2.204208936965134853e+03,2.144761429914977313e+01
1.290000000000000036e-01,2.204245376595322796e+03,2.144796769830761463e+01
1.295000000000000040e-01,2.204293964643125037e+03,2.144832733581039008e+01
1.300000000000000044e-01,2.204330407084717990e+03,2.144869234581845419e+01
1.305000000000000049e-01,2.204366850731298655e+03,2.144906193363590319e+01
1.310000000000000053e-01,2.204403295582927058e+03,2.144943536805849860e+01
1.315000000000000058e-01,2.204427592820179598e+03,2.144981197488956326e+01
1.320000000000000062e-01,2.204464039680352471e+03,2.145019113098739183e+01
1.325000000000000067e-01,2.204500487745733153e+03,2.145057225893292951e+01
1.330000000000000071e-01,2.204524787125575131e+03,2.145095482228441952e+01
1.335000000000000075e-01,2.204549087041109033e+03,2.145133832289662124e+01
1.340000000000000080e-01,2.204585537918871523e+03,2.145172229697428179e+01
1.345000000000000084e-01,2.204609839173712317e+03,2.145210631381038979e+01
1.350000000000000089e-01,2.204634140964306880e+03,2.145248997356832987e+01
1.355000000000000093e-01,2.204658443290673404e+03,2.145287290699647187e+01
1.360000000000000098e-01,2.204682746152828713e+03,2.145325477399495995e+01
1.365000000000000102e-01,2.204707049550790998e+03,2.145363526315986036e+01
1.370000000000000107e-01,2.204731353484577994e+03,2.145401409141905802e+01
1.375000000000000111e-01,2.204755657954207436e+03,2.145439100419566714e+01
1.380000000000000115e-01,2.204767810389968417e+03,2.145476577426121878e+01
1.385000000000000120e-01,2.204792115663394270e+03,2.145513820072516253e+01
1.390000000000000124e-01,2.204804268501063689e+03,2.145550810840947875e+01
1.395000000000000129e-01,2.204816421472707134e+03,2.145587534624710102e+01
1.400000000000000133e-01,2.204840727817924289e+03,2.145623978648108832e+01
1.405000000000000138e-01,2.204852881191502547e+03,2.145660132163590816e+01
1.410000000000000142e-01,2.204865034699063472e+03,2.145695986314573744e+01
1.415000000000000147e-01,2.204877188340609337e+03,2.145731533898235099e+01
1.420000000000000151e-01,2.204901496025664983e+03,2.145766769112254124e+01
1.425000000000000155e-01,2.204901496025664983e+03,2.145801687356530252e+01
1.430000000000000160e-01,2.204913650069178857e+03,2.145836284965002960e+01
1.435000000000000164e-01,2.204937958558190985e+03,2.145870558982450760e+01
1.440000000000000169e-01,2.204937958558191440e+03,2.145904507063338329e+01
1.444999999999999896e-01,2.204950113003693332e+03,2.145938127194855838e+01
1.449999999999999900e-01,2.204962267583196081e+03,2.145971417594453001e+01
1.454999999999999905e-01,2.204974422296701505e+03,2.146004376697428029e+01
1.459999999999999909e-01,2.204974422296701505e+03,2.146037002985980990e+01
1.464999999999999913e-01,2.204986577144211424e+03,2.146069294959152884e+01
1.469999999999999918e-01,2.204998732125729020e+03,2.146101251253555375e+01
1.474999999999999922e-01,2.205010887241255659e+03,2.146132870576601093e+01
1.479999999999999927e-01,2.205010887241255659e+03,2.146164151694200939e+01
1.484999999999999931e-01,2.205023042490794069e+03,2.146195093620675465e+01
1.489999999999999936e-01,2.205035197874346068e+03,2.146225695650630527e+01
1.494999999999999940e-01,2.205035197874346068e+03,2.146255957395058189e+01
1.499999999999999944e-01,2.205047353391913930e+03,2.146285878826323668e+01
1.504999999999999949e-01,2.205047353391913930e+03,2.146315460411699050e+01
1.509999999999999953e-01,2.205059509043500384e+03,2.146344703079878968e+01
1.514999999999999958e-01,2.205071664829106794e+03,2.146373608259606769e+01
1.519999999999999962e-01,2.205071664829106794e+03,2.146402177922945498e+01
1.524999999999999967e-01,2.205071664829106794e+03,2.146430414417650212e+01
1.529999999999999971e-01,2.205083820748735889e+03,2.146458320693696109e+01
1.534999999999999976e-01,2.205095976802390396e+03,2.146485899924558893e+01
1.539999999999999980e-01,2.205095976802390396e+03,2.146513155643268078e+01
1.544999999999999984e-01,2.205095976802390396e+03,2.146540091633182001e+01
1.549999999999999989e-01,2.205108132990071681e+03,2.146566711708824826e+01
1.554999999999999993e-01,2.205108132990071681e+03,2.146593019841250438e+01
1.559999999999999998e-01,2.205108132990071681e+03,2.146619019858396271e+01
1.565000000000000002e-01,2.205108132990071681e+03,2.146644715504488232e+01
1.570000000000000007e-01,2.205120289311782017e+03,2.146670110322642699e+01
1.575000000000000011e-01,2.205108132990071681e+03,2.146695207637922209e+01
1.580000000000000016e-01,2.205108132990071681e+03,2.146720010474937013e+01
1.585000000000000020e-01,2.205108132990071681e+03,2.146744521589107535e+01
1.590000000000000024e-01,2.205120289311782017e+03,2.146768743499445264e+01
1.595000000000000029e-01,2.205120289311782017e+03,2.146792678442965396e+01
1.600000000000000033e-01,2.205108132990071681e+03,2.146816328423197007e+01
1.605000000000000038e-01,2.205108132990071681e+03,2.146839695336661435e+01
1.610000000000000042e-01,2.205120289311782017e+03,2.146862780953807359e+01
1.615000000000000047e-01,2.205120289311782017e+03,2.146885586955320235e+01
1.620000000000000051e-01,2.205120289311782017e+03,2.146908115169238584e+01
1.625000000000000056e-01,2.205108132990071681e+03,2.146930367385072813e+01
1.630000000000000060e-01,2.205120289311782017e+03,2.146952345572263710e+01
1.635000000000000064e-01,2.205120289311782017e+03,2.146974051878467193e+01
1.640000000000000069e-01,2.205120289311782017e+03,2.146995488657791284e+01
1.645000000000000073e-01,2.205120289311782017e+03,2.147016658482501228e+01
1.650000000000000078e-01,2.205120289311782017e+03,2.147037564181542990e+01
1.655000000000000082e-01,2.205120289311782017e+03,2.147058208744024199e+01
1.660000000000000087e-01,2.205120289311782017e+03,2.147078595431971948e+01
1.665000000000000091e-01,2.205120289311782017e+03,2.147098727609077073e+01
1.670000000000000095e-01,2.205132445767524132e+03,2.147118608806454887e+01
1.675000000000000100e-01,2.205132445767524132e+03,2.147138242565103639e+01
1.680000000000000104e-01,2.205120289311782017e+03,2.147157632591830634e+01
1.685000000000000109e-01,2.205120289311782017e+03,2.147176782390721073e+01
1.690000000000000113e-01,2.205120289311782017e+03,2.147195695582955111e+01
1.695000000000000118e-01,2.205132445767524132e+03,2.147214375557841848e+01
1.700000000000000122e-01,2.205132445767524132e+03,2.147232825619868990e+01
1.705000000000000127e-01,2.205132445767524132e+03,2.147251048932627171e+01
1.710000000000000131e-01,2.205120289311782017e+03,2.147269048454362306e+01
1.715000000000000135e-01,2.205120289311782017e+03,2.147286826976903384e+01
1.720000000000000140e-01,2.205132445767524132e+03,2.147304387200705733e+01
1.725000000000000144e-01,2.205132445767524132e+03,2.147321731554513136e+01
1.730000000000000149e-01,2.205132445767524132e+03,2.147338862408976112e+01
1.735000000000000153e-01,2.205132445767524132e+03,2.147355782076550668e+01
1.740000000000000158e-01,2.205132445767524132e+03,2.147372492750176320e+01
1.745000000000000162e-01,2.205132445767524132e+03,2.147388996605345213e+01
1.750000000000000167e-01,2.205144602357299391e+03,2.147405295786384372e+01
1.755000000000000171e-01,2.205144602357299391e+03,2.147421392545436092e+01
1.759999999999999898e-01,2.205144602357299391e+03,2.147437289103278246e+01
1.764999999999999902e-01,2.205132445767524132e+03,2.147452987797377943e+01
1.769999999999999907e-01,2.205132445767524132e+03,2.147468491038022975e+01
1.774999999999999911e-01,2.205132445767524132e+03,2.147483801303782158e+01
1.779999999999999916e-01,2.205132445767524132e+03,2.147498921173272990e+01
1.784999999999999920e-01,2.205132445767524132e+03,2.147513853225920144e+01
1.789999999999999925e-01,2.205144602357299391e+03,2.147528600201210480e+01
1.794999999999999929e-01,2.205144602357299391e+03,2.147543164783560243e+01
1.799999999999999933e-01,2.205144602357299391e+03,2.147557549661724607e+01
1.804999999999999938e-01,2.205144602357299391e+03,2.147571757482803889e+01
1.809999999999999942e-01,2.205144602357299391e+03,2.147585790920625115e+01
1.814999999999999947e-01,2.205144602357299391e+03,2.147599652468986520e+01
1.819999999999999951e-01,2.205144602357299391e+03,2.147613344581946748e+01
1.824999999999999956e-01,2.205144602357299391e+03,2.147626869584468423e+01
1.829999999999999960e-01,2.205144602357299391e+03,2.147640229651034005e+01
1.834999999999999964e-01,2.205156759081110977e+03,2.147653426859404746e+01
1.839999999999999969e-01,2.205156759081110977e+03,2.147666463058497044e+01
1.844999999999999973e-01,2.205156759081110977e+03,2.147679340095007916e+01
1.849999999999999978e-01,2.205156759081110977e+03,2.147692059621381944e+01
1.854999999999999982e-01,2.205144602357299391e+03,2.147704623216540654e+01
1.859999999999999987e-01,2.205144602357299391e+03,2.147717032372466051e+01
1.864999999999999991e-01,2.205144602357299391e+03,2.147729288511749957e+01
1.869999999999999996e-01,2.205144602357299391e+03,2.147741393065053472e+01
1.875000000000000000e-01,2.205144602357299391e+03,2.147753347430458604e+01
1.880000000000000004e-01,2.205156759081110977e+03,2.147765153020978346e+01
1.885000000000000009e-01,2.205156759081110977e+03,2.147776811302975375e+01
1.890000000000000013e-01,2.205156759081110977e+03,2.147788323754614481e+01
1.895000000000000018e-01,2.205156759081110977e+03,2.147799691943116329e+01
1.900000000000000022e-01,2.205156759081110977e+03,2.147810917497831795e+01
1.905000000000000027e-01,2.205156759081110977e+03,2.147822002125667851e+01
1.910000000000000031e-01,2.205156759081110977e+03,2.147832947611195209e+01
1.915000000000000036e-01,2.205156759081110977e+03,2.147843755731013715e+01
1.920000000000000040e-01,2.205156759081110977e+03,2.147854428358648704e+01
1.925000000000000044e-01,2.205156759081110977e+03,2.147864967431669214e+01
1.930000000000000049e-01,2.205156759081110977e+03,2.147875374785375868e+01
1.935000000000000053e-01,2.205156759081110977e+03,2.147885652405042478e+01
1.940000000000000058e-01,2.205156759081110977e+03,2.147895802164699575e+01
1.945000000000000062e-01,2.205156759081110977e+03,2.147905825900655330e+01
1.950000000000000067e-01,2.205156759081110977e+03,2.147915725444175195e+01
1.955000000000000071e-01,2.205156759081110977e+03,2.147925502526172536e+01
1.960000000000000075e-01,2.205168915938960708e+03,2.147935158864649452e+01
1.965000000000000080e-01,2.205168915938960708e+03,2.147944696100251960e+01
1.970000000000000084e-01,2.205168915938960708e+03,2.147954115744024151e+01
1.975000000000000089e-01,2.205168915938960708e+03,2.147963419329702361e+01
1.980000000000000093e-01,2.205168915938960708e+03,2.147972608275642870e+01
1.985000000000000098e-01,2.205156759081110977e+03,2.147981683945839393e+01
1.990000000000000102e-01,2.205156759081110977e+03,2.147990647719011648e+01
1.995000000000000107e-01,2.205156759081110977e+03,2.147999500886535174e+01
2.000000000000000111e-01,2.205156759081110977e+03,2.148008244766717212e+01
2.005000000000000115e-01,2.205156759081110977e+03,2.148016880605849721e+01
2.010000000000000120e-01,2.205156759081110977e+03,2.148025409709833511e+01
2.015000000000000124e-01,2.205156759081110977e+03,2.148033833398184811e+01
2.020000000000000129e-01,2.205168915938960708e+03,2.148042152958648643e+01
2.025000000000000133e-01,2.205168915938960708e+03,2.148050369724861142e+01
2.030000000000000138e-01,2.205168915938960708e+03,2.148058485046999522e+01
2.035000000000000142e-01,2.205168915938960708e+03,2.148066500294603998e+01
2.040000000000000147e-01,2.205168915938961163e+03,2.148074416808169573e+01
2.045000000000000151e-01,2.205168915938960708e+03,2.148082235991124378e+01
2.050000000000000155e-01,2.205168915938960708e+03,2.148089959224911638e+01
2.055000000000000160e-01,2.205168915938960708e+03,2.148097587850832113e+01
2.060000000000000164e-01,2.205168915938960708e+03,2.148105123216237899e+01
2.065000000000000169e-01,2.205168915938960708e+03,2.148112566639334275e+01
2.070000000000000173e-01,2.205168915938960708e+03,2.148119919379425369e+01
2.075000000000000178e-01,2.205168915938960708e+03,2.148127182677155744e+01
2.080000000000000182e-01,2.205168915938960708e+03,2.148134357660918070e+01
2.084999999999999909e-01,2.205168915938960708e+03,2.148141445517700276e+01
2.089999999999999913e-01,2.205168915938960708e+03,2.148148447257488769e+01
2.094999999999999918e-01,2.205168915938960708e+03,2.148155363870398205e+01
2.099999999999999922e-01,2.205168915938960708e+03,2.148162196361068865e+01
2.104999999999999927e-01,2.205168915938961163e+03,2.148168945619667269e+01
2.109999999999999931e-01,2.205181072930850860e+03,2.148175612516187982e+01
2.114999999999999936e-01,2.205181072930850860e+03,2.148182197913565261e+01
2.119999999999999940e-01,2.205181072930850860e+03,2.148188702589511223e+01
2.124999999999999944e-01,2.205181072930850860e+03,2.148195127366313528e+01
2.129999999999999949e-01,2.205181072930850860e+03,2.148201473063540234e+01
2.134999999999999953e-01,2.205181072930850860e+03,2.148207740445587532e+01
2.139999999999999958e-01,2.205181072930850860e+03,2.148213930345536937e+01
2.144999999999999962e-01,2.205181072930850860e+03,2.148220043597881812e+01
2.149999999999999967e-01,2.205168915938960708e+03,2.148226081016036204e+01
2.154999999999999971e-01,2.205168915938960708e+03,2.148232043477256425e+01
2.159999999999999976e-01,2.205168915938960708e+03,2.148237931887543795e+01
2.164999999999999980e-01,2.205168915938960708e+03,2.148243747162683093e+01
2.169999999999999984e-01,2.205168915938960708e+03,2.148249490197680345e+01
2.174999999999999989e-01,2.205168915938960708e+03,2.148255161958951120e+01
2.179999999999999993e-01,2.205168915938960708e+03,2.148260763363287751e+01
2.184999999999999998e-01,2.205168915938960708e+03,2.148266295418053318e+01
2.190000000000000002e-01,2.205168915938961163e+03,2.148271759033484329e+01
2.195000000000000007e-01,2.205168915938960708e+03,2.148277155167523844e+01
2.200000000000000011e-01,2.205168915938960708e+03,2.148282484735047504e+01
2.205000000000000016e-01,2.205181072930850860e+03,2.148287748656479934e+01
2.210000000000000020e-01,2.205181072930850860e+03,2.148292947861018831e+01
2.215000000000000024e-01,2.205181072930850860e+03,2.148298083157942528e+01
2.220000000000000029e-01,2.205181072930850860e+03,2.148303155404134657e+01
2.225000000000000033e-01,2.205181072930850860e+03,2.148308165431971872e+01
2.230000000000000038e-01,2.205181072930850860e+03,2.148313114021079073e+01
2.235000000000000042e-01,2.205181072930850860e+03,2.148318001955118461e+01
2.240000000000000047e-01,2.205181072930850860e+03,2.148322829956732249e+01
2.245000000000000051e-01,2.205181072930850860e+03,2.148327598800504390e+01
2.250000000000000056e-01,2.205181072930850860e+03,2.148332309166011456e+01
2.255000000000000060e-01,2.205181072930850860e+03,2.148336961790418442e+01
2.260000000000000064e-01,2.205181072930850860e+03,2.148341557385375822e+01
2.265000000000000069e-01,2.205181072930850860e+03,2.148346096632677771e+01
2.270000000000000073e-01,2.205181072930850860e+03,2.148350580226727047e+01
2.275000000000000078e-01,2.205181072930850860e+03,2.148355008889762985e+01
2.280000000000000082e-01,2.205181072930850860e+03,2.148359383306404524e+01
2.285000000000000087e-01,2.205181072930850860e+03,2.148363704200000157e+01
2.290000000000000091e-01,2.205181072930850860e+03,2.148367972254866132e+01
2.295000000000000095e-01,2.205181072930850860e+03,2.148372188180837128e+01
2.300000000000000100e-01,2.205181072930850860e+03,2.148376352680181611e+01
2.305000000000000104e-01,2.205181072930850860e+03,2.148380466433988900e+01
2.310000000000000109e-01,2.205181072930850860e+03,2.148384530137871806e+01
2.315000000000000113e-01,2.205181072930850860e+03,2.148388544446797965e+01
2.320000000000000118e-01,2.205181072930850860e+03,2.148392510038225112e+01
2.325000000000000122e-01,2.205181072930850860e+03,2.148396427509430140e+01
2.330000000000000127e-01,2.205181072930850860e+03,2.148400297501966705e+01
2.335000000000000131e-01,2.205181072930850860e+03,2.148404120639435178e+01
2.340000000000000135e-01,2.205181072930850860e+03,2.148407897421684254e+01
2.345000000000000140e-01,2.205181072930850860e+03,2.148411628435098208e+01
2.350000000000000144e-01,2.205181072930850860e+03,2.148415314212909522e+01
2.355000000000000149e-01,2.205181072930850860e+03,2.148418955242965467e+01
2.360000000000000153e-01,2.205181072930850860e+03,2.148422552020171850e+01
2.365000000000000158e-01,2.205181072930850860e+03,2.148426105040241652e+01
2.370000000000000162e-01,2.205181072930850860e+03,2.148429614703782065e+01
2.375000000000000167e-01,2.205181072930850860e+03,2.148433081521230648e+01
2.380000000000000171e-01,2.205181072930850860e+03,2.148436505921230477e+01
2.385000000000000175e-01,2.205181072930850860e+03,2.148439888327887104e+01
2.390000000000000180e-01,2.205181072930850860e+03,2.148443229193141590e+01
2.395000000000000184e-01,2.205181072930850860e+03,2.148446528963591007e+01
2.399999999999999911e-01,2.205181072930850860e+03,2.148449788078769629e+01
2.404999999999999916e-01,2.205181072930850860e+03,2.148453007010892435e+01
2.409999999999999920e-01,2.205181072930850860e+03,2.148456186220574793e+01
2.414999999999999925e-01,2.205181072930850860e+03,2.148459326156329041e+01
2.419999999999999929e-01,2.205181072930850860e+03,2.148462427313666367e+01
2.424999999999999933e-01,2.205181072930850860e+03,2.148465490148360857e+01
2.429999999999999938e-01,2.205181072930850860e+03,2.148468515185981076e+01
2.434999999999999942e-01,2.205181072930850860e+03,2.148471502851840498e+01
2.439999999999999947e-01,2.205181072930850860e+03,2.148474453699243725e+01
2.444999999999999951e-01,2.205181072930850860e+03,2.148477368144730093e+01
2.449999999999999956e-01,2.205181072930850860e+03,2.148480246720423992e+01
2.454999999999999960e-01,2.205193230056783705e+03,2.148483089896923914e+01
2.459999999999999964e-01,2.205193230056783705e+03,2.148485898131215421e+01
2.464999999999999969e-01,2.205181072930850860e+03,2.148488671863540134e+01
2.469999999999999973e-01,2.205181072930850860e+03,2.148491411574684662e+01
2.474999999999999978e-01,2.205181072930850860e+03,2.148494117698134076e+01
2.479999999999999982e-01,2.205181072930850860e+03,2.148496790670801815e+01
2.484999999999999987e-01,2.205181072930850860e+03,2.148499430913565433e+01
2.489999999999999991e-01,2.205181072930850860e+03,2.148502038817851911e+01
2.494999999999999996e-01,2.205181072930850860e+03,2.148504614831467663e+01
2.500000000000000000e-01,2.205181072930850860e+03,2.148507159324760352e+01
2.505000000000000004e-01,2.205181072930850860e+03,2.148509672686938998e+01
2.510000000000000009e-01,2.205193230056783705e+03,2.148512155317297001e+01
2.515000000000000013e-01,2.205193230056783705e+03,2.148514607587090097e+01
2.520000000000000018e-01,2.205181072930850860e+03,2.148517029902975395e+01
2.525000000000000022e-01,2.205181072930850860e+03,2.148519422645486543e+01
2.530000000000000027e-01,2.205181072930850860e+03,2.148521786133232681e+01
2.535000000000000031e-01,2.205181072930850860e+03,2.148524120808169968e+01
2.540000000000000036e-01,2.205181072930850860e+03,2.148526427031164943e+01
2.545000000000000040e-01,2.205181072930850860e+03,2.148528705137569261e+01
2.550000000000000044e-01,2.205193230056783705e+03,2.148530955515078134e+01
2.555000000000000049e-01,2.205193230056783705e+03,2.148533178522642473e+01
2.560000000000000053e-01,2.205181072930850860e+03,2.148535374518507268e+01
2.565000000000000058e-01,2.205181072930850860e+03,2.148537543852243914e+01
2.570000000000000062e-01,2.205181072930850860e+03,2.148539686899243861e+01
2.575000000000000067e-01,2.205181072930850860e+03,2.148541803952798901e+01
2.580000000000000071e-01,2.205181072930850860e+03,2.148543895333635589e+01
2.585000000000000075e-01,2.205193230056783705e+03,2.148545961422289352e+01
2.590000000000000080e-01,2.205193230056783705e+03,2.148548002466061746e+01
2.595000000000000084e-01,2.205181072930850860e+03,2.148550018784770543e+01
2.600000000000000089e-01,2.205181072930850860e+03,2.148552010661219924e+01
2.605000000000000093e-01,2.205181072930850860e+03,2.148553978384871499e+01
2.610000000000000098e-01,2.205181072930850860e+03,2.148555922225819259e+01
2.615000000000000102e-01,2.205181072930850860e+03,2.148557842422894737e+01
2.620000000000000107e-01,2.205193230056783705e+03,2.148559739250226741e+01
2.625000000000000111e-01,2.205181072930850860e+03,2.148561612980332569e+01
2.630000000000000115e-01,2.205181072930850860e+03,2.148563463825920294e+01
2.635000000000000120e-01,2.205181072930850860e+03,2.148565292055572584e+01
2.640000000000000124e-01,2.205181072930850860e+03,2.148567097887141131e+01
2.645000000000000129e-01,2.205193230056784159e+03,2.148568881598789915e+01
2.650000000000000133e-01,2.205193230056783705e+03,2.148570643375996170e+01
2.655000000000000138e-01,2.205181072930850860e+03,2.148572383521835505e+01
2.660000000000000142e-01,2.205181072930850860e+03,2.148574102251336271e+01
2.665000000000000147e-01,2.205181072930850860e+03,2.148575799805143660e+01
2.670000000000000151e-01,2.205181072930850860e+03,2.148577476438729406e+01
2.675000000000000155e-01,2.205193230056783705e+03,2.148579132407059689e+01
2.680000000000000160e-01,2.205181072930850860e+03,2.148580767962481275e+01
2.685000000000000164e-01,2.205181072930850860e+03,2.148582383336459856e+01
2.690000000000000169e-01,2.205181072930850860e+03,2.148583978819263862e+01
2.695000000000000173e-01,2.205181072930850860e+03,2.148585554620070681e+01
2.700000000000000178e-01,2.205181072930850860e+03,2.148587111023095986e+01
2.705000000000000182e-01,2.205181072930850860e+03,2.148588648269591417e+01
2.710000000000000187e-01,2.205181072930850860e+03,2.148590166582853911e+01
2.715000000000000191e-01,2.205181072930850860e+03,2.148591666249319232e+01
2.720000000000000195e-01,2.205193230056783705e+03,2.148593147496722011e+01
2.725000000000000200e-01,2.205181072930850860e+03,2.148594610546444983e+01
2.730000000000000204e-01,2.205181072930850860e+03,2.148596055632274116e+01
2.735000000000000209e-01,2.205181072930850860e+03,2.148597483024608934e+01
2.740000000000000213e-01,2.205193230056784159e+03,2.148598892887543954e+01
2.745000000000000218e-01,2.205181072930850860e+03,2.148600285469389704e+01
2.750000000000000222e-01,2.205181072930850860e+03,2.148601661018557607e+01
2.755000000000000226e-01,2.205181072930850860e+03,2.148603019718305163e+01
2.760000000000000231e-01,2.205193230056784159e+03,2.148604361797982776e+01
2.765000000000000235e-01,2.205181072930850860e+03,2.148605687446898571e+01
2.770000000000000240e-01,2.205181072930850860e+03,2.148606996896016241e+01
2.775000000000000244e-01,2.205181072930850860e+03,2.148608290344528271e+01
2.780000000000000249e-01,2.205181072930850860e+03,2.148609567995259795e+01
2.785000000000000253e-01,2.205181072930850860e+03,2.148610830054564147e+01
2.790000000000000258e-01,2.205181072930850860e+03,2.148612076715280139e+01
2.795000000000000262e-01,2.205193230056783705e+03,2.148613308167826474e+01
2.800000000000000266e-01,2.205181072930850860e+03,2.148614524664952086e+01
2.805000000000000271e-01,2.205181072930850860e+03,2.148615726309531127e+01
2.810000000000000275e-01,2.205181072930850860e+03,2.148616913378920756e+01
2.815000000000000280e-01,2.205181072930850860e+03,2.148618085997781080e+01
2.820000000000000284e-01,2.205181072930850860e+03,2.148619244390216920e+01
2.825000000000000289e-01,2.205181072930850860e+03,2.148620388721633745e+01
2.830000000000000293e-01,2.205181072930850860e+03,2.148621519172163374e+01
2.835000000000000298e-01,2.205181072930850860e+03,2.148622635918002644e+01
2.840000000000000302e-01,2.205181072930850860e+03,2.148623739128794341e+01
2.845000000000000306e-01,2.205181072930850860e+03,2.148624828940090481e+01
2.850000000000000311e-01,2.205181072930850860e+03,2.148625905565203809e+01
2.855000000000000315e-01,2.205181072930850860e+03,2.148626969109631801e+01
2.860000000000000320e-01,2.205181072930850860e+03,2.148628019755622987e+01
2.865000000000000324e-01,2.205181072930850860e+03,2.148629057622894578e+01
2.870000000000000329e-01,2.205181072930850860e+03,2.148630082885123471e+01
2.875000000000000333e-01,2.205181072930850860e+03,2.148631095659606771e+01
2.880000000000000338e-01,2.205181072930850860e+03,2.148632096099849065e+01
2.884999999999999787e-01,2.205181072930850860e+03,2.148633084328996290e+01
2.889999999999999791e-01,2.205181072930850860e+03,2.148634060493898090e+01
2.894999999999999796e-01,2.205181072930850860e+03,2.148635024710035424e+01
2.899999999999999800e-01,2.205193230056783705e+03,2.148635977155925048e+01
2.904999999999999805e-01,2.205181072930850860e+03,2.148636917908825339e+01
2.909999999999999809e-01,2.205181072930850860e+03,2.148637847124155442e+01
2.914999999999999813e-01,2.205181072930850860e+03,2.148638764933636125e+01
2.919999999999999818e-01,2.205181072930850860e+03,2.148639671502067827e+01
2.924999999999999822e-01,2.205181072930850860e+03,2.148640566908824923e+01
2.929999999999999827e-01,2.205181072930850860e+03,2.148641451300756344e+01
2.934999999999999831e-01,2.205181072930850860e+03,2.148642324851235585e+01
2.939999999999999836e-01,2.205181072930850860e+03,2.148643187677054911e+01
2.944999999999999840e-01,2.205181072930850860e+03,2.148644039895511781e+01
2.949999999999999845e-01,2.205181072930850860e+03,2.148644881648915828e+01
2.954999999999999849e-01,2.205181072930850860e+03,2.148645713085425868e+01
2.959999999999999853e-01,2.205181072930850860e+03,2.148646534318709200e+01
2.964999999999999858e-01,2.205181072930850860e+03,2.148647345502572037e+01
2.969999999999999862e-01,2.205181072930850860e+03,2.148648146768633183e+01
2.974999999999999867e-01,2.205181072930850860e+03,2.148648938204236103e+01
2.979999999999999871e-01,2.205181072930850860e+03,2.148649720007866648e+01
2.984999999999999876e-01,2.205181072930850860e+03,2.148650492244377475e+01
2.989999999999999880e-01,2.205181072930850860e+03,2.148651255080686084e+01
2.994999999999999885e-01,2.205181072930850860e+03,2.148652008615632880e+01
2.999999999999999889e-01,2.205181072930850860e+03,2.148652753011598548e+01
3.004999999999999893e-01,2.205181072930850860e+03,2.148653488331013506e+01
3.009999999999999898e-01,2.205181072930850860e+03,2.148654214730811773e+01
3.014999999999999902e-01,2.205181072930850860e+03,2.148654932300958009e+01
3.019999999999999907e-01,2.205181072930850860e+03,2.148655641204639366e+01
3.024999999999999911e-01,2.205181072930850860e+03,2.148656341538577763e+01
3.029999999999999916e-01,2.205181072930850860e+03,2.148657033382652415e+01
3.034999999999999920e-01,2.205181072930850860e+03,2.148657716908219939e+01
3.039999999999999925e-01,2.205181072930850860e+03,2.148658392194755251e+01
3.044999999999999929e-01,2.205181072930850860e+03,2.148659059337468236e+01
3.049999999999999933e-01,2.205168915938960708e+03,2.148659718461421875e+01
3.054999999999999938e-01,2.205181072930850860e+03,2.148660369707110362e+01
3.059999999999999942e-01,2.205181072930850860e+03,2.148661013130408293e+01
3.064999999999999947e-01,2.205181072930850860e+03,2.148661648865657625e+01
3.069999999999999951e-01,2.205181072930850860e+03,2.148662277006454957e+01
3.074999999999999956e-01,2.205181072930850860e+03,2.148662897654260817e+01
3.079999999999999960e-01,2.205181072930850860e+03,2.148663510900857077e+01
3.084999999999999964e-01,2.205181072930850860e+03,2.148664116862228823e+01
3.089999999999999969e-01,2.205181072930850860e+03,2.148664715614422605e+01
3.094999999999999973e-01,2.205181072930850860e+03,2.148665307251336287e+01
3.099999999999999978e-01,2.205181072930850860e+03,2.148665891887342383e+01
3.104999999999999982e-01,2.205181072930850860e+03,2.148666469594553519e+01
3.109999999999999987e-01,2.205181072930850860e+03,2.148667040430358455e+01
3.114999999999999991e-01,2.205168915938960708e+03,2.148667604525163810e+01
3.119999999999999996e-01,2.205181072930850860e+03,2.148668161939384902e+01
3.125000000000000000e-01,2.205168915938961163e+03,2.148668712756328958e+01
3.130000000000000004e-01,2.205181072930850860e+03,2.148669257036308622e+01
3.135000000000000009e-01,2.205181072930850860e+03,2.148669794886838602e+01
3.140000000000000013e-01,2.205181072930850860e+03,2.148670326368330663e+01
3.145000000000000018e-01,2.205181072930850860e+03,2.148670851571356266e+01
3.150000000000000022e-01,2.205168915938960708e+03,2.148671370544931847e+01
3.155000000000000027e-01,2.205181072930850860e+03,2.148671883370751345e+01
3.160000000000000031e-01,2.205168915938960708e+03,2.148672390153202372e+01
3.165000000000000036e-01,2.205181072930850860e+03,2.148672890932425261e+01
3.170000000000000040e-01,2.205181072930850860e+03,2.148673385801411939e+01
3.175000000000000044e-01,2.205168915938960708e+03,2.148673874814624085e+01
3.180000000000000049e-01,2.205181072930850860e+03,2.148674358062632805e+01
3.185000000000000053e-01,2.205168915938960708e+03,2.148674835619364742e+01
3.190000000000000058e-01,2.205181072930850860e+03,2.148675307536762702e+01
3.195000000000000062e-01,2.205181072930850860e+03,2.148675773922944998e+01
3.200000000000000067e-01,2.205168915938960708e+03,2.148676234820070974e+01
3.205000000000000071e-01,2.205181072930850860e+03,2.148676690322340121e+01
3.210000000000000075e-01,2.205181072930850860e+03,2.148677140482501358e+01
3.215000000000000080e-01,2.205168915938960708e+03,2.148677585402622370e+01
3.220000000000000084e-01,2.205181072930850860e+03,2.148678025109732914e+01
3.225000000000000089e-01,2.205168915938960708e+03,2.148678459729501000e+01
3.230000000000000093e-01,2.205181072930850860e+03,2.148678889311850781e+01
3.235000000000000098e-01,2.205181072930850860e+03,2.148679313888955988e+01
3.240000000000000102e-01,2.205168915938960708e+03,2.148679733579929518e+01
3.245000000000000107e-01,2.205181072930850860e+03,2.148680148434896608e+01
3.250000000000000111e-01,2.205181072930850860e+03,2.148680558517801487e+01
3.255000000000000115e-01,2.205168915938960708e+03,2.148680963911850839e+01
3.260000000000000120e-01,2.205181072930850860e+03,2.148681364671003635e+01
3.265000000000000124e-01,2.205181072930850860e+03,2.148681760865960655e+01
3.270000000000000129e-01,2.205168915938960708e+03,2.148682152570751569e+01
3.275000000000000133e-01,2.205168915938960708e+03,2.148682539812909553e+01
3.280000000000000138e-01,2.205181072930850860e+03,2.148682922696822928e+01
3.285000000000000142e-01,2.205181072930850860e+03,2.148683301281896263e+01
3.290000000000000147e-01,2.205168915938960708e+03,2.148683675618557842e+01
3.295000000000000151e-01,2.205181072930850860e+03,2.148684045765002537e+01
3.300000000000000155e-01,2.205181072930850860e+03,2.148684411793545124e+01
3.305000000000000160e-01,2.205168915938960708e+03,2.148684773735552156e+01
3.310000000000000164e-01,2.205168915938961163e+03,2.148685131710942997e+01
3.315000000000000169e-01,2.205181072930850860e+03,2.148685485704891107e+01
3.320000000000000173e-01,2.205181072930850860e+03,2.148685835813212464e+01
3.325000000000000178e-01,2.205168915938960708e+03,2.148686182110337839e+01
3.330000000000000182e-01,2.205181072930850860e+03,2.148686524604135073e+01
3.335000000000000187e-01,2.205181072930850860e+03,2.148686863392435953e+01
3.340000000000000191e-01,2.205181072930850860e+03,2.148687198507312246e+01
3.345000000000000195e-01,2.205168915938960708e+03,2.148687529990116118e+01
3.350000000000000200e-01,2.205168915938960708e+03,2.148687857902975651e+01
3.355000000000000204e-01,2.205181072930850860e+03,2.148688182306706906e+01
3.360000000000000209e-01,2.205181072930850860e+03,2.148688503227735325e+01
3.365000000000000213e-01,2.205168915938960708e+03,2.148688820719616643e+01
3.370000000000000218e-01,2.205168915938960708e+03,2.148689134850932803e+01
3.375000000000000222e-01,2.205181072930850860e+03,2.148689445628139083e+01
3.380000000000000226e-01,2.205181072930850860e+03,2.148689753140393321e+01
3.385000000000000231e-01,2.205168915938960708e+03,2.148690057383257468e+01
3.390000000000000235e-01,2.205168915938960708e+03,2.148690358411397128e+01
3.395000000000000240e-01,2.205168915938960708e+03,2.148690656307312352e+01
3.400000000000000244e-01,2.205181072930850860e+03,2.148690951075037958e+01
3.405000000000000249e-01,2.205181072930850860e+03,2.148691242763590381e+01
3.410000000000000253e-01,2.205168915938960708e+03,2.148691531420070433e+01
3.415000000000000258e-01,2.205168915938960708e+03,2.148691817080786848e+01
3.420000000000000262e-01,2.205168915938960708e+03,2.148692099777307263e+01
3.425000000000000266e-01,2.205181072930850860e+03,2.148692379575491529e+01
3.430000000000000271e-01,2.205181072930850860e+03,2.148692656485930641e+01
3.435000000000000275e-01,2.205181072930850860e+03,2.148692930578920723e+01
3.440000000000000280e-01,2.205168915938961163e+03,2.148693201878466752e+01
3.445000000000000284e-01,2.205168915938960708e+03,2.148693470431567931e+01
3.450000000000000289e-01,2.205168915938960708e+03,2.148693736281896349e+01
3.455000000000000293e-01,2.205168915938960708e+03,2.148693999445789160e+01
3.460000000000000298e-01,2.205181072930850860e+03,2.148694259997175848e+01
3.465000000000000302e-01,2.205181072930850860e+03,2.148694517935451032e+01
3.470000000000000306e-01,2.205168915938960708e+03,2.148694773361270904e+01
3.475000000000000311e-01,2.205168915938960708e+03,2.148695026265859553e+01
3.480000000000000315e-01,2.205168915938960708e+03,2.148695276709228352e+01
3.485000000000000320e-01,2.205168915938961163e+03,2.148695524707009596e+01
3.490000000000000324e-01,2.205168915938960708e+03,2.148695770352597023e+01
3.495000000000000329e-01,2.205181072930850860e+03,2.148696013628441648e+01
3.500000000000000333e-01,2.205181072930850860e+03,2.148696254612304557e+01
3.505000000000000338e-01,2.205181072930850860e+03,2.148696493324458245e+01
3.510000000000000342e-01,2.205181072930850860e+03,2.148696729809077155e+01
3.515000000000000346e-01,2.205168915938960708e+03,2.148696964092385286e+01
3.519999999999999796e-01,2.205168915938960708e+03,2.148697196254462938e+01
3.524999999999999800e-01,2.205168915938960708e+03,2.148697426285224665e+01
3.529999999999999805e-01,2.205168915938960708e+03,2.148697654230559806e+01
3.534999999999999809e-01,2.205168915938960708e+03,2.148697880175088315e+01
3.539999999999999813e-01,2.205168915938960708e+03,2.148698104108825291e+01
3.544999999999999818e-01,2.205168915938960708e+03,2.148698326065153807e+01
3.549999999999999822e-01,2.205168915938960708e+03,2.148698546118507124e+01
3.554999999999999827e-01,2.205181072930850860e+03,2.148698764286535479e+01
3.559999999999999831e-01,2.205181072930850860e+03,2.148698980594957320e+01
3.564999999999999836e-01,2.205181072930850860e+03,2.148699195099546344e+01
3.569999999999999840e-01,2.205181072930850860e+03,2.148699407817045071e+01
3.574999999999999845e-01,2.205181072930850860e+03,2.148699618775390618e+01
3.579999999999999849e-01,2.205168915938961163e+03,2.148699828053050709e+01
3.584999999999999853e-01,2.205168915938960708e+03,2.148700035635905081e+01
3.589999999999999858e-01,2.205168915938960708e+03,2.148700241604135286e+01
3.594999999999999862e-01,2.205168915938960708e+03,2.148700445922743185e+01
3.599999999999999867e-01,2.205168915938960708e+03,2.148700648703479388e+01
3.604999999999999871e-01,2.205168915938960708e+03,2.148700849904891541e+01
3.609999999999999876e-01,2.205168915938961163e+03,2.148701049610287583e+01
3.614999999999999880e-01,2.205168915938960708e+03,2.148701247837216144e+01
3.619999999999999885e-01,2.205168915938960708e+03,2.148701444596671806e+01
3.624999999999999889e-01,2.205168915938960708e+03,2.148701639962278875e+01
3.629999999999999893e-01,2.205168915938960708e+03,2.148701833924659610e+01
3.634999999999999898e-01,2.205168915938960708e+03,2.148702026506404650e+01
3.639999999999999902e-01,2.205168915938961163e+03,2.148702217772869361e+01
3.644999999999999907e-01,2.205168915938960708e+03,2.148702407733535225e+01
3.649999999999999911e-01,2.205168915938960708e+03,2.148702596400605103e+01
3.654999999999999916e-01,2.205168915938960708e+03,2.148702783840343145e+01
3.659999999999999920e-01,2.205168915938960708e+03,2.148702970068179496e+01
3.664999999999999925e-01,2.205168915938960708e+03,2.148703155088451666e+01
3.669999999999999929e-01,2.205168915938961163e+03,2.148703338945032471e+01
3.674999999999999933e-01,2.205168915938960708e+03,2.148703521670801919e+01
3.679999999999999938e-01,2.205168915938960708e+03,2.148703703279677413e+01
3.684999999999999942e-01,2.205168915938960708e+03,2.148703883810085458e+01
3.689999999999999947e-01,2.205168915938960708e+03,2.148704063305698142e+01
3.694999999999999951e-01,2.205181072930850860e+03,2.148704241766515466e+01
3.699999999999999956e-01,2.205181072930850860e+03,2.148704419245789410e+01
3.704999999999999960e-01,2.205168915938960708e+03,2.148704595732828793e+01
3.709999999999999964e-01,2.205168915938960708e+03,2.148704771296520377e+01
3.714999999999999969e-01,2.205168915938960708e+03,2.148704945937569022e+01
3.719999999999999973e-01,2.205168915938960708e+03,2.148705119702572119e+01
3.724999999999999978e-01,2.205168915938960708e+03,2.148705292609783157e+01
3.729999999999999982e-01,2.205168915938960708e+03,2.148705464666969078e+01
3.734999999999999987e-01,2.205168915938960708e+03,2.148705635946041070e+01
3.739999999999999991e-01,2.205168915938960708e+03,2.148705806432375098e+01
3.744999999999999996e-01,2.205168915938960708e+03,2.148705976195360279e+01
3.750000000000000000e-01,2.205168915938960708e+03,2.148706145234392650e+01
3.755000000000000004e-01,2.205168915938960708e+03,2.148706313585476479e+01
3.760000000000000009e-01,2.205168915938960708e+03,2.148706481244679622e+01
3.765000000000000013e-01,2.205168915938960708e+03,2.148706648286132292e+01
3.770000000000000018e-01,2.205168915938960708e+03,2.148706814734341819e+01
3.775000000000000022e-01,2.205168915938960708e+03,2.148706980553201973e+01
3.780000000000000027e-01,2.205168915938960708e+03,2.148707145850933031e+01
3.785000000000000031e-01,2.205168915938960708e+03,2.148707310612808996e+01
3.790000000000000036e-01,2.205168915938960708e+03,2.148707474843469356e+01
3.795000000000000040e-01,2.205168915938960708e+03,2.148707638621280580e+01
3.800000000000000044e-01,2.205168915938960708e+03,2.148707801917901961e+01
3.805000000000000049e-01,2.205168915938960708e+03,2.148707964817145566e+01
3.810000000000000053e-01,2.205168915938960708e+03,2.148708127285426173e+01
3.815000000000000058e-01,2.205168915938960708e+03,2.148708289381744763e+01
3.820000000000000062e-01,2.205168915938960708e+03,2.148708451106908868e+01
3.825000000000000067e-01,2.205168915938960708e+03,2.148708612515380878e+01
3.830000000000000071e-01,2.205168915938960708e+03,2.148708773581745035e+01
3.835000000000000075e-01,2.205168915938960708e+03,2.148708934389914660e+01
3.840000000000000080e-01,2.205168915938960708e+03,2.148709094913867546e+01
3.845000000000000084e-01,2.205168915938961163e+03,2.148709255189813661e+01
3.850000000000000089e-01,2.205168915938960708e+03,2.148709415255571997e+01
3.855000000000000093e-01,2.205168915938960708e+03,2.148709575113464609e+01
3.860000000000000098e-01,2.205168915938960708e+03,2.148709734783862757e+01
3.865000000000000102e-01,2.205168915938960708e+03,2.148709894284316491e+01
3.870000000000000107e-01,2.205168915938960708e+03,2.148710053641250539e+01
3.875000000000000111e-01,2.205156759081110977e+03,2.148710212886132354e+01
3.880000000000000115e-01,2.205168915938960708e+03,2.148710372010791758e+01
3.885000000000000120e-01,2.205168915938960708e+03,2.148710531041553295e+01
3.890000000000000124e-01,2.205168915938960708e+03,2.148710689983862920e+01
3.895000000000000129e-01,2.205168915938960708e+03,2.148710848920020311e+01
3.900000000000000133e-01,2.205156759081110977e+03,2.148711007768330461e+01
3.905000000000000138e-01,2.205168915938960708e+03,2.148711166614220858e+01
3.910000000000000142e-01,2.205168915938960708e+03,2.148711325439132480e+01
3.915000000000000147e-01,2.205168915938960708e+03,2.148711484273020744e+01
3.920000000000000151e-01,2.205168915938960708e+03,2.148711643134745231e+01
3.925000000000000155e-01,2.205156759081110977e+03,2.148711802035199270e+01
3.930000000000000160e-01,2.205156759081110977e+03,2.148711960969843560e+01
3.935000000000000164e-01,2.205168915938960708e+03,2.148712119991124680e+01
3.940000000000000169e-01,2.205168915938960708e+03,2.148712279086031174e+01
3.945000000000000173e-01,2.205168915938960708e+03,2.148712438256782775e+01
3.950000000000000178e-01,2.205156759081110977e+03,2.148712597539183022e+01
3.955000000000000182e-01,2.205168915938960708e+03,2.148712756940494017e+01
3.960000000000000187e-01,2.205168915938961163e+03,2.148712916489057179e+01
3.965000000000000191e-01,2.205168915938960708e+03,2.148713076156934321e+01
3.970000000000000195e-01,2.205168915938960708e+03,2.148713235998991422e+01
3.975000000000000200e-01,2.205156759081110977e+03,2.148713395979425300e+01
3.980000000000000204e-01,2.205168915938960708e+03,2.148713556165808924e+01
3.985000000000000209e-01,2.205168915938960708e+03,2.148713716538174623e+01
3.990000000000000213e-01,2.205168915938960708e+03,2.148713877092486157e+01
3.995000000000000218e-01,2.205156759081110977e+03,2.148714037869994797e+01
4.000000000000000222e-01,2.205168915938960708e+03,2.148714198868885461e+01
4.005000000000000226e-01,2.205168915938960708e+03,2.148714360077054764e+01
4.010000000000000231e-01,2.205168915938960708e+03,2.148714521548260237e+01
4.015000000000000235e-01,2.205156759081110977e+03,2.148714683250529589e+01
4.020000000000000240e-01,2.205156759081110977e+03,2.148714845213817526e+01
4.025000000000000244e-01,2.205168915938960708e+03,2.148715007433787250e+01
4.030000000000000249e-01,2.205168915938960708e+03,2.148715169933131719e+01
4.035000000000000253e-01,2.205156759081110977e+03,2.148715332714674986e+01
4.040000000000000258e-01,2.205156759081110977e+03,2.148715495796470165e+01
4.045000000000000262e-01,2.205168915938961163e+03,2.148715659157034708e+01
4.050000000000000266e-01,2.205168915938960708e+03,2.148715822819465515e+01
4.055000000000000271e-01,2.205156759081110977e+03,2.148715986788099030e+01
4.060000000000000275e-01,2.205156759081110977e+03,2.148716151058900437e+01
4.065000000000000280e-01,2.205168915938960708e+03,2.148716315646293396e+01
4.070000000000000284e-01,2.205168915938960708e+03,2.148716480564195663e+01
4.075000000000000289e-01,2.205156759081110977e+03,2.148716645790620206e+01
4.080000000000000293e-01,2.205156759081110977e+03,2.148716811348361233e+01
4.085000000000000298e-01,2.205168915938960708e+03,2.148716977262026973e+01
4.090000000000000302e-01,2.205168915938960708e+03,2.148717143472012125e+01
4.095000000000000306e-01,2.205156759081110977e+03,2.148717310023701543e+01
4.100000000000000311e-01,2.205168915938961163e+03,2.148717476924356973e+01
4.105000000000000315e-01,2.205168915938961163e+03,2.148717644148562655e+01
4.110000000000000320e-01,2.205156759081110977e+03,2.148717811709329695e+01
4.115000000000000324e-01,2.205156759081110977e+03,2.148717979613413931e+01
4.120000000000000329e-01,2.205168915938960708e+03,2.148718147846394189e+01
4.125000000000000333e-01,2.205168915938960708e+03,2.148718316413010498e+01
4.130000000000000338e-01,2.205156759081110977e+03,2.148718485308723913e+01
4.135000000000000342e-01,2.205156759081110977e+03,2.148718654551890950e+01
4.140000000000000346e-01,2.205168915938961163e+03,2.148718824096923896e+01
4.145000000000000351e-01,2.205168915938960708e+03,2.148718993962178558e+01
4.150000000000000355e-01,2.205156759081110977e+03,2.148719164192839415e+01
4.155000000000000360e-01,2.205168915938960708e+03,2.148719334705496919e+01
4.160000000000000364e-01,2.205168915938960708e+03,2.148719505536460161e+01
4.164999999999999813e-01,2.205156759081110977e+03,2.148719676673928447e+01
4.169999999999999818e-01,2.205156759081110977e+03,2.148719848098033225e+01
4.174999999999999822e-01,2.205168915938960708e+03,2.148720019842763307e+01
4.179999999999999827e-01,2.205168915938960708e+03,2.148720191886737396e+01
4.184999999999999831e-01,2.205156759081110977e+03,2.148720364205849620e+01
4.189999999999999836e-01,2.205168915938960708e+03,2.148720536786283475e+01
4.194999999999999840e-01,2.205168915938960708e+03,2.148720709651236049e+01
4.199999999999999845e-01,2.205156759081110977e+03,2.148720882786283326e+01
4.204999999999999849e-01,2.205156759081110977e+03,2.148721056160161424e+01
4.209999999999999853e-01,2.205168915938960708e+03,2.148721229783358311e+01
4.214999999999999858e-01,2.205156759081110977e+03,2.148721403667776286e+01
4.219999999999999862e-01,2.205156759081110977e+03,2.148721577769036983e+01
4.224999999999999867e-01,2.205168915938960708e+03,2.148721752085627656e+01
4.229999999999999871e-01,2.205168915938961163e+03,2.148721926631669277e+01
4.234999999999999876e-01,2.205156759081110977e+03,2.148722101368633020e+01
4.239999999999999880e-01,2.205156759081110977e+03,2.148722276320423674e+01
4.244999999999999885e-01,2.205168915938960708e+03,2.148722451433686231e+01
4.249999999999999889e-01,2.205156759081110977e+03,2.148722626742410569e+01
4.254999999999999893e-01,2.205156759081110977e+03,2.148722802206656368e+01
4.259999999999999898e-01,2.205168915938961163e+03,2.148722977820978386e+01
4.264999999999999902e-01,2.205156759081110977e+03,2.148723153599798508e+01
4.269999999999999907e-01,2.205156759081110977e+03,2.148723329493394019e+01
4.274999999999999911e-01,2.205156759081110977e+03,2.148723505508622722e+01
4.279999999999999916e-01,2.205168915938960708e+03,2.148723681636611360e+01
4.284999999999999920e-01,2.205156759081110977e+03,2.148723857860212050e+01
4.289999999999999925e-01,2.205156759081110977e+03,2.148724034181745068e+01
4.294999999999999929e-01,2.205168915938961163e+03,2.148724210559052139e+01
4.299999999999999933e-01,2.205156759081110977e+03,2.148724387014119941e+01
4.304999999999999938e-01,2.205156759081110977e+03,2.148724563501664164e+01
4.309999999999999942e-01,2.205168915938960708e+03,2.148724740028239921e+01
4.314999999999999947e-01,2.205156759081110977e+03,2.148724916563892862e+01
4.319999999999999951e-01,2.205156759081110977e+03,2.148725093123953300e+01
4.324999999999999956e-01,2.205156759081110977e+03,2.148725269648613079e+01
4.329999999999999960e-01,2.205168915938960708e+03,2.148725446161472519e+01
4.334999999999999964e-01,2.205156759081110977e+03,2.148725622652344924e+01
4.339999999999999969e-01,2.205156759081110977e+03,2.148725799076550658e+01
4.344999999999999973e-01,2.205168915938960708e+03,2.148725975439637281e+01
4.349999999999999978e-01,2.205156759081110977e+03,2.148726151713766797e+01
4.354999999999999982e-01,2.205156759081110977e+03,2.148726327910136291e+01
4.359999999999999987e-01,2.205156759081110977e+03,2.148726503969036727e+01
4.364999999999999991e-01,2.205168915938960708e+03,2.148726679904185488e+01
4.369999999999999996e-01,2.205156759081110977e+03,2.148726855671003833e+01
4.375000000000000000e-01,2.205156759081110977e+03,2.148727031283711852e+01
4.380000000000000004e-01,2.205168915938961163e+03,2.148727206719515692e+01
4.385000000000000009e-01,2.205156759081110977e+03,2.148727381946949322e+01
4.390000000000000013e-01,2.205156759081110977e+03,2.148727556968431784e+01
4.395000000000000018e-01,2.205156759081110977e+03,2.148727731733837487e+01
4.400000000000000022e-01,2.205156759081110977e+03,2.148727906253151687e+01
4.405000000000000027e-01,2.205156759081110977e+03,2.148728080519818207e+01
4.410000000000000031e-01,2.205156759081110977e+03,2.148728254452949926e+01
4.415000000000000036e-01,2.205168915938961163e+03,2.148728428112556799e+01
4.420000000000000040e-01,2.205156759081110977e+03,2.148728601453454345e+01
4.425000000000000044e-01,2.205156759081110977e+03,2.148728774425617871e+01
4.430000000000000049e-01,2.205156759081110977e+03,2.148728947042460646e+01
4.435000000000000053e-01,2.205156759081110977e+03,2.148729119245083297e+01
4.440000000000000058e-01,2.205156759081110977e+03,2.148729291084720217e+01
4.445000000000000062e-01,2.205156759081110977e+03,2.148729462463641227e+01
4.450000000000000067e-01,2.205156759081111431e+03,2.148729633420272833e+01
4.455000000000000071e-01,2.205156759081110977e+03,2.148729803913565561e+01
4.460000000000000075e-01,2.205156759081110977e+03,2.148729973933030735e+01
4.465000000000000080e-01,2.205156759081110977e+03,2.148730143446192642e+01
4.470000000000000084e-01,2.205168915938960708e+03,2.148730312431165146e+01
4.475000000000000089e-01,2.205156759081110977e+03,2.148730480875744320e+01
4.480000000000000093e-01,2.205156759081110977e+03,2.148730648775693197e+01
4.485000000000000098e-01,2.205156759081110977e+03,2.148730816092990281e+01
4.490000000000000102e-01,2.205156759081110977e+03,2.148730982785778920e+01
4.495000000000000107e-01,2.205156759081110977e+03,2.148731148862531626e+01
4.500000000000000111e-01,2.205156759081110977e+03,2.148731314318406760e+01
4.505000000000000115e-01,2.205156759081110977e+03,2.148731479136762701e+01
4.510000000000000120e-01,2.205156759081110977e+03,2.148731643242662415e+01
4.515000000000000124e-01,2.205156759081110977e+03,2.148731806661623978e+01
4.520000000000000129e-01,2.205156759081110977e+03,2.148731969354009053e+01
4.525000000000000133e-01,2.205156759081110977e+03,2.148732131309328963e+01
4.530000000000000138e-01,2.205156759081110977e+03,2.148732292518003462e+01
4.535000000000000142e-01,2.205156759081110977e+03,2.148732452948966198e+01
4.540000000000000147e-01,2.205156759081110977e+03,2.148732612581341428e+01
4.545000000000000151e-01,2.205156759081110977e+03,2.148732771404437614e+01
4.550000000000000155e-01,2.205156759081110977e+03,2.148732929374987322e+01
4.555000000000000160e-01,2.205156759081110977e+03,2.148733086513565382e+01
4.560000000000000164e-01,2.205156759081110977e+03,2.148733242755723793e+01
4.565000000000000169e-01,2.205156759081110977e+03,2.148733398128189620e+01
4.570000000000000173e-01,2.205156759081110977e+03,2.148733552577206041e+01
4.575000000000000178e-01,2.205156759081110977e+03,2.148733706079273986e+01
4.580000000000000182e-01,2.205156759081110977e+03,2.148733858668179764e+01
4.585000000000000187e-01,2.205156759081110977e+03,2.148734010257690841e+01
4.590000000000000191e-01,2.205156759081110977e+03,2.148734160864346876e+01
4.595000000000000195e-01,2.205156759081110977e+03,2.148734310457286867e+01
4.600000000000000200e-01,2.205156759081110977e+03,2.148734459044074541e+01
4.605000000000000204e-01,2.205156759081110977e+03,2.148734606556429583e+01
4.610000000000000209e-01,2.205156759081110977e+03,2.148734753035703449e+01
4.615000000000000213e-01,2.205156759081110977e+03,2.148734898416036643e+01
4.620000000000000218e-01,2.205156759081110977e+03,2.148735042701159870e+01
4.625000000000000222e-01,2.205156759081110977e+03,2.148735185869188413e+01
4.630000000000000226e-01,2.205156759081110977e+03,2.148735327888149271e+01
4.635000000000000231e-01,2.205144602357299391e+03,2.148735468761674383e+01
4.640000000000000235e-01,2.205156759081110977e+03,2.148735608459909230e+01
4.645000000000000240e-01,2.205156759081110977e+03,2.148735746968431570e+01
4.650000000000000244e-01,2.205156759081110977e+03,2.148735884270801932e+01
4.655000000000000249e-01,2.205156759081110977e+03,2.148736020346948905e+01
4.660000000000000253e-01,2.205144602357299391e+03,2.148736155191628683e+01
4.665000000000000258e-01,2.205156759081110977e+03,2.148736288765305247e+01
4.670000000000000262e-01,2.205156759081110977e+03,2.148736421048411316e+01
4.675000000000000266e-01,2.205156759081110977e+03,2.148736552058799987e+01
4.680000000000000271e-01,2.205156759081110977e+03,2.148736681766918721e+01
4.685000000000000275e-01,2.205156759081110977e+03,2.148736810125466690e+01
4.690000000000000280e-01,2.205156759081110977e+03,2.148736937160161631e+01
4.695000000000000284e-01,2.205156759081110977e+03,2.148737062832173450e+01
4.700000000000000289e-01,2.205156759081110977e+03,2.148737187139082039e+01
4.705000000000000293e-01,2.205156759081110977e+03,2.148737310055874872e+01
4.710000000000000298e-01,2.205156759081110977e+03,2.148737431580232027e+01
4.715000000000000302e-01,2.205156759081110977e+03,2.148737551679878877e+01
4.720000000000000306e-01,2.205156759081110977e+03,2.148737670368229757e+01
4.725000000000000311e-01,2.205156759081110977e+03,2.148737787603429084e+01
4.730000000000000315e-01,2.205156759081110977e+03,2.148737903399798199e+01
4.735000000000000320e-01,2.205156759081110977e+03,2.148738017713565185e+01
4.740000000000000324e-01,2.205156759081110977e+03,2.148738130539485525e+01
4.745000000000000329e-01,2.205156759081110977e+03,2.148738241893293122e+01
4.750000000000000333e-01,2.205144602357299391e+03,2.148738351720221829e+01
4.755000000000000338e-01,2.205156759081110977e+03,2.148738460039939469e+01
4.760000000000000342e-01,2.205156759081110977e+03,2.148738566842763831e+01
4.765000000000000346e-01,2.205156759081110977e+03,2.148738672118204462e+01
4.770000000000000351e-01,2.205156759081110977e+03,2.148738775813414037e+01
4.775000000000000355e-01,2.205156759081110977e+03,2.148738877979425155e+01
4.780000000000000360e-01,2.205156759081110977e+03,2.148738978568330538e+01
4.785000000000000364e-01,2.205156759081110977e+03,2.148739077586081336e+01
4.790000000000000369e-01,2.205144602357299391e+03,2.148739175019969849e+01
4.795000000000000373e-01,2.205156759081110977e+03,2.148739270847402949e+01
4.799999999999999822e-01,2.205156759081110977e+03,2.148739365082198560e+01
4.804999999999999827e-01,2.205156759081110977e+03,2.148739457720524371e+01
4.809999999999999831e-01,2.205156759081110977e+03,2.148739548725567161e+01
4.814999999999999836e-01,2.205156759081110977e+03,2.148739638109631755e+01
4.819999999999999840e-01,2.205156759081110977e+03,2.148739725863640970e+01
4.824999999999999845e-01,2.205156759081110977e+03,2.148739811998890303e+01
4.829999999999999849e-01,2.205156759081110977e+03,2.148739896490973322e+01
4.834999999999999853e-01,2.205156759081110977e+03,2.148739979329904060e+01
4.839999999999999858e-01,2.205144602357299391e+03,2.148740060494603910e+01
4.844999999999999862e-01,2.205144602357299391e+03,2.148740140042158231e+01
4.849999999999999867e-01,2.205156759081110977e+03,2.148740217906000893e+01
4.854999999999999871e-01,2.205156759081110977e+03,2.148740294112354832e+01
4.859999999999999876e-01,2.205156759081110977e+03,2.148740368673423973e+01
4.864999999999999880e-01,2.205156759081110977e+03,2.148740441540191526e+01
4.869999999999999885e-01,2.205156759081110977e+03,2.148740512735350450e+01
4.874999999999999889e-01,2.205156759081110977e+03,2.148740582267070209e+01
4.879999999999999893e-01,2.205156759081110977e+03,2.148740650114876516e+01
4.884999999999999898e-01,2.205156759081110977e+03,2.148740716303782250e+01
4.889999999999999902e-01,2.205156759081110977e+03,2.148740780786686599e+01
4.894999999999999907e-01,2.205156759081110977e+03,2.148740843623600583e+01
4.899999999999999911e-01,2.205156759081110977e+03,2.148740904765103110e+01
4.904999999999999916e-01,2.205156759081110977e+03,2.148740964210589866e+01
4.909999999999999920e-01,2.205156759081111431e+03,2.148741021989813405e+01
4.914999999999999925e-01,2.205156759081110977e+03,2.148741078111750014e+01
4.919999999999999929e-01,2.205156759081110977e+03,2.148741132558648914e+01
4.924999999999999933e-01,2.205156759081110977e+03,2.148741185321331315e+01
4.929999999999999938e-01,2.205156759081110977e+03,2.148741236384871556e+01
4.934999999999999942e-01,2.205156759081110977e+03,2.148741285815733804e+01
4.939999999999999947e-01,2.205156759081110977e+03,2.148741333559656752e+01
4.944999999999999951e-01,2.205156759081110977e+03,2.148741379648411609e+01
4.949999999999999956e-01,2.205156759081110977e+03,2.148741424081291029e+01
4.954999999999999960e-01,2.205156759081110977e+03,2.148741466870398398e+01
4.959999999999999964e-01,2.205156759081110977e+03,2.148741507983157106e+01
4.964999999999999969e-01,2.205156759081110977e+03,2.148741547478568137e+01
4.969999999999999973e-01,2.205156759081111431e+03,2.148741585303681489e+01
4.974999999999999978e-01,2.205156759081110977e+03,2.148741621491477360e+01
4.979999999999999982e-01,2.205156759081110977e+03,2.148741656084316887e+01
4.984999999999999987e-01,2.205156759081110977e+03,2.148741689021986900e+01
4.989999999999999991e-01,2.205156759081110977e+03,2.148741720363691243e+01
4.994999999999999996e-01,2.205156759081110977e+03,2.148741750079172874e+01
5.000000000000000000e-01,2.205156759081110977e+03,2.148741778199395114e+01
5.005000000000000560e-01,2.205156759081110977e+03,2.148741804720120996e+01
5.010000000000000009e-01,2.205156759081110977e+03,2.148741829643167023e+01
5.015000000000000568e-01,2.205156759081110977e+03,2.148741852992637646e+01
5.020000000000000018e-01,2.205156759081110977e+03,2.148741874783156902e+01
5.025000000000000577e-01,2.205156759081110977e+03,2.148741894977307254e+01
5.030000000000000027e-01,2.205156759081110977e+03,2.148741913639031864e+01
5.035000000000000586e-01,2.205144602357299391e+03,2.148741930752294493e+01
5.040000000000000036e-01,2.205144602357299391e+03,2.148741946329298713e+01
5.045000000000000595e-01,2.205144602357299391e+03,2.148741960376399618e+01
5.050000000000000044e-01,2.205156759081110977e+03,2.148741972900050357e+01
5.055000000000000604e-01,2.205156759081110977e+03,2.148741983920928078e+01
5.060000000000000053e-01,2.205156759081110977e+03,2.148741993434493480e+01
5.065000000000000613e-01,2.205156759081110977e+03,2.148742001481089403e+01
5.070000000000000062e-01,2.205156759081110977e+03,2.148742008043065965e+01
5.075000000000000622e-01,2.205156759081110977e+03,2.148742013123953853e+01
5.080000000000000071e-01,2.205156759081110977e+03,2.148742016755723583e+01
5.085000000000000631e-01,2.205144602357299391e+03,2.148742018953706534e+01
5.090000000000000080e-01,2.205144602357299391e+03,2.148742019717902352e+01
5.095000000000000639e-01,2.205156759081110977e+03,2.148742019053757346e+01
5.100000000000000089e-01,2.205156759081110977e+03,2.148742016966818014e+01
5.105000000000000648e-01,2.205156759081110977e+03,2.148742013497024672e+01
5.110000000000000098e-01,2.205156759081110977e+03,2.148742008640947887e+01
5.115000000000000657e-01,2.205156759081110977e+03,2.148742002396571138e+01
5.120000000000000107e-01,2.205156759081110977e+03,2.148741994803227584e+01
5.124999999999999556e-01,2.205144602357299391e+03,2.148741985855471270e+01
5.130000000000000115e-01,2.205156759081110977e+03,2.148741975588098896e+01
5.134999999999999565e-01,2.205156759081110977e+03,2.148741963955622936e+01
5.140000000000000124e-01,2.205156759081110977e+03,2.148741951012103257e+01
5.144999999999999574e-01,2.205156759081110977e+03,2.148741936785880213e+01
5.150000000000000133e-01,2.205156759081110977e+03,2.148741921254563891e+01
5.154999999999999583e-01,2.205144602357299391e+03,2.148741904453353513e+01
5.160000000000000142e-01,2.205156759081110977e+03,2.148741886394049061e+01
5.164999999999999591e-01,2.205156759081110977e+03,2.148741867059707289e+01
5.170000000000000151e-01,2.205156759081110977e+03,2.148741846494402097e+01
5.174999999999999600e-01,2.205156759081110977e+03,2.148741824701260583e+01
5.180000000000000160e-01,2.205144602357299391e+03,2.148741801682299624e+01
5.184999999999999609e-01,2.205156759081110977e+03,2.148741777478265291e+01
5.190000000000000169e-01,2.205156759081110977e+03,2.148741752067373056e+01
5.194999999999999618e-01,2.205156759081110977e+03,2.148741725484417842e+01
5.200000000000000178e-01,2.205156759081110977e+03,2.148741697727584565e+01
5.204999999999999627e-01,2.205144602357299391e+03,2.148741668803933180e+01
5.210000000000000187e-01,2.205156759081110977e+03,2.148741638769843831e+01
5.214999999999999636e-01,2.205156759081110977e+03,2.148741607590014979e+01
5.220000000000000195e-01,2.205156759081110977e+03,2.148741575280282490e+01
5.224999999999999645e-01,2.205144602357299391e+03,2.148741541886132111e+01
5.230000000000000204e-01,2.205156759081110977e+03,2.148741507368936254e+01
5.234999999999999654e-01,2.205156759081110977e+03,2.148741471800605041e+01
5.240000000000000213e-01,2.205156759081110977e+03,2.148741435152899371e+01
5.244999999999999662e-01,2.205144602357299391e+03,2.148741397431669142e+01
5.250000000000000222e-01,2.205156759081110977e+03,2.148741358678265456e+01
5.254999999999999671e-01,2.205156759081110977e+03,2.148741318888149010e+01
5.260000000000000231e-01,2.205144602357299391e+03,2.148741278063338456e+01
5.264999999999999680e-01,2.205156759081110977e+03,2.148741236250327802e+01
5.270000000000000240e-01,2.205156759081110977e+03,2.148741193423499496e+01
5.274999999999999689e-01,2.205156759081110977e+03,2.148741149602924949e+01
5.280000000000000249e-01,2.205144602357299391e+03,2.148741104820978265e+01
5.284999999999999698e-01,2.205156759081110977e+03,2.148741059049520885e+01
5.290000000000000258e-01,2.205156759081110977e+03,2.148741012344730095e+01
5.294999999999999707e-01,2.205144602357299391e+03,2.148740964693192268e+01
5.300000000000000266e-01,2.205156759081110977e+03,2.148740916095209030e+01
5.304999999999999716e-01,2.205156759081110977e+03,2.148740866595159105e+01
5.310000000000000275e-01,2.205144602357299391e+03,2.148740816174079526e+01
5.314999999999999725e-01,2.205156759081110977e+03,2.148740764834896666e+01
5.320000000000000284e-01,2.205156759081110977e+03,2.148740712614725368e+01
5.324999999999999734e-01,2.205144602357299391e+03,2.148740659517599738e+01
5.330000000000000293e-01,2.205156759081110977e+03,2.148740605541704340e+01
5.334999999999999742e-01,2.205156759081110977e+03,2.148740550703378815e+01
5.340000000000000302e-01,2.205156759081110977e+03,2.148740495022995134e+01
5.344999999999999751e-01,2.205156759081110977e+03,2.148740438481492632e+01
5.350000000000000311e-01,2.205156759081110977e+03,2.148740381116187592e+01
5.354999999999999760e-01,2.205156759081110977e+03,2.148740322919818269e+01
5.360000000000000320e-01,2.205156759081110977e+03,2.148740263910438841e+01
5.364999999999999769e-01,2.205144602357299391e+03,2.148740204111548380e+01
5.370000000000000329e-01,2.205156759081110977e+03,2.148740143500050337e+01
5.374999999999999778e-01,2.205156759081110977e+03,2.148740082089157966e+01
5.380000000000000338e-01,2.205156759081110977e+03,2.148740019907917542e+01
5.384999999999999787e-01,2.205156759081110977e+03,2.148739956947352425e+01
5.390000000000000346e-01,2.205144602357299391e+03,2.148739893225315001e+01
5.394999999999999796e-01,2.205156759081110977e+03,2.148739828744427527e+01
5.400000000000000355e-01,2.205156759081110977e+03,2.148739763510842238e+01
5.404999999999999805e-01,2.205156759081111431e+03,2.148739697537468274e+01
5.410000000000000364e-01,2.205156759081110977e+03,2.148739630837821224e+01
5.414999999999999813e-01,2.205156759081110977e+03,2.148739563405647957e+01
5.420000000000000373e-01,2.205156759081110977e+03,2.148739495237720476e+01
5.424999999999999822e-01,2.205144602357299391e+03,2.148739426366314120e+01
5.430000000000000382e-01,2.205156759081110977e+03,2.148739356772264131e+01
5.434999999999999831e-01,2.205144602357299391e+03,2.148739286500252277e+01
5.440000000000000391e-01,2.205156759081110977e+03,2.148739215525869639e+01
5.444999999999999840e-01,2.205156759081110977e+03,2.148739143851033617e+01
5.450000000000000400e-01,2.205156759081110977e+03,2.148739071494906483e+01
5.454999999999999849e-01,2.205156759081110977e+03,2.148738998472112982e+01
5.460000000000000409e-01,2.205156759081110977e+03,2.148738924778819737e+01
5.464999999999999858e-01,2.205156759081110977e+03,2.148738850413515067e+01
5.470000000000000417e-01,2.205156759081110977e+03,2.148738775381643862e+01
5.474999999999999867e-01,2.205156759081110977e+03,2.148738699695309862e+01
5.480000000000000426e-01,2.205156759081110977e+03,2.148738623364901557e+01
5.484999999999999876e-01,2.205156759081110977e+03,2.148738546378517356e+01
5.490000000000000435e-01,2.205156759081110977e+03,2.148738468766515197e+01
5.494999999999999885e-01,2.205156759081110977e+03,2.148738390499747553e+01
5.500000000000000444e-01,2.205156759081110977e+03,2.148738311600504147e+01
5.504999999999999893e-01,2.205156759081110977e+03,2.148738232097428380e+01
5.510000000000000453e-01,2.205156759081111431e+03,2.148738151950579933e+01
5.514999999999999902e-01,2.205144602357299391e+03,2.148738071198184230e+01
5.520000000000000462e-01,2.205156759081110977e+03,2.148737989824206096e+01
5.524999999999999911e-01,2.205144602357299391e+03,2.148737907829450577e+01
5.530000000000000471e-01,2.205156759081110977e+03,2.148737825244377220e+01
5.534999999999999920e-01,2.205156759081110977e+03,2.148737742048310650e+01
5.540000000000000480e-01,2.205156759081110977e+03,2.148737658243772231e+01
5.544999999999999929e-01,2.205156759081110977e+03,2.148737573852950078e+01
5.550000000000000488e-01,2.205156759081110977e+03,2.148737488878668600e+01
5.554999999999999938e-01,2.205156759081110977e+03,2.148737403282904879e+01
5.560000000000000497e-01,2.205144602357299391e+03,2.148737317113161538e+01
5.564999999999999947e-01,2.205156759081110977e+03,2.148737230379122209e+01
5.570000000000000506e-01,2.205156759081110977e+03,2.148737143064044730e+01
5.574999999999999956e-01,2.205156759081110977e+03,2.148737055145436514e+01
5.580000000000000515e-01,2.205156759081110977e+03,2.148736966670196935e+01
5.584999999999999964e-01,2.205144602357299391e+03,2.148736877600201467e+01
5.590000000000000524e-01,2.205156759081110977e+03,2.148736787981543017e+01
5.594999999999999973e-01,2.205156759081110977e+03,2.148736697801008688e+01
5.600000000000000533e-01,2.205144602357299391e+03,2.148736607038627966e+01
5.604999999999999982e-01,2.205156759081110977e+03,2.148736515716086615e+01
5.610000000000000542e-01,2.205156759081110977e+03,2.148736423856782451e+01
5.614999999999999991e-01,2.205156759081110977e+03,2.148736331410186651e+01
5.620000000000000551e-01,2.205156759081110977e+03,2.148736238438930712e+01
5.625000000000000000e-01,2.205156759081110977e+03,2.148736144904790635e+01
5.630000000000000560e-01,2.205156759081110977e+03,2.148736050808068399e+01
5.635000000000000009e-01,2.205156759081110977e+03,2.148735956178013140e+01
5.640000000000000568e-01,2.205156759081110977e+03,2.148735861003025605e+01
5.645000000000000018e-01,2.205156759081110977e+03,2.148735765259707264e+01
5.650000000000000577e-01,2.205156759081110977e+03,2.148735668997982984e+01
5.655000000000000027e-01,2.205156759081110977e+03,2.148735572209783129e+01
5.660000000000000586e-01,2.205156759081110977e+03,2.148735474846999338e+01
5.665000000000000036e-01,2.205156759081110977e+03,2.148735376971558253e+01
5.670000000000000595e-01,2.205156759081110977e+03,2.148735278561270690e+01
5.675000000000000044e-01,2.205144602357299391e+03,2.148735179619263391e+01
5.680000000000000604e-01,2.205156759081110977e+03,2.148735080152496124e+01
5.685000000000000053e-01,2.205156759081110977e+03,2.148734980149975016e+01
5.690000000000000613e-01,2.205156759081110977e+03,2.148734879626928773e+01
5.695000000000000062e-01,2.205156759081110977e+03,2.148734778598285544e+01
5.700000000000000622e-01,2.205156759081110977e+03,2.148734677040343044e+01
5.705000000000000071e-01,2.205156759081110977e+03,2.148734574949168064e+01
5.710000000000000631e-01,2.205156759081110977e+03,2.148734472358345826e+01
5.715000000000000080e-01,2.205156759081110977e+03,2.148734369251033982e+01
5.720000000000000639e-01,2.205156759081110977e+03,2.148734265624004180e+01
5.725000000000000089e-01,2.205156759081110977e+03,2.148734161496318507e+01
5.730000000000000648e-01,2.205156759081110977e+03,2.148734056863742126e+01
5.735000000000000098e-01,2.205156759081110977e+03,2.148733951729500902e+01
5.740000000000000657e-01,2.205156759081110977e+03,2.148733846099445444e+01
5.745000000000000107e-01,2.205156759081110977e+03,2.148733739961876310e+01
5.750000000000000666e-01,2.205156759081110977e+03,2.148733633327483616e+01
5.755000000000000115e-01,2.205144602357299391e+03,2.148733526191931276e+01

==> data/pressureDrop_CSF/relErr_pressure.txt <==
1.0e-4,4224,23.1068,22.715839,13.579
7.5e-5,9915,22.051445,21.48733,7.4367
6.666e-5,14321,21.78865,20.944,4.72
5.0e-5,33552,21.4174,20.25612,0.79324
4.545454e-5,44720,21.2304,20.089,0.445
3.3333333333e-5,20.844,20.5210,2.605
2.5e-5,268096,20.6516,20.497999,2.49


==> data/pressureDrop_CSF/relErr_pressure2.txt <==
1.0e-4,4224,20.0,23.5912,17.96
6.5e-5,9915,20.0,21.8,9.0
4.454545e-5, 44720,20.0,20.7,3.5
3.333e-5,113104,20.0,20.17,0.085
2.5e-5,268096,20.0,19.8,1.0


==> data/pressureDrop_CSF/s_kappa_anl.txt <==
1.000000000000000021e-03,1.000000000000000000e+03
1.151395399326446845e-03,8.685113737513529486e+02
1.325711365590109434e-03,7.543120063354615468e+02
1.526417967175233313e-03,6.551285568595509403e+02
1.757510624854791278e-03,5.689866029018298832e+02
2.023589647725157481e-03,4.941713361323833169e+02
2.329951810515372077e-03,4.291934260128778078e+02
2.682695795279724585e-03,3.727593720314941947e+02
3.088843596477481527e-03,3.237457542817643343e+02
3.556480306223128336e-03,2.811768697974230804e+02
4.094915062380427399e-03,2.442053094548649881e+02
4.714866363457394238e-03,2.120950887920190553e+02
5.428675439323859403e-03,1.842069969326716432e+02
6.250551925273976385e-03,1.599858719606057207e+02
7.196856730011521458e-03,1.389495494373137490e+02
8.286427728546841634e-03,1.206792640639329051e+02
9.540954763499944619e-03,1.048113134154685184e+02


==> data/pressureDrop_CSF/validSTPress_dx1e-4.txt <==
-9.020700000000000419e-04,9.020400000000000033e-04,-1.043034991455078170e+03,1.994694995880126953e+01
-8.965899999999999521e-04,9.020400000000000033e-04,-1.043139965820312455e+03,1.996520004272461080e+01
-7.069900000000000056e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.501925029754638530e+01
-6.784399999999999892e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.489014997482299663e+01
-5.737000000000000129e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.289619998931884837e+01
-4.797299999999999893e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.362595005035400320e+01
-3.872500000000000074e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.358410005569458079e+01
-2.811299999999999867e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.363080005645752024e+01
-1.569700000000000099e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.363264999389648580e+01
-4.349299999999999846e-05,9.020400000000000033e-04,0.000000000000000000e+00,2.360750007629394531e+01
4.349500000000000284e-05,9.020400000000000033e-04,0.000000000000000000e+00,2.357365016937255930e+01
1.568800000000000023e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.351474990844726420e+01
2.811099999999999970e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.344200019836425852e+01
3.871699999999999946e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.336664991378784251e+01
4.795900000000000076e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.341615018844604634e+01
5.735300000000000467e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.271849994659423899e+01
6.786500000000000431e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.459629983901977468e+01
7.109899999999999944e-04,9.020400000000000033e-04,0.000000000000000000e+00,2.481479988098144673e+01
8.965099999999999935e-04,9.020400000000000033e-04,-1.043159960937500045e+03,1.980164985656738352e+01
9.020099999999999646e-04,9.020400000000000033e-04,-1.043059985351562545e+03,1.978365001678466939e+01


==> data/pressureDrop_CSF/validSTPress_dx2.5e-5.txt <==
-9.870799999999999887e-04,9.869650000000000211e-04,-8.265938110351562500e+02,1.610604758489699506e+01
-9.867700000000000950e-04,9.869650000000000211e-04,-8.271299990699404816e+02,1.613428574516659708e+01
-9.455999999999999996e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.999780963716052895e+01
-9.232399999999999765e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.984038098653157434e+01
-8.951500000000000472e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.970752361842564326e+01
-8.719799999999999556e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.965942846025739499e+01
-8.457599999999999797e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.965809513273693199e+01
-8.214399999999999957e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.967138099670410156e+01
-7.962400000000000337e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.968576176961262902e+01
-7.711499999999999605e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.969919041224888545e+01
-7.456900000000000247e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.971085730053129481e+01
-7.202200000000000399e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.972090457734607583e+01
-6.945000000000000218e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.972976175944010535e+01
-6.687800000000000038e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.973723793029785156e+01
-6.430900000000000245e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.974352373395647220e+01
-6.174600000000000141e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.974914296468098840e+01
-5.917999999999999650e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.975390497843424598e+01
-5.661600000000000139e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.975852375938778849e+01
-5.406099999999999621e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.976228568667457353e+01
-5.151799999999999565e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.976600002107166176e+01
-4.899200000000000256e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.976923815409342566e+01
-4.649200000000000142e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.977233323596772863e+01
-4.402699999999999843e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.977523803710937500e+01
-4.158699999999999875e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.977795219421386719e+01
-3.914200000000000166e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.978057161966959754e+01
-3.666899999999999739e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.978328568594796266e+01
-3.416800000000000219e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.978566660199846439e+01
-3.164999999999999953e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.978819047837030354e+01
-2.912400000000000102e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.979042843409947139e+01
-2.659699999999999760e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.979266675313313684e+01
-2.407200000000000127e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.979476174854097081e+01
-2.155100000000000017e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.979676173982166176e+01
-1.903599999999999867e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.979876200358073035e+01
-1.652000000000000040e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980042839050292969e+01
-1.399799999999999981e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980228560311453734e+01
-1.146400000000000001e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980371438889276448e+01
-8.920399999999999499e-05,9.869650000000000211e-04,0.000000000000000000e+00,1.980523817879813109e+01
-6.371900000000000437e-05,9.869650000000000211e-04,0.000000000000000000e+00,1.980661909920828734e+01
-3.824799999999999701e-05,9.869650000000000211e-04,0.000000000000000000e+00,1.980785678681873208e+01
-1.281600000000000062e-05,9.869650000000000211e-04,0.000000000000000000e+00,1.980885714576357870e+01
1.259800000000000034e-05,9.869650000000000211e-04,0.000000000000000000e+00,1.980990473429362098e+01
3.803100000000000230e-05,9.869650000000000211e-04,0.000000000000000000e+00,1.981057148887997599e+01
6.350200000000000289e-05,9.869650000000000211e-04,0.000000000000000000e+00,1.981128574552990074e+01
8.898699999999999351e-05,9.869650000000000211e-04,0.000000000000000000e+00,1.981176194690522863e+01
1.144200000000000056e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981242861066545657e+01
1.397600000000000036e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981266675676618405e+01
1.649800000000000095e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981290463038853389e+01
1.901399999999999922e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981290463038853389e+01
2.153000000000000020e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981295231410435420e+01
2.404999999999999911e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981280962626139441e+01
2.657499999999999815e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981271416800362672e+01
2.910200000000000157e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981242851983933306e+01
3.162800000000000008e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981200018383207606e+01
3.414599999999999732e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981157139369419795e+01
3.664699999999999794e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981114278520856686e+01
3.912000000000000221e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981066676548548955e+01
4.156599999999999878e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.981028547741117762e+01
4.400599999999999846e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980971436273484088e+01
4.647000000000000197e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980919056846981974e+01
4.897000000000000311e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980866677420479860e+01
5.149599999999999620e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980819048200334720e+01
5.403899999999999676e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980780955723353642e+01
5.659499999999999600e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980714253016880733e+01
5.915799999999999705e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980680947076706744e+01
6.172400000000000195e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980628594898042394e+01
6.428700000000000300e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980566669645763511e+01
6.685600000000000093e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980514299301874104e+01
6.942800000000000273e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980438105265299598e+01
7.200099999999999860e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980309540884835329e+01
7.454700000000000302e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.980128578912644244e+01
7.709299999999999660e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.979852385748000287e+01
7.960200000000000392e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.979385721115838948e+01
8.212300000000000502e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.978623798915318233e+01
8.455599999999999748e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.977271416073753585e+01
8.717899999999999998e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.976104754493350057e+01
8.949500000000000424e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.970990471612839556e+01
9.230500000000000206e-04,9.869650000000000211e-04,0.000000000000000000e+00,1.988471448989141521e+01
9.453800000000000051e-04,9.869650000000000211e-04,0.000000000000000000e+00,2.009995224362327804e+01
9.865399999999999430e-04,9.869650000000000211e-04,-8.264071422758556764e+02,1.621514284043085041e+01
9.868500000000000535e-04,9.869650000000000211e-04,-8.261680966331845184e+02,1.621176183791387615e+01


==> data/pressureDrop_CSF/validSTPress_dx3.3e-5.txt <==
-9.771700000000000785e-04,9.771350000000000695e-04,-8.405319010416666288e+02,1.655700002397809811e+01
-9.766399999999999734e-04,9.771350000000000695e-04,-8.405166655040923160e+02,1.656438100905645427e+01
-9.223799999999999881e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.059866659981863890e+01
-8.917999999999999929e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.046823819478352746e+01
-8.557299999999999672e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.008000001453218175e+01
-8.256099999999999507e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.022790472848074828e+01
-7.894399999999999768e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.024371419634137936e+01
-7.573000000000000304e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.026261901855468750e+01
-7.233600000000000403e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.027219054812476884e+01
-6.895799999999999673e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.027542849949427861e+01
-6.549900000000000427e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.027466683160691119e+01
-6.206000000000000145e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.027142860775902022e+01
-5.862099999999999863e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.026657140822637615e+01
-5.523099999999999754e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.026100004286993084e+01
-5.185899999999999798e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.025523830595470542e+01
-4.851799999999999863e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.024923805963425494e+01
-4.519799999999999924e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.024333318074544152e+01
-4.188899999999999959e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.023747616722470255e+01
-3.856600000000000176e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.023190471104213017e+01
-3.522700000000000137e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.022652380807059203e+01
-3.189399999999999787e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.022142855326334754e+01
-2.857599999999999745e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.021638080051966924e+01
-2.526000000000000142e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.021185711451939326e+01
-2.193200000000000076e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.020723806108747311e+01
-1.859300000000000037e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.020271437508719359e+01
-1.524100000000000129e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.019847633725120772e+01
-1.187099999999999934e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.019433312189011431e+01
-8.483200000000000365e-05,9.771350000000000695e-04,0.000000000000000000e+00,2.019019045148576907e+01
-5.088600000000000035e-05,9.771350000000000695e-04,0.000000000000000000e+00,2.018614305768694095e+01
-1.697600000000000145e-05,9.771350000000000695e-04,0.000000000000000000e+00,2.018223798842657146e+01
1.690500000000000162e-05,9.771350000000000695e-04,0.000000000000000000e+00,2.017828587123326045e+01
5.081500000000000052e-05,9.771350000000000695e-04,0.000000000000000000e+00,2.017442875816708536e+01
8.476099999999999704e-05,9.771350000000000695e-04,0.000000000000000000e+00,2.017071406046549598e+01
1.186400000000000025e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.016700008937290889e+01
1.523399999999999949e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.016295251392183019e+01
1.858499999999999909e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.015928595406668578e+01
2.192499999999999896e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.015538088480631629e+01
2.525299999999999962e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.015123803274972047e+01
2.856900000000000108e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.014690489996047162e+01
3.188700000000000150e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.014204760960170049e+01
3.521999999999999957e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.013685725984119301e+01
3.855899999999999996e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.013104747590564614e+01
4.188199999999999779e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.012438083830333824e+01
4.519099999999999745e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.011680948166620198e+01
4.851100000000000225e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.010790488833472978e+01
5.185199999999999618e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.009742845807756595e+01
5.522399999999999575e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.008519045511881629e+01
5.861399999999999683e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.007061912899925460e+01
6.205299999999999965e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.005328559875488281e+01
6.549200000000000247e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.003304735819498816e+01
6.895099999999999493e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.000914283025832319e+01
7.232900000000000223e-04,9.771350000000000695e-04,0.000000000000000000e+00,1.998219054085867796e+01
7.572399999999999531e-04,9.771350000000000695e-04,0.000000000000000000e+00,1.995066679091680584e+01
7.893800000000000079e-04,9.771350000000000695e-04,0.000000000000000000e+00,1.991447612217494267e+01
8.255600000000000308e-04,9.771350000000000695e-04,0.000000000000000000e+00,1.988695262727283364e+01
8.556800000000000473e-04,9.771350000000000695e-04,0.000000000000000000e+00,1.979904765174502401e+01
8.917099999999999853e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.015042849949427861e+01
9.223000000000000295e-04,9.771350000000000695e-04,0.000000000000000000e+00,2.030519022260393314e+01
9.765699999999999555e-04,9.771350000000000695e-04,-8.404352358863467316e+02,1.636138098580496703e+01
9.771000000000000605e-04,9.771350000000000695e-04,-8.404723859514508604e+02,1.633933339800153561e+01


==> data/pressureDrop_CSF/validSTPress_dx4.5e-5.txt <==
-9.638599999999999772e-04,9.638649999999999475e-04,-9.046706314086914062e+02,1.708768761157989502e+01
-9.628100000000000330e-04,9.638649999999999475e-04,-9.044512519836425781e+02,1.709499990940093994e+01
-8.894699999999999525e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.138800001144409180e+01
-8.515200000000000330e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.141206252574920654e+01
-8.036200000000000071e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.080225002765655518e+01
-7.615000000000000241e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.094712519645690918e+01
-7.117500000000000345e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.087999987602233887e+01
-6.674899999999999670e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.084575009346008301e+01
-6.214200000000000236e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.081893754005432129e+01
-5.746300000000000192e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.079862511157989502e+01
-5.265699999999999678e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.078250002861022949e+01
-4.817399999999999786e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.076968741416931152e+01
-4.376900000000000191e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.075893747806549072e+01
-3.925299999999999840e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.074906241893768311e+01
-3.464599999999999863e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.074062514305114746e+01
-3.002799999999999914e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.073331248760223389e+01
-2.543299999999999858e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.072737514972686768e+01
-2.085099999999999942e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.072249972820281982e+01
-1.625300000000000041e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.071881258487701416e+01
-1.160599999999999967e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.071631264686584473e+01
-6.944300000000000581e-05,9.638649999999999475e-04,0.000000000000000000e+00,2.071487486362457275e+01
-2.306800000000000004e-05,9.638649999999999475e-04,0.000000000000000000e+00,2.071449959278106689e+01
2.308799999999999985e-05,9.638649999999999475e-04,0.000000000000000000e+00,2.071537470817565918e+01
6.946199999999999326e-05,9.638649999999999475e-04,0.000000000000000000e+00,2.071712517738342285e+01
1.160799999999999999e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.071987521648406982e+01
1.625499999999999938e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.072387492656707764e+01
2.085300000000000109e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.072893726825714111e+01
2.543499999999999754e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.073475003242492676e+01
3.002999999999999810e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.074162507057189941e+01
3.464900000000000250e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.074931240081787109e+01
3.925499999999999736e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.075768768787384033e+01
4.377100000000000088e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.076624989509582520e+01
4.817600000000000224e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.077443742752075195e+01
5.265800000000000168e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.078162479400634766e+01
5.746500000000000089e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.078693759441375732e+01
6.214299999999999642e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.078687512874603271e+01
6.675099999999999567e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.077862513065338135e+01
7.117599999999999752e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.075399994850158691e+01
7.615099999999999647e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.073518741130828857e+01
8.036299999999999477e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.040056264400482178e+01
8.515400000000000226e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.111568760871887207e+01
8.894999999999999912e-04,9.638649999999999475e-04,0.000000000000000000e+00,2.120787501335144043e+01
9.628300000000000226e-04,9.638649999999999475e-04,-9.044550056457519531e+02,1.700312483310699463e+01
9.638700000000000262e-04,9.638649999999999475e-04,-9.046612396240234375e+02,1.700431227684020996e+01


==> data/pressureDrop_CSF/validSTPress_dx5e-5.txt <==
-9.356399999999999526e-04,9.443950000000000001e-04,-4.011760009765624773e+02,2.349193318684895715e+01
-8.086400000000000098e-04,9.443950000000000001e-04,-2.203520019531250114e+02,2.400673332214355327e+01
8.252199999999999900e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.407106666564941477e+01
9.522000000000000516e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.428266677856445455e+01
-9.356199999999999630e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.418960011800130161e+01
-8.352000000000000266e-04,9.443950000000000001e-04,-5.498066813151041998e+01,2.431960029602050710e+01
8.510500000000000053e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.410013338724771970e+01
9.522200000000000412e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.410466677347818987e+01
-9.356100000000000224e-04,9.443950000000000001e-04,-1.043964005533854106e+03,1.965773340861002438e+01
9.521900000000000025e-04,9.443950000000000001e-04,-1.084313334147135492e+03,1.860679995218912808e+01
-9.355700000000000431e-04,9.443950000000000001e-04,-1.033146687825520900e+02,2.383733317057291501e+01
-8.085899999999999815e-04,9.443950000000000001e-04,-3.858733317057291856e+01,2.340546671549479285e+01
-7.538300000000000382e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.387266693115234517e+01
-6.896100000000000060e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.367506675720214915e+01
-6.421600000000000181e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.373799972534179759e+01
-5.839900000000000516e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.377566655476887902e+01
-5.333399999999999860e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.382753346761067803e+01
-4.833300000000000226e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.384219983418782718e+01
-4.295100000000000263e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.350646667480468821e+01
-3.790199999999999863e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.368366661071777202e+01
-3.255199999999999869e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.387106679280599053e+01
-2.735799999999999929e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.366306699117024692e+01
-2.227399999999999985e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.371613337198893134e+01
-1.707799999999999878e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.366586647033691548e+01
-1.195800000000000037e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.382499987284342424e+01
-6.789700000000000401e-05,9.443950000000000001e-04,0.000000000000000000e+00,2.384353332519531321e+01
-1.686600000000000081e-05,9.443950000000000001e-04,0.000000000000000000e+00,2.353840014139811032e+01
3.352500000000000174e-05,9.443950000000000001e-04,0.000000000000000000e+00,2.386333338419596473e+01
8.456100000000000574e-05,9.443950000000000001e-04,0.000000000000000000e+00,2.388260002136230398e+01
1.362500000000000050e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.361473325093587405e+01
1.874500000000000027e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.368140029907226562e+01
2.394100000000000134e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.363953323364257741e+01
2.902499999999999807e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.358493321736653670e+01
3.421899999999999747e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.369919993082682197e+01
3.956899999999999740e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.377620010375976634e+01
4.462000000000000037e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.376386667887369697e+01
5.000399999999999897e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.370259997049967282e+01
5.500799999999999917e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.358726679484049527e+01
6.007799999999999772e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.375286674499511719e+01
6.589500000000000522e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.348006655375162666e+01
7.064000000000000400e-04,9.443950000000000001e-04,0.000000000000000000e+00,2.362039998372395999e+01
7.703500000000000495e-04,9.443950000000000001e-04,-1.007446655273437557e+02,2.383413302103678433e+01
8.252300000000000390e-04,9.443950000000000001e-04,-2.221420003255208258e+02,2.365953343709309920e+01
9.522099999999999922e-04,9.443950000000000001e-04,-6.190133463541666714e+01,2.345653317769368584e+01


==> data/pressureDrop_CSF/validSTPress_dx6.6e-5.txt <==
-9.369099999999999998e-04,9.431649999999999322e-04,-9.423925018310546875e+02,1.768424940109252930e+01
-9.347799999999999642e-04,9.431649999999999322e-04,-9.429224853515625000e+02,1.769624996185302734e+01
-8.270999999999999923e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.221600008010864258e+01
-7.745599999999999838e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.192999982833862305e+01
-6.969800000000000387e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.135949993133544922e+01
-6.384900000000000211e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.146024990081787109e+01
-5.692199999999999474e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.136825037002563477e+01
-5.020200000000000487e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.134299993515014648e+01
-4.327000000000000009e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.134074974060058594e+01
-3.662599999999999797e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.135224962234497070e+01
-2.979400000000000104e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.136699962615966797e+01
-2.326300000000000004e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.138199949264526367e+01
-1.666700000000000017e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.139674997329711914e+01
-9.665799999999999512e-05,9.431649999999999322e-04,0.000000000000000000e+00,2.141124963760375977e+01
-2.777299999999999989e-05,9.431649999999999322e-04,0.000000000000000000e+00,2.142250013351440430e+01
4.027100000000000119e-05,9.431649999999999322e-04,0.000000000000000000e+00,2.142949962615966797e+01
1.091600000000000052e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.143125009536743164e+01
1.791700000000000074e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.142399978637695312e+01
2.451299999999999790e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.140850019454956055e+01
3.104399999999999890e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.138525009155273438e+01
3.787600000000000125e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.135200023651123047e+01
4.451999999999999794e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.131150007247924805e+01
5.145100000000000324e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.127299928665161133e+01
5.817100000000000395e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.123199987411499023e+01
6.509900000000000539e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.124300050735473633e+01
7.094799999999999631e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.136500024795532227e+01
7.870800000000000062e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.139899969100952148e+01
8.396099999999999657e-04,9.431649999999999322e-04,0.000000000000000000e+00,2.197599983215332031e+01
9.472799999999999970e-04,9.431649999999999322e-04,-9.429174804687500000e+02,1.753450012207031250e+01
9.494199999999999732e-04,9.431649999999999322e-04,-9.423950042724609375e+02,1.756349992752075195e+01


==> data/pressureDrop_CSF/validSTPress_dx7.5e-5.txt <==
-9.957399999999999498e-04,9.069699999999999984e-04,1.022896257920000039e+03,2.148725424999999944e+01
-9.950300000000000464e-04,9.069699999999999984e-04,1.022857958019999955e+03,2.148725805000000122e+01
-9.962700000000000548e-04,9.069699999999999984e-04,1.022911830030000033e+03,2.148724990999999918e+01
-9.879000000000001062e-04,9.069699999999999984e-04,1.022680800569999974e+03,2.148725570999999945e+01
-9.879000000000001062e-04,9.069699999999999984e-04,1.022680800569999974e+03,2.148725570999999945e+01
-8.048200000000000362e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148717450999999912e+01
-7.108999999999999868e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148719669000000110e+01
-6.198700000000000130e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148722344000000106e+01
-6.065299999999999815e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148726063999999880e+01
-6.065299999999999815e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148726063999999880e+01
-7.959599999999999618e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148715495000000075e+01
-6.072700000000000320e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148721560999999980e+01
-5.590700000000000530e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148726604999999878e+01
-4.896800000000000415e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148727969000000115e+01
-4.089900000000000263e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148735025999999948e+01
-3.308399999999999969e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148739103000000128e+01
-2.532899999999999822e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148740099999999842e+01
-4.032999999999999910e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148735562999999971e+01
-4.032999999999999910e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148735562999999971e+01
-3.957200000000000127e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148734655999999887e+01
-1.781700000000000102e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148740985999999964e+01
-1.781700000000000102e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148740985999999964e+01
-1.777100000000000045e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148742487000000168e+01
-1.059299999999999971e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148743510999999984e+01
-3.169000000000000321e-05,9.069699999999999984e-04,0.000000000000000000e+00,2.148744865000000104e+01
3.886999999999999884e-05,9.069699999999999984e-04,0.000000000000000000e+00,2.148741998999999936e+01
1.237599999999999941e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148743553999999989e+01
-1.027099999999999975e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148741666000000095e+01
-2.932000000000000049e-05,9.069699999999999984e-04,0.000000000000000000e+00,2.148741998999999936e+01
-1.027099999999999975e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148741666000000095e+01
-2.932000000000000049e-05,9.069699999999999984e-04,0.000000000000000000e+00,2.148741998999999936e+01
1.947800000000000020e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148744549999999975e+01
1.989600000000000060e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148744177000000022e+01
2.032400000000000124e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148744664000000171e+01
2.032400000000000124e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148744664000000171e+01
2.612700000000000244e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148739863999999855e+01
3.507399999999999927e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148744014000000035e+01
4.265399999999999921e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148744600999999932e+01
5.259499999999999635e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148736612000000079e+01
4.186700000000000014e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148743736000000126e+01
4.186700000000000014e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148743736000000126e+01
4.098500000000000146e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148741307999999961e+01
6.029199999999999534e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148744693000000083e+01
6.150199999999999764e-04,9.069699999999999984e-04,0.000000000000000000e+00,2.148742247999999933e+01
8.058600000000000398e-04,9.069699999999999984e-04,1.025252946040000097e+03,2.148754828999999944e+01
8.082700000000000388e-04,9.069699999999999984e-04,1.024999260620000086e+03,2.148753762000000123e+01
8.094800000000000086e-04,9.069699999999999984e-04,1.024848273220000010e+03,2.148753608999999898e+01
8.018199999999999633e-04,9.069699999999999984e-04,1.025714855100000023e+03,2.148754075000000086e+01
8.018199999999999633e-04,9.069699999999999984e-04,1.025714855100000023e+03,2.148754075000000086e+01
7.939000000000000527e-04,9.069699999999999984e-04,1.026136005500000010e+03,2.148756914000000151e+01

==> images/pinning_csf/psi22.5/Ekin.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-04,5.448365211486817770e-11
1.000000000000000021e-03,9.673492610454562428e-11
1.500000000000000031e-03,1.643031537532806795e-10
2.000000000000000042e-03,1.826169788837433380e-10
2.500000000000000052e-03,1.926624774932861972e-10
3.000000000000000062e-03,2.023324966430664486e-10
3.500000000000000073e-03,2.114388048648834822e-10
4.000000000000000083e-03,2.141995280981064445e-10
4.500000000000000527e-03,2.223012000322342643e-10
5.000000000000000104e-03,2.384628951549530497e-10
5.499999999999999681e-03,2.470782101154328239e-10
6.000000000000000125e-03,2.310920804738999015e-10
6.500000000000000569e-03,1.833075881004333895e-10
7.000000000000000146e-03,1.235005185008049361e-10
7.499999999999999722e-03,8.051254600286486048e-11
8.000000000000000167e-03,5.781232565641404431e-11
8.500000000000000611e-03,4.531340673565865942e-11
9.000000000000001055e-03,3.818995133042336729e-11
9.499999999999999764e-03,3.422870114445687127e-11
1.000000000000000021e-02,3.185997158288956558e-11
1.050000000000000065e-02,3.111344762146473862e-11
1.099999999999999936e-02,3.384575247764588205e-11
1.149999999999999981e-02,3.986523300409318197e-11
1.200000000000000025e-02,4.678534716367722941e-11
1.250000000000000069e-02,5.094915628433229129e-11
1.300000000000000114e-02,4.948100447654725330e-11
1.349999999999999985e-02,4.275953024625779109e-11
1.400000000000000029e-02,3.321499004960061156e-11
1.450000000000000074e-02,2.342803962528706256e-11
1.499999999999999944e-02,1.492366287857294596e-11
1.549999999999999989e-02,8.347323164343836706e-12
1.600000000000000033e-02,3.989939112216235603e-12
1.650000000000000078e-02,1.732602366246283485e-12
1.700000000000000122e-02,1.382087706588209141e-12
1.750000000000000167e-02,2.667758613824845206e-12
1.800000000000000211e-02,5.212719552218915395e-12
1.849999999999999908e-02,8.615766651928426837e-12
1.899999999999999953e-02,1.241593249142170267e-11
1.949999999999999997e-02,1.617425121366978239e-11
2.000000000000000042e-02,1.938887685537338775e-11
2.050000000000000086e-02,2.166641317307949602e-11
2.100000000000000130e-02,2.276543900370598544e-11
2.150000000000000175e-02,2.263698354363441945e-11
2.199999999999999872e-02,2.134660445153713956e-11
2.249999999999999917e-02,1.912967860698700534e-11
2.299999999999999961e-02,1.629311591386795601e-11
2.350000000000000006e-02,1.317063160240650519e-11
2.400000000000000050e-02,1.006101258099079342e-11
2.450000000000000094e-02,7.226375862956048932e-12
2.500000000000000139e-02,4.856364335864783683e-12
2.550000000000000183e-02,3.089729696512223069e-12
2.600000000000000228e-02,1.996272709220648404e-12
2.649999999999999925e-02,1.525516738183796731e-12
2.699999999999999969e-02,1.589849242009222941e-12
2.750000000000000014e-02,2.035942627117038124e-12
2.800000000000000058e-02,2.675254130735994186e-12
2.850000000000000103e-02,3.353434382006527034e-12
2.900000000000000147e-02,3.940828144550324526e-12
2.950000000000000192e-02,4.280281718820334582e-12
2.999999999999999889e-02,4.341579508036376588e-12
3.049999999999999933e-02,4.146341700106860237e-12
3.099999999999999978e-02,3.755181329324842461e-12
3.150000000000000022e-02,3.223771695047617849e-12
3.200000000000000067e-02,2.624618820846081431e-12
3.250000000000000111e-02,2.026702510192990923e-12
3.300000000000000155e-02,1.495471689850092269e-12
3.350000000000000200e-02,1.083010225556791078e-12
3.400000000000000244e-02,8.202223689295354190e-13
3.450000000000000289e-02,7.198142120614649756e-13
3.500000000000000333e-02,7.768955547362567639e-13
3.550000000000000377e-02,9.748323354870084545e-13
3.600000000000000422e-02,1.283375895582139810e-12
3.649999999999999772e-02,1.658835913985968064e-12
3.699999999999999817e-02,2.054328331723809941e-12
3.749999999999999861e-02,2.420949051156640790e-12
3.799999999999999906e-02,2.714978763833642846e-12
3.849999999999999950e-02,2.912199823185802228e-12
3.899999999999999994e-02,3.002387005835772528e-12
3.950000000000000039e-02,2.970131579786540076e-12
4.000000000000000083e-02,2.836311934515834430e-12
4.050000000000000128e-02,2.612041775137186834e-12
4.100000000000000172e-02,2.344507956877351371e-12
4.150000000000000216e-02,2.035790821537376138e-12
4.200000000000000261e-02,1.717210165224969827e-12
4.250000000000000305e-02,1.411461504176259403e-12
4.300000000000000350e-02,1.141166314482689289e-12
4.350000000000000394e-02,9.173012222163381574e-13
4.399999999999999745e-02,7.385276840068401661e-13
4.449999999999999789e-02,6.009252392686904927e-13
4.499999999999999833e-02,4.983007092960179969e-13
4.549999999999999878e-02,4.240550915710629414e-13
4.599999999999999922e-02,3.749351017177105822e-13
4.649999999999999967e-02,3.437775885686279348e-13
4.700000000000000011e-02,3.261776291765273262e-13
4.750000000000000056e-02,3.158629115205259089e-13
4.800000000000000100e-02,3.086915239691735106e-13
4.850000000000000144e-02,2.935497032012791150e-13
4.900000000000000189e-02,2.807732962537557641e-13
4.950000000000000233e-02,2.637671423144639059e-13
5.000000000000000278e-02,2.549091586843133678e-13
5.050000000000000322e-02,1.646922901272774076e-11
5.100000000000000366e-02,5.934410914778711170e-11
5.150000000000000411e-02,1.220549121499061940e-10
5.200000000000000455e-02,1.989891380071640652e-10
5.249999999999999806e-02,2.855661511421204184e-10
5.299999999999999850e-02,3.775716722011567318e-10
5.349999999999999895e-02,4.720167517662049233e-10
5.399999999999999939e-02,5.649908781051637444e-10
5.449999999999999983e-02,6.523215174674990038e-10
5.500000000000000028e-02,7.339185476303102877e-10
5.550000000000000072e-02,8.074237108230592608e-10
5.600000000000000117e-02,8.688161373138430172e-10
5.650000000000000161e-02,9.158612489700319912e-10
5.700000000000000205e-02,9.486927986145022750e-10
5.750000000000000250e-02,9.648272991180422820e-10
5.800000000000000294e-02,9.672960042953492874e-10
5.850000000000000339e-02,9.609451889991763436e-10
5.900000000000000383e-02,9.485844969749453200e-10
5.950000000000000427e-02,9.307220578193666610e-10
5.999999999999999778e-02,9.074133038520815643e-10
6.049999999999999822e-02,8.801324963569643475e-10
6.099999999999999867e-02,8.496775031089785315e-10
6.149999999999999911e-02,8.165443539619448045e-10
6.199999999999999956e-02,7.821063995361330265e-10
6.250000000000000000e-02,7.478413581848146327e-10
6.300000000000000044e-02,7.140977382659914235e-10
6.350000000000000089e-02,6.805160641670229090e-10
6.400000000000000133e-02,6.478490829467775043e-10
6.450000000000000178e-02,6.153233647346498670e-10
6.500000000000000222e-02,5.829260349273683617e-10
6.550000000000000266e-02,5.512414574623109426e-10
6.600000000000000311e-02,5.196946263313295327e-10
6.650000000000000355e-02,4.882200956344605628e-10
6.700000000000000400e-02,4.573262631893159288e-10
6.750000000000000444e-02,4.299417138099671559e-10
6.800000000000000488e-02,4.060685634613038457e-10
6.850000000000000533e-02,3.850677907466889323e-10
6.900000000000000577e-02,3.648512959480286661e-10
6.950000000000000622e-02,3.451665043830872523e-10
7.000000000000000666e-02,3.257867991924286679e-10
7.050000000000000711e-02,3.058650791645050877e-10
7.100000000000000755e-02,2.857649624347687784e-10
7.150000000000000799e-02,2.677499651908875187e-10
7.200000000000000844e-02,2.520329654216767013e-10
7.249999999999999500e-02,2.386684566736221852e-10
7.299999999999999545e-02,2.284346967935562664e-10
7.349999999999999589e-02,2.178578525781631998e-10
7.399999999999999634e-02,2.033981978893280649e-10
7.449999999999999678e-02,1.896055787801743149e-10
7.499999999999999722e-02,1.771498918533325726e-10
7.549999999999999767e-02,1.642836928367615215e-10
7.599999999999999811e-02,1.531336307525635257e-10
7.649999999999999856e-02,1.481404304504394911e-10
7.699999999999999900e-02,1.413700431585312366e-10
7.749999999999999944e-02,1.369283348321915115e-10
7.799999999999999989e-02,1.354989111423492746e-10
7.850000000000000033e-02,1.255976706743240690e-10
7.900000000000000078e-02,1.227384656667709759e-10
7.950000000000000122e-02,1.217214241623878735e-10
8.000000000000000167e-02,1.230349689722061431e-10
8.050000000000000211e-02,1.207804679870605759e-10
8.100000000000000255e-02,1.202753931283951235e-10
8.150000000000000300e-02,1.209566891193390109e-10
8.200000000000000344e-02,1.211466491222381797e-10
8.250000000000000389e-02,1.214903593063354758e-10
8.300000000000000433e-02,1.205558404326439183e-10
8.350000000000000477e-02,1.183172166347503881e-10
8.400000000000000522e-02,1.307858079671860086e-10
8.450000000000000566e-02,1.222379952669144029e-10
8.500000000000000611e-02,1.263896226882934891e-10
8.550000000000000655e-02,1.307372599840164414e-10
8.600000000000000699e-02,1.350773125886917366e-10
8.650000000000000744e-02,1.353759765625000377e-10
8.700000000000000788e-02,1.395969688892364993e-10
8.750000000000000833e-02,1.393159180879593353e-10
8.799999999999999489e-02,1.449026912450790827e-10
8.849999999999999534e-02,1.424330174922943407e-10
8.899999999999999578e-02,1.437280476093292546e-10
8.949999999999999623e-02,1.448054462671280365e-10
8.999999999999999667e-02,1.476433575153351107e-10
9.049999999999999711e-02,1.494411677122116433e-10
9.099999999999999756e-02,1.538322716951370728e-10
9.149999999999999800e-02,1.598657667636871704e-10
9.199999999999999845e-02,1.645322591066360837e-10
9.249999999999999889e-02,2.484531998634339199e-10
9.299999999999999933e-02,1.754464060068131042e-10
9.349999999999999978e-02,1.795615255832672478e-10
9.400000000000000022e-02,1.843773722648621165e-10
9.450000000000000067e-02,1.847204267978668665e-10
9.500000000000000111e-02,1.868313103914261402e-10
9.550000000000000155e-02,1.891490072011948200e-10
9.600000000000000200e-02,1.925952434539795319e-10
9.650000000000000244e-02,1.962891072034836225e-10
9.700000000000000289e-02,2.716965079307557059e-10
9.750000000000000333e-02,2.046234607696533746e-10
9.800000000000000377e-02,4.681181013584138347e-10
9.850000000000000422e-02,2.091875225305557722e-10
9.900000000000000466e-02,2.119607329368591977e-10
9.950000000000000511e-02,2.162953466176987321e-10
1.000000000000000056e-01,2.226353287696838931e-10
1.005000000000000060e-01,2.279166579246521661e-10
1.010000000000000064e-01,2.865960896015167801e-10
1.015000000000000069e-01,2.344075739383698002e-10
1.020000000000000073e-01,2.369385808706284220e-10
1.025000000000000078e-01,2.395495772361755978e-10
1.030000000000000082e-01,2.419803589582443699e-10
1.035000000000000087e-01,2.471498847007751932e-10
1.040000000000000091e-01,2.510381937026978180e-10
1.044999999999999957e-01,2.781465351581574375e-10
1.049999999999999961e-01,2.571152150630951369e-10
1.054999999999999966e-01,2.587461471557617706e-10
1.059999999999999970e-01,2.614476978778839612e-10
1.064999999999999974e-01,2.674929797649384438e-10
1.069999999999999979e-01,2.745055556297302903e-10
1.074999999999999983e-01,3.531998693943024458e-10
1.079999999999999988e-01,2.815025150775910358e-10
1.084999999999999992e-01,2.851315438747407003e-10
1.089999999999999997e-01,3.675735890865326831e-10
1.095000000000000001e-01,2.881755530834198646e-10
1.100000000000000006e-01,2.936818599700928472e-10
1.105000000000000010e-01,2.996696531772614295e-10
1.110000000000000014e-01,3.081423938274384475e-10
1.115000000000000019e-01,3.253335952758789936e-10
1.120000000000000023e-01,3.129874169826508414e-10
1.125000000000000028e-01,3.161284923553467681e-10
1.130000000000000032e-01,3.214393556118012371e-10
1.135000000000000037e-01,4.603399038314820414e-10
1.140000000000000041e-01,3.339075148105622308e-10
1.145000000000000046e-01,3.389656245708466732e-10
1.150000000000000050e-01,3.424101769924164619e-10
1.155000000000000054e-01,3.487347066402436456e-10
1.160000000000000059e-01,3.545729517936707511e-10
1.165000000000000063e-01,4.058737456798554545e-10
1.170000000000000068e-01,3.661527633666992943e-10
1.175000000000000072e-01,3.715183734893799912e-10
1.180000000000000077e-01,3.763571381568909546e-10
1.185000000000000081e-01,4.041528999805451662e-10
1.190000000000000085e-01,3.845794796943665753e-10
1.195000000000000090e-01,3.883146345615387975e-10
1.199999999999999956e-01,4.735645949840547113e-10
1.204999999999999960e-01,4.049742221832276589e-10
1.209999999999999964e-01,4.103260040283204025e-10
1.214999999999999969e-01,4.179014265537262908e-10
1.219999999999999973e-01,4.232408404350281885e-10
1.224999999999999978e-01,4.298514723777772024e-10
1.229999999999999982e-01,4.346830248832703656e-10
1.234999999999999987e-01,4.396597743034364177e-10
1.239999999999999991e-01,4.453244805335999649e-10
1.244999999999999996e-01,4.507296681404115239e-10
1.250000000000000000e-01,4.551630318164826922e-10
1.255000000000000004e-01,4.643357992172242278e-10
1.260000000000000009e-01,4.781521558761597680e-10
1.265000000000000013e-01,5.050603151321412429e-10
1.270000000000000018e-01,4.959162473678589961e-10
1.275000000000000022e-01,5.051564574241639044e-10
1.280000000000000027e-01,5.109942555427552230e-10
1.285000000000000031e-01,5.184275507926941937e-10
1.290000000000000036e-01,5.262591838836671228e-10
1.295000000000000040e-01,5.409381985664368969e-10
1.300000000000000044e-01,5.586420893669130278e-10
1.305000000000000049e-01,5.576242804527283809e-10
1.310000000000000053e-01,5.652233362197877315e-10
1.315000000000000058e-01,5.759721398353578128e-10
1.320000000000000062e-01,8.576441407203676941e-10
1.325000000000000067e-01,5.942182540893556471e-10
1.330000000000000071e-01,6.033128499984743033e-10
1.335000000000000075e-01,6.156740784645082299e-10
1.340000000000000080e-01,6.288297176361085598e-10
1.345000000000000084e-01,6.406641006469728045e-10
1.350000000000000089e-01,6.597662568092348229e-10
1.355000000000000093e-01,6.731018424034120534e-10
1.360000000000000098e-01,6.882034540176393189e-10
1.365000000000000102e-01,7.056666612625124457e-10
1.370000000000000107e-01,7.202757596969606778e-10
1.375000000000000111e-01,7.540645003318788897e-10
1.380000000000000115e-01,7.459180951118471619e-10
1.385000000000000120e-01,7.610173821449281699e-10
1.390000000000000124e-01,7.783635258674623182e-10
1.395000000000000129e-01,7.943062186241151612e-10
1.400000000000000133e-01,8.137769103050234129e-10
1.405000000000000138e-01,8.400155901908877058e-10
1.410000000000000142e-01,8.621169328689577611e-10
1.415000000000000147e-01,8.864260911941530493e-10
1.420000000000000151e-01,9.094922542572024027e-10
1.425000000000000155e-01,9.272281527519228214e-10
1.430000000000000160e-01,9.471691250801088006e-10
1.435000000000000164e-01,9.711935520172121981e-10
1.440000000000000169e-01,9.928134679794313976e-10
1.444999999999999896e-01,1.015771508216858131e-09
1.449999999999999900e-01,1.038049459457397665e-09
1.454999999999999905e-01,1.061892151832580807e-09
1.459999999999999909e-01,1.088828682899475427e-09
1.464999999999999913e-01,1.143533825874328935e-09
1.469999999999999918e-01,1.151874661445618011e-09
1.474999999999999922e-01,1.191520571708679583e-09
1.479999999999999927e-01,1.227834105491638596e-09
1.484999999999999931e-01,1.260993719100952522e-09
1.489999999999999936e-01,1.303011178970337273e-09
1.494999999999999940e-01,1.333626508712768868e-09
1.499999999999999944e-01,1.412670731544495084e-09
1.504999999999999949e-01,1.418485045433044852e-09
1.509999999999999953e-01,1.457244038581848502e-09
1.514999999999999958e-01,1.488787889480591264e-09
1.519999999999999962e-01,1.496397972106934048e-09
1.524999999999999967e-01,1.526114463806152714e-09
1.529999999999999971e-01,1.515924811363220529e-09
1.534999999999999976e-01,1.480144381523132628e-09
1.539999999999999980e-01,1.449413895606995001e-09
1.544999999999999984e-01,1.468139886856079416e-09
1.549999999999999989e-01,1.359237432479858815e-09
1.554999999999999993e-01,1.289064407348633115e-09
1.559999999999999998e-01,1.228125810623169259e-09
1.565000000000000002e-01,1.159967899322510158e-09
1.570000000000000007e-01,1.134402394294739140e-09
1.575000000000000011e-01,1.067929029464721989e-09
1.580000000000000016e-01,1.013151526451111194e-09
1.585000000000000020e-01,9.597414731979372925e-10
1.590000000000000024e-01,9.114245176315309764e-10
1.595000000000000029e-01,8.762091398239138356e-10
1.600000000000000033e-01,8.235478997230531761e-10
1.605000000000000038e-01,7.594699859619142722e-10
1.610000000000000042e-01,7.306035161018373360e-10
1.615000000000000047e-01,7.019512057304384610e-10
1.620000000000000051e-01,6.696459054946901087e-10
1.625000000000000056e-01,6.552463173866274228e-10
1.630000000000000060e-01,6.331074237823487841e-10
1.635000000000000064e-01,6.240757703781130009e-10
1.640000000000000069e-01,6.011331081390382885e-10
1.645000000000000073e-01,6.051303148269655154e-10
1.650000000000000078e-01,5.752837657928468511e-10
1.655000000000000082e-01,5.516378879547120585e-10
1.660000000000000087e-01,5.438097715377808875e-10
1.665000000000000091e-01,5.234363675117493809e-10
1.670000000000000095e-01,5.040096044540406311e-10
1.675000000000000100e-01,4.701073169708253023e-10
1.680000000000000104e-01,4.476669430732728120e-10
1.685000000000000109e-01,4.632733464241028923e-10
1.690000000000000113e-01,4.559756517410279571e-10
1.695000000000000118e-01,4.408641159534455395e-10
1.700000000000000122e-01,4.374718964099885018e-10
1.705000000000000127e-01,4.319652318954469001e-10
1.710000000000000131e-01,4.279878139495850784e-10
1.715000000000000135e-01,4.365593492984773141e-10
1.720000000000000140e-01,4.726848006248475252e-10
1.725000000000000144e-01,4.820823669433594607e-10
1.730000000000000149e-01,4.848604798316957183e-10
1.735000000000000153e-01,5.017045140266419801e-10
1.740000000000000158e-01,5.478466153144837723e-10
1.745000000000000162e-01,5.089796781539918377e-10
1.750000000000000167e-01,5.280883908271791101e-10
1.755000000000000171e-01,5.380703806877137438e-10
1.759999999999999898e-01,5.772822499275208731e-10
1.764999999999999902e-01,5.321956872940064397e-10
1.769999999999999907e-01,5.258517861366273175e-10
1.774999999999999911e-01,5.377755165100098901e-10
1.779999999999999916e-01,5.468578338623048681e-10
1.784999999999999920e-01,5.274480581283570554e-10
1.789999999999999925e-01,5.150657892227174272e-10
1.794999999999999929e-01,5.122655630111695586e-10
1.799999999999999933e-01,4.996761977672578610e-10
1.804999999999999938e-01,4.973650574684144869e-10
1.809999999999999942e-01,5.017030835151673999e-10
1.814999999999999947e-01,4.939191937446595543e-10
1.819999999999999951e-01,4.849159717559815566e-10
1.824999999999999956e-01,4.629210829734803578e-10
1.829999999999999960e-01,4.644731581211091424e-10
1.834999999999999964e-01,4.468624889850617684e-10
1.839999999999999969e-01,4.417042732238770678e-10
1.844999999999999973e-01,4.349621534347535269e-10
1.849999999999999978e-01,4.122282564640046470e-10
1.854999999999999982e-01,4.125249981880189196e-10
1.859999999999999987e-01,3.995269834995270685e-10
1.864999999999999991e-01,3.740560710430146444e-10
1.869999999999999996e-01,3.825480341911316892e-10
1.875000000000000000e-01,3.680497109889985296e-10
1.880000000000000004e-01,3.709999322891236102e-10
1.885000000000000009e-01,3.694726526737214167e-10
1.890000000000000013e-01,3.625968694686890547e-10
1.895000000000000018e-01,3.508384525775910233e-10
1.900000000000000022e-01,3.332394957542420527e-10
1.905000000000000027e-01,3.222743570804596679e-10
1.910000000000000031e-01,3.278983235359192759e-10
1.915000000000000036e-01,3.299804031848908296e-10
1.920000000000000040e-01,3.300468623638154091e-10
1.925000000000000044e-01,3.164863586425781871e-10
1.930000000000000049e-01,2.935206890106201865e-10
1.935000000000000053e-01,2.819754779338837433e-10
1.940000000000000058e-01,2.860641479492188481e-10
1.945000000000000062e-01,2.891706526279450467e-10
1.950000000000000067e-01,2.899576127529145188e-10
1.955000000000000071e-01,2.851888537406922134e-10
1.960000000000000075e-01,3.307219743728638476e-10
1.965000000000000080e-01,2.861668467521668153e-10
1.970000000000000084e-01,2.889980375766754860e-10
1.975000000000000089e-01,2.720558643341065008e-10
1.980000000000000093e-01,2.519549727439881057e-10
1.985000000000000098e-01,2.656491994857788927e-10
1.990000000000000102e-01,2.450607419013977511e-10
1.995000000000000107e-01,4.730299115180970553e-10
2.000000000000000111e-01,2.809190750122071309e-10


==> images/pinning_csf/psi45.0/Ekin.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-04,5.448364093899728173e-11
1.000000000000000021e-03,9.673491865396501835e-11
1.500000000000000031e-03,1.643031239509583075e-10
2.000000000000000042e-03,1.826169192790985682e-10
2.500000000000000052e-03,1.926615834236145458e-10
3.000000000000000062e-03,2.023345381021500169e-10
3.500000000000000073e-03,2.114372551441193106e-10
4.000000000000000083e-03,2.141992896795273392e-10
4.500000000000000527e-03,2.223029732704163294e-10
5.000000000000000104e-03,2.384692877531052060e-10
5.499999999999999681e-03,2.470779269933701347e-10
6.000000000000000125e-03,2.310912609100342318e-10
6.500000000000000569e-03,1.833082586526871216e-10
7.000000000000000146e-03,1.235001534223556980e-10
7.499999999999999722e-03,8.051574230194093862e-11
8.000000000000000167e-03,5.780971422791482703e-11
8.500000000000000611e-03,4.531076550483705074e-11
9.000000000000001055e-03,3.818830102682114489e-11
9.499999999999999764e-03,3.422657772898674767e-11
1.000000000000000021e-02,3.185990080237389329e-11
1.050000000000000065e-02,3.111380152404309363e-11
1.099999999999999936e-02,3.384958952665330088e-11
1.149999999999999981e-02,3.987161815166474525e-11
1.200000000000000025e-02,4.679594561457635201e-11
1.250000000000000069e-02,5.095889419317246977e-11
1.300000000000000114e-02,4.949445649981500146e-11
1.349999999999999985e-02,4.277200251817704247e-11
1.400000000000000029e-02,3.322562575340271855e-11
1.450000000000000074e-02,2.343504875898361935e-11
1.499999999999999944e-02,1.492821332067251634e-11
1.549999999999999989e-02,8.350019343197347852e-12
1.600000000000000033e-02,3.991363104432821968e-12
1.650000000000000078e-02,1.733141602016985956e-12
1.700000000000000122e-02,1.382535556331277304e-12
1.750000000000000167e-02,2.667605644091964351e-12
1.800000000000000211e-02,5.214095115661622204e-12
1.849999999999999908e-02,8.618409745395185378e-12
1.899999999999999953e-02,1.241814158856869104e-11
1.949999999999999997e-02,1.617954112589359597e-11
2.000000000000000042e-02,1.939390227198601405e-11
2.050000000000000086e-02,2.166960760951042914e-11
2.100000000000000130e-02,2.276913821697235618e-11
2.150000000000000175e-02,2.264300547540188324e-11
2.199999999999999872e-02,2.135169133543968720e-11
2.249999999999999917e-02,1.913212612271309256e-11
2.299999999999999961e-02,1.629391498863697554e-11
2.350000000000000006e-02,1.317222043871879978e-11
2.400000000000000050e-02,1.005985029041767439e-11
2.450000000000000094e-02,7.225494831800462751e-12
2.500000000000000139e-02,4.854811821132899368e-12
2.550000000000000183e-02,3.089000470936299279e-12
2.600000000000000228e-02,1.996987266466022047e-12
2.649999999999999925e-02,1.526290317997336864e-12
2.699999999999999969e-02,1.591556938365102264e-12
2.750000000000000014e-02,2.038076752796769825e-12
2.800000000000000058e-02,2.678223885595799225e-12
2.850000000000000103e-02,3.355941269546748264e-12
2.900000000000000147e-02,3.943260759115220087e-12
2.950000000000000192e-02,4.282820038497449100e-12
2.999999999999999889e-02,4.343130160123111036e-12
3.049999999999999933e-02,4.146958235651255900e-12
3.099999999999999978e-02,3.755793673917652137e-12
3.150000000000000022e-02,3.223601030185819728e-12
3.200000000000000067e-02,2.623508684337139669e-12
3.250000000000000111e-02,2.025249879807234454e-12
3.300000000000000155e-02,1.494935480877757522e-12
3.350000000000000200e-02,1.082499977201223604e-12
3.400000000000000244e-02,8.197745773941280372e-13
3.450000000000000289e-02,7.196817314252258826e-13
3.500000000000000333e-02,7.773461984470489190e-13
3.550000000000000377e-02,9.756324579939248907e-13
3.600000000000000422e-02,1.285163452848792380e-12
3.649999999999999772e-02,1.660542795434594624e-12
3.699999999999999817e-02,2.056165831163526031e-12
3.749999999999999861e-02,2.423010999336839411e-12
3.799999999999999906e-02,2.716410439461470187e-12
3.849999999999999950e-02,2.913538366556168574e-12
3.899999999999999994e-02,3.002802375704050907e-12
3.950000000000000039e-02,2.970688510686159813e-12
4.000000000000000083e-02,2.836266532540321993e-12
4.050000000000000128e-02,2.611176809296012797e-12
4.100000000000000172e-02,2.343182452023030049e-12
4.150000000000000216e-02,2.034239005297422821e-12
4.200000000000000261e-02,1.716418657451868492e-12
4.250000000000000305e-02,1.410578959621489461e-12
4.300000000000000350e-02,1.140008913353085830e-12
4.350000000000000394e-02,9.162552305497232006e-13
4.399999999999999745e-02,7.378005539067091683e-13
4.449999999999999789e-02,6.004981114529075215e-13
4.499999999999999833e-02,4.978071665391326792e-13
4.549999999999999878e-02,4.235318338032812883e-13
4.599999999999999922e-02,3.746818983927369881e-13
4.649999999999999967e-02,3.434700483921916437e-13
4.700000000000000011e-02,3.258062934037298800e-13
4.750000000000000056e-02,3.155745798721910489e-13
4.800000000000000100e-02,3.084993222728372316e-13
4.850000000000000144e-02,2.933702780865133823e-13
4.900000000000000189e-02,2.804664254654199790e-13
4.950000000000000233e-02,2.641853352542967179e-13
5.000000000000000278e-02,2.549401542637497818e-13
5.050000000000000322e-02,1.645435206592083454e-11
5.100000000000000366e-02,5.931121483445168802e-11
5.150000000000000411e-02,1.220104247331619585e-10
5.200000000000000455e-02,1.988936513662338723e-10
5.249999999999999806e-02,2.854514420032502245e-10
5.299999999999999850e-02,3.774296343326569819e-10
5.349999999999999895e-02,4.718300402164460612e-10
5.399999999999999939e-02,5.647289156913758557e-10
5.449999999999999983e-02,6.520464420318605036e-10
5.500000000000000028e-02,7.334922552108767027e-10
5.550000000000000072e-02,8.067433238029482367e-10
5.600000000000000117e-02,8.678431510925295494e-10
5.650000000000000161e-02,9.144244790077212026e-10
5.700000000000000205e-02,9.467329382896425388e-10
5.750000000000000250e-02,9.623914957046511381e-10
5.800000000000000294e-02,9.645295739173891645e-10
5.850000000000000339e-02,9.579014778137210545e-10
5.900000000000000383e-02,9.450821280479432805e-10
5.950000000000000427e-02,9.266482591629030468e-10
5.999999999999999778e-02,9.025494456291201347e-10
6.049999999999999822e-02,8.745056986808778994e-10
6.099999999999999867e-02,8.435043096542360241e-10
6.149999999999999911e-02,8.100924491882326541e-10
6.199999999999999956e-02,7.752103209495546767e-10
6.250000000000000000e-02,7.399273514747621480e-10
6.300000000000000044e-02,7.045901417732240258e-10
6.350000000000000089e-02,6.689968109130861339e-10
6.400000000000000133e-02,6.348547935485841189e-10
6.450000000000000178e-02,6.021465063095093966e-10
6.500000000000000222e-02,5.698991417884828348e-10
6.550000000000000266e-02,5.380259752273560830e-10
6.600000000000000311e-02,5.061769485473633762e-10
6.650000000000000355e-02,4.747147262096406633e-10
6.700000000000000400e-02,4.445103108882905283e-10
6.750000000000000444e-02,4.174118340015412653e-10
6.800000000000000488e-02,3.929520845413209113e-10
6.850000000000000533e-02,3.708362281322480363e-10
6.900000000000000577e-02,3.490324616432190834e-10
6.950000000000000622e-02,3.278194367885590548e-10
7.000000000000000666e-02,3.079108297824860342e-10
7.050000000000000711e-02,2.885558903217316689e-10
7.100000000000000755e-02,2.694594860076904983e-10
7.150000000000000799e-02,2.514292895793915526e-10
7.200000000000000844e-02,2.342317104339600362e-10
7.249999999999999500e-02,2.188189923763275644e-10
7.299999999999999545e-02,2.079950273036957276e-10
7.349999999999999589e-02,1.972870677709579909e-10
7.399999999999999634e-02,1.839305162429810146e-10
7.449999999999999678e-02,1.704762279987335697e-10
7.499999999999999722e-02,1.580808460712433300e-10
7.549999999999999767e-02,1.466183811426162993e-10
7.599999999999999811e-02,1.360953301191330393e-10
7.649999999999999856e-02,1.288480907678604363e-10
7.699999999999999900e-02,1.216029599308967903e-10
7.749999999999999944e-02,1.154923141002655329e-10
7.799999999999999989e-02,1.091451644897461168e-10
7.850000000000000033e-02,1.026791632175445875e-10
7.900000000000000078e-02,9.639291465282442449e-11
7.950000000000000122e-02,9.404923766851427180e-11
8.000000000000000167e-02,9.569276124238970955e-11
8.050000000000000211e-02,1.672557294368744413e-10
8.100000000000000255e-02,8.948440849781039428e-11
8.150000000000000300e-02,8.797172456979754337e-11
8.200000000000000344e-02,1.732728630304336983e-10
8.250000000000000389e-02,8.505745977163317419e-11
8.300000000000000433e-02,8.403103798627855778e-11
8.350000000000000477e-02,8.348698914051058663e-11
8.400000000000000522e-02,8.292949199676516382e-11
8.450000000000000566e-02,8.356538414955141111e-11
8.500000000000000611e-02,8.554922044277193942e-11
8.550000000000000655e-02,8.642609417438509191e-11
8.600000000000000699e-02,8.818855881690981064e-11
8.650000000000000744e-02,8.933970332145692794e-11
8.700000000000000788e-02,8.996179699897768445e-11
8.750000000000000833e-02,9.111813455820086429e-11
8.799999999999999489e-02,3.994520008563996484e-10
8.849999999999999534e-02,9.350115060806277382e-11
8.899999999999999578e-02,9.448717534542085841e-11
8.949999999999999623e-02,9.565353393554689945e-11
8.999999999999999667e-02,9.586865454912188442e-11
9.049999999999999711e-02,1.124466508626938173e-10
9.099999999999999756e-02,9.674754738807681325e-11
9.149999999999999800e-02,9.766191244125368869e-11
9.199999999999999845e-02,9.832626581192019691e-11
9.249999999999999889e-02,1.670621484518051606e-10
9.299999999999999933e-02,1.001685857772827440e-10
9.349999999999999978e-02,1.015365123748779517e-10
9.400000000000000022e-02,1.038264259696007086e-10
9.450000000000000067e-02,1.235713735222816874e-10
9.500000000000000111e-02,1.106132194399834005e-10
9.550000000000000155e-02,1.140258386731148057e-10
9.600000000000000200e-02,1.172204539179802348e-10
9.650000000000000244e-02,1.205964758992195555e-10
9.700000000000000289e-02,1.518536657094955979e-10
9.750000000000000333e-02,1.254727095365524757e-10
9.800000000000000377e-02,1.281304210424423579e-10
9.850000000000000422e-02,1.289339810609817759e-10
9.900000000000000466e-02,1.308349967002869100e-10
9.950000000000000511e-02,1.338033974170685061e-10
1.000000000000000056e-01,1.478406935930252549e-10
1.005000000000000060e-01,1.397699564695358653e-10
1.010000000000000064e-01,1.424777209758759025e-10
1.015000000000000069e-01,1.457696259021759487e-10
1.020000000000000073e-01,1.496775895357132272e-10
1.025000000000000078e-01,1.558404415845871417e-10
1.030000000000000082e-01,1.637799441814422956e-10
1.035000000000000087e-01,1.654473096132278902e-10
1.040000000000000091e-01,1.684489399194717760e-10
1.044999999999999957e-01,1.731762886047363843e-10
1.049999999999999961e-01,1.861029267311096637e-10
1.054999999999999966e-01,1.809037327766418928e-10
1.059999999999999970e-01,1.862248182296753374e-10
1.064999999999999974e-01,1.910172402858734772e-10
1.069999999999999979e-01,1.957064867019653874e-10
1.074999999999999983e-01,2.004618942737579760e-10
1.079999999999999988e-01,2.055852264165878874e-10
1.084999999999999992e-01,2.100156992673874457e-10
1.089999999999999997e-01,2.166990935802460277e-10
1.095000000000000001e-01,2.286855429410935023e-10
1.100000000000000006e-01,2.213530391454697337e-10
1.105000000000000010e-01,2.235094457864761873e-10
1.110000000000000014e-01,2.259059846401215302e-10
1.115000000000000019e-01,2.292804121971130953e-10
1.120000000000000023e-01,2.344575673341751595e-10
1.125000000000000028e-01,2.533449828624726041e-10
1.130000000000000032e-01,2.468165308237076243e-10
1.135000000000000037e-01,2.552357912063599485e-10
1.140000000000000041e-01,2.602917850017548409e-10
1.145000000000000046e-01,2.664043009281159371e-10
1.150000000000000050e-01,2.725972831249237980e-10
1.155000000000000054e-01,2.900929749011994232e-10
1.160000000000000059e-01,2.893265187740326465e-10
1.165000000000000063e-01,2.951973080635071495e-10
1.170000000000000068e-01,3.021160364151001683e-10
1.175000000000000072e-01,3.120847344398499584e-10
1.180000000000000077e-01,3.196685910224915196e-10
1.185000000000000081e-01,3.343026936054230502e-10
1.190000000000000085e-01,3.316150307655335570e-10
1.195000000000000090e-01,3.351122140884400236e-10
1.199999999999999956e-01,3.495431542396546579e-10
1.204999999999999960e-01,3.536744117736817487e-10
1.209999999999999964e-01,3.646218478679658028e-10
1.214999999999999969e-01,3.757102787494660179e-10
1.219999999999999973e-01,3.835434317588806949e-10
1.224999999999999978e-01,3.902967572212220047e-10
1.229999999999999982e-01,4.648033976554871820e-10
1.234999999999999987e-01,4.035521149635316016e-10
1.239999999999999991e-01,4.138975441455842185e-10
1.244999999999999996e-01,4.271748661994935146e-10
1.250000000000000000e-01,4.413418173789979297e-10
1.255000000000000004e-01,4.515216946601868741e-10
1.260000000000000009e-01,4.597888588905335705e-10
1.265000000000000013e-01,4.663175940513611878e-10
1.270000000000000018e-01,4.745588302612305882e-10
1.275000000000000022e-01,4.902064800262452421e-10
1.280000000000000027e-01,5.032016038894654573e-10
1.285000000000000031e-01,5.174747705459595977e-10
1.290000000000000036e-01,5.301173925399781990e-10
1.295000000000000040e-01,5.425191521644593573e-10
1.300000000000000044e-01,5.515140891075135939e-10
1.305000000000000049e-01,5.601972937583925277e-10
1.310000000000000053e-01,5.914489626884461570e-10
1.315000000000000058e-01,5.886654257774355055e-10
1.320000000000000062e-01,6.081327199935914870e-10
1.325000000000000067e-01,6.157442331314088513e-10
1.330000000000000071e-01,6.312946081161500870e-10
1.335000000000000075e-01,6.493921875953675580e-10
1.340000000000000080e-01,6.700504422187806502e-10
1.345000000000000084e-01,6.954708099365235743e-10
1.350000000000000089e-01,7.052581906318666277e-10
1.355000000000000093e-01,7.201432585716249338e-10
1.360000000000000098e-01,7.352604269981386596e-10
1.365000000000000102e-01,7.543519139289858121e-10
1.370000000000000107e-01,1.015087127685547087e-09
1.375000000000000111e-01,7.858445644378663724e-10
1.380000000000000115e-01,8.031895160675051234e-10
1.385000000000000120e-01,8.244950771331789392e-10
1.390000000000000124e-01,8.468585610389712187e-10
1.395000000000000129e-01,9.274122714996340780e-10
1.400000000000000133e-01,8.960316181182863595e-10
1.405000000000000138e-01,9.186918735504153352e-10
1.410000000000000142e-01,9.433077573776247404e-10
1.415000000000000147e-01,9.661309719085695762e-10
1.420000000000000151e-01,9.927123785018923978e-10
1.425000000000000155e-01,1.026485085487366094e-09
1.430000000000000160e-01,1.056196093559265415e-09
1.435000000000000164e-01,1.084953546524048054e-09
1.440000000000000169e-01,1.118412256240845037e-09
1.444999999999999896e-01,1.155208945274353413e-09
1.449999999999999900e-01,1.195094227790832897e-09
1.454999999999999905e-01,1.261730909347534476e-09
1.459999999999999909e-01,1.277118802070618011e-09
1.464999999999999913e-01,1.319488167762756729e-09
1.469999999999999918e-01,1.361068367958069206e-09
1.474999999999999922e-01,1.423446774482727450e-09
1.479999999999999927e-01,1.455127358436584952e-09
1.484999999999999931e-01,1.503944754600525391e-09
1.489999999999999936e-01,1.555748581886291927e-09
1.494999999999999940e-01,1.610582351684570646e-09
1.499999999999999944e-01,1.726458549499512101e-09
1.504999999999999949e-01,1.725115060806274917e-09
1.509999999999999953e-01,1.791034936904907748e-09
1.514999999999999958e-01,1.859921336174011628e-09
1.519999999999999962e-01,2.029443264007568906e-09
1.524999999999999967e-01,2.003622055053711637e-09
1.529999999999999971e-01,2.072009325027466486e-09
1.534999999999999976e-01,2.148523092269898013e-09
1.539999999999999980e-01,2.327861547470093265e-09
1.544999999999999984e-01,2.304553508758545407e-09
1.549999999999999989e-01,2.383477687835693892e-09
1.554999999999999993e-01,2.467501878738404094e-09
1.559999999999999998e-01,2.521467685699463415e-09
1.565000000000000002e-01,2.688518762588501662e-09
1.570000000000000007e-01,2.653806209564209646e-09
1.575000000000000011e-01,2.715986490249634552e-09
1.580000000000000016e-01,2.725334882736206720e-09
1.585000000000000020e-01,2.761268138885498931e-09
1.590000000000000024e-01,2.640791416168213669e-09
1.595000000000000029e-01,2.548249721527100479e-09
1.600000000000000033e-01,2.484097957611084756e-09
1.605000000000000038e-01,2.372140884399414507e-09
1.610000000000000042e-01,2.296955823898315996e-09
1.615000000000000047e-01,2.109511375427246760e-09
1.620000000000000051e-01,1.940749883651733805e-09
1.625000000000000056e-01,1.731690883636475020e-09
1.630000000000000060e-01,1.578015923500061442e-09
1.635000000000000064e-01,1.385332345962524747e-09
1.640000000000000069e-01,1.264700412750244380e-09
1.645000000000000073e-01,1.161720991134643916e-09
1.650000000000000078e-01,1.107800483703613623e-09
1.655000000000000082e-01,1.032206654548645367e-09
1.660000000000000087e-01,9.624155163764955916e-10
1.665000000000000091e-01,9.229753613471987278e-10
1.670000000000000095e-01,9.848982691764835156e-10
1.675000000000000100e-01,9.290627837181094095e-10
1.680000000000000104e-01,7.849841713905337037e-10
1.685000000000000109e-01,6.572948098182680417e-10
1.690000000000000113e-01,5.852662324905397471e-10
1.695000000000000118e-01,4.933983683586122235e-10
1.700000000000000122e-01,4.169568121433259162e-10
1.705000000000000127e-01,3.586061298847199659e-10
1.710000000000000131e-01,3.021364510059357476e-10
1.715000000000000135e-01,2.474929690361023410e-10
1.720000000000000140e-01,1.988510936498642583e-10
1.725000000000000144e-01,1.624131202697754468e-10
1.730000000000000149e-01,1.376998424530029545e-10
1.735000000000000153e-01,1.155792251229286566e-10
1.740000000000000158e-01,1.021741479635238921e-10
1.745000000000000162e-01,9.795598685741427057e-11
1.750000000000000167e-01,9.858758747577669970e-11
1.755000000000000171e-01,1.000017747282982080e-10
1.759999999999999898e-01,9.904205054044726345e-11
1.764999999999999902e-01,8.903379738330842890e-11
1.769999999999999907e-01,7.403965294361115942e-11
1.774999999999999911e-01,6.556920707225801399e-11
1.779999999999999916e-01,6.243923678994179898e-11
1.784999999999999920e-01,6.405910849571229193e-11
1.789999999999999925e-01,7.402056455612184536e-11
1.794999999999999929e-01,7.614172250032427160e-11
1.799999999999999933e-01,8.270940929651262862e-11
1.804999999999999938e-01,8.870349824428560654e-11
1.809999999999999942e-01,1.030512005090713800e-10
1.814999999999999947e-01,1.068165004253387734e-10
1.819999999999999951e-01,1.170026659965515462e-10
1.824999999999999956e-01,1.175687462091446312e-10
1.829999999999999960e-01,1.166114434599876789e-10
1.834999999999999964e-01,1.101001426577568375e-10
1.839999999999999969e-01,1.073277965188026655e-10
1.844999999999999973e-01,9.910380840301516406e-11
1.849999999999999978e-01,9.694225341081621892e-11
1.854999999999999982e-01,8.299022912979128030e-11
1.859999999999999987e-01,7.547768950462343049e-11
1.864999999999999991e-01,6.080883741378786219e-11
1.869999999999999996e-01,5.966430529952051107e-11
1.875000000000000000e-01,5.162658914923669077e-11
1.880000000000000004e-01,4.324568435549736889e-11
1.885000000000000009e-01,5.066159367561341836e-11
1.890000000000000013e-01,3.450424224138260857e-11
1.895000000000000018e-01,3.012613207101822494e-11
1.900000000000000022e-01,2.582905814051628739e-11
1.905000000000000027e-01,2.341512404382229490e-11
1.910000000000000031e-01,2.261736802756786938e-11
1.915000000000000036e-01,1.817807368934155003e-11
1.920000000000000040e-01,1.451792009174824175e-11
1.925000000000000044e-01,1.971173286437988800e-11
1.930000000000000049e-01,2.525770850479603577e-11
1.935000000000000053e-01,1.820685155689716867e-11
1.940000000000000058e-01,1.336065400391817433e-11
1.945000000000000062e-01,1.614969223737717105e-11
1.950000000000000067e-01,1.749481074512005351e-11
1.955000000000000071e-01,1.554561592638492877e-11
1.960000000000000075e-01,1.629978418350220201e-11
1.965000000000000080e-01,1.774940267205238895e-11
1.970000000000000084e-01,1.833977177739143704e-11
1.975000000000000089e-01,2.092798426747322783e-11
1.980000000000000093e-01,2.110436372458935459e-11
1.985000000000000098e-01,1.849079132080078467e-11
1.990000000000000102e-01,1.835637167096138621e-11
1.995000000000000107e-01,1.871524751186371275e-11
2.000000000000000111e-01,1.759284175932407820e-11


==> images/pinning_csf/psi67.5/Ekin.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-04,5.448342859745027131e-11
1.000000000000000021e-03,9.673456102609637330e-11
1.500000000000000031e-03,1.643028408288956184e-10
2.000000000000000042e-03,1.826170980930328778e-10
2.500000000000000052e-03,1.926635205745697603e-10
3.000000000000000062e-03,2.023349702358246437e-10
3.500000000000000073e-03,2.114388644695282521e-10
4.000000000000000083e-03,2.142059952020645826e-10
4.500000000000000527e-03,2.223037630319596012e-10
5.000000000000000104e-03,2.384752631187439474e-10
5.499999999999999681e-03,2.470820397138596432e-10
6.000000000000000125e-03,2.310914844274521511e-10
6.500000000000000569e-03,1.833076328039169734e-10
7.000000000000000146e-03,1.235020905733108867e-10
7.499999999999999722e-03,8.051136136054995274e-11
8.000000000000000167e-03,5.781164392828942918e-11
8.500000000000000611e-03,4.531086236238481147e-11
9.000000000000001055e-03,3.818581625819207327e-11
9.499999999999999764e-03,3.422652557492257080e-11
1.000000000000000021e-02,3.186067566275597264e-11
1.050000000000000065e-02,3.111635334789754104e-11
1.099999999999999936e-02,3.384639322757721628e-11
1.149999999999999981e-02,3.986638784408570477e-11
1.200000000000000025e-02,4.679210111498834017e-11
1.250000000000000069e-02,5.095627903938294953e-11
1.300000000000000114e-02,4.949147254228593374e-11
1.349999999999999985e-02,4.277141019701958860e-11
1.400000000000000029e-02,3.322519361972809825e-11
1.450000000000000074e-02,2.343496121466160311e-11
1.499999999999999944e-02,1.492809318006038955e-11
1.549999999999999989e-02,8.350535295903684671e-12
1.600000000000000033e-02,3.991527017205954450e-12
1.650000000000000078e-02,1.733441255055368484e-12
1.700000000000000122e-02,1.382443238981068467e-12
1.750000000000000167e-02,2.667667111381888930e-12
1.800000000000000211e-02,5.213375203311444514e-12
1.849999999999999908e-02,8.615716360509398223e-12
1.899999999999999953e-02,1.241653040051460614e-11
1.949999999999999997e-02,1.617706194519997233e-11
2.000000000000000042e-02,1.939092203974724283e-11
2.050000000000000086e-02,2.166618965566158963e-11
2.100000000000000130e-02,2.276868745684624368e-11
2.150000000000000175e-02,2.263951674103737466e-11
2.199999999999999872e-02,2.134665846824646467e-11
2.249999999999999917e-02,1.912969909608364579e-11
2.299999999999999961e-02,1.629114896059036623e-11
2.350000000000000006e-02,1.316938269883394566e-11
2.400000000000000050e-02,1.005956064909696795e-11
2.450000000000000094e-02,7.225048262625934616e-12
2.500000000000000139e-02,4.854248370975257119e-12
2.550000000000000183e-02,3.089409088715911615e-12
2.600000000000000228e-02,1.996475737541914342e-12
2.649999999999999925e-02,1.526509877294302411e-12
2.699999999999999969e-02,1.591843320056796439e-12
2.750000000000000014e-02,2.038308419287205463e-12
2.800000000000000058e-02,2.678632736206055497e-12
2.850000000000000103e-02,3.355666995048523776e-12
2.900000000000000147e-02,3.943080548197032336e-12
2.950000000000000192e-02,4.281782079488040416e-12
2.999999999999999889e-02,4.343133885413409153e-12
3.049999999999999933e-02,4.147117957472802394e-12
3.099999999999999978e-02,3.755147336050869117e-12
3.150000000000000022e-02,3.222742117941380332e-12
3.200000000000000067e-02,2.622899832203984982e-12
3.250000000000000111e-02,2.024887129664421618e-12
3.300000000000000155e-02,1.494256779551506484e-12
3.350000000000000200e-02,1.082210335880518173e-12
3.400000000000000244e-02,8.195048430934550357e-13
3.450000000000000289e-02,7.196341757662596703e-13
3.500000000000000333e-02,7.773034158162775221e-13
3.550000000000000377e-02,9.756608051247897728e-13
3.600000000000000422e-02,1.285345526412129796e-12
3.649999999999999772e-02,1.660514855757356123e-12
3.699999999999999817e-02,2.055576536804438073e-12
3.749999999999999861e-02,2.422467339783907421e-12
3.799999999999999906e-02,2.715417183935642942e-12
3.849999999999999950e-02,2.913168864324689694e-12
3.899999999999999994e-02,3.003180725499988420e-12
3.950000000000000039e-02,2.970247529447079661e-12
4.000000000000000083e-02,2.835856517776847662e-12
4.050000000000000128e-02,2.610819181427360477e-12
4.100000000000000172e-02,2.342733088880777922e-12
4.150000000000000216e-02,2.033590339124203277e-12
4.200000000000000261e-02,1.715192338451743614e-12
4.250000000000000305e-02,1.410104683600366558e-12
4.300000000000000350e-02,1.139576081186533312e-12
4.350000000000000394e-02,9.160590125247837849e-13
4.399999999999999745e-02,7.374954875558617101e-13
4.449999999999999789e-02,6.002338486723603333e-13
4.499999999999999833e-02,4.976384225301446003e-13
4.549999999999999878e-02,4.236044187564403954e-13
4.599999999999999922e-02,3.746893198695034868e-13
4.649999999999999967e-02,3.435441176407040202e-13
4.700000000000000011e-02,3.258303040638566690e-13
4.750000000000000056e-02,3.154808073304594343e-13
4.800000000000000100e-02,3.084549680352211905e-13
4.850000000000000144e-02,2.932742936536670590e-13
4.900000000000000189e-02,2.804547257255763708e-13
4.950000000000000233e-02,2.639571903273464095e-13
5.000000000000000278e-02,2.548515622038394653e-13
5.050000000000000322e-02,1.645360141992569537e-11
5.100000000000000366e-02,5.930764973163606240e-11
5.150000000000000411e-02,1.220005378127098489e-10
5.200000000000000455e-02,1.988762915134430524e-10
5.249999999999999806e-02,2.854484915733337930e-10
5.299999999999999850e-02,3.774205744266510833e-10
5.349999999999999895e-02,4.718132913112642035e-10
5.399999999999999939e-02,5.647200942039490883e-10
5.449999999999999983e-02,6.519671082496644439e-10
5.500000000000000028e-02,7.334150671958925650e-10
5.550000000000000072e-02,8.066521883010866577e-10
5.600000000000000117e-02,8.676769733428957546e-10
5.650000000000000161e-02,9.141849875450136991e-10
5.700000000000000205e-02,9.463951587677003486e-10
5.750000000000000250e-02,9.618745446205141330e-10
5.800000000000000294e-02,9.638612270355227391e-10
5.850000000000000339e-02,9.570977091789248774e-10
5.900000000000000383e-02,9.441296458244326114e-10
5.950000000000000427e-02,9.254942536354067691e-10
5.999999999999999778e-02,9.011848568916322980e-10
6.049999999999999822e-02,8.729522824287416506e-10
6.099999999999999867e-02,8.418146371841432971e-10
6.149999999999999911e-02,8.083294034004213710e-10
6.199999999999999956e-02,7.733505964279177258e-10
6.250000000000000000e-02,7.378003001213075551e-10
6.300000000000000044e-02,7.020357251167299386e-10
6.350000000000000089e-02,6.658114790916445098e-10
6.400000000000000133e-02,6.306167840957642964e-10
6.450000000000000178e-02,5.967721939086915754e-10
6.500000000000000222e-02,5.638608336448670728e-10
6.550000000000000266e-02,5.314309000968934261e-10
6.600000000000000311e-02,4.990514814853669072e-10
6.650000000000000355e-02,4.667575359344483906e-10
6.700000000000000400e-02,4.353843033313752314e-10
6.750000000000000444e-02,4.073878526687622926e-10
6.800000000000000488e-02,3.822445571422577755e-10
6.850000000000000533e-02,3.591338098049164776e-10
6.900000000000000577e-02,3.364483118057251756e-10
6.950000000000000622e-02,3.139452040195465714e-10
7.000000000000000666e-02,2.927418649196625638e-10
7.050000000000000711e-02,2.724472284317017385e-10
7.100000000000000755e-02,2.530610561370850161e-10
7.150000000000000799e-02,2.347428798675537696e-10
7.200000000000000844e-02,2.171105742454529437e-10
7.249999999999999500e-02,2.007828503847122752e-10
7.299999999999999545e-02,1.886276453733444829e-10
7.349999999999999589e-02,1.764579713344574548e-10
7.399999999999999634e-02,1.622371375560760912e-10
7.449999999999999678e-02,1.490086615085602116e-10
7.499999999999999722e-02,1.367545425891876618e-10
7.549999999999999767e-02,1.250793784856796514e-10
7.599999999999999811e-02,1.140962615609169303e-10
7.649999999999999856e-02,1.057751625776291214e-10
7.699999999999999900e-02,9.827359765768054109e-11
7.749999999999999944e-02,9.246778488159182169e-11
7.799999999999999989e-02,8.676333725452424999e-11
7.850000000000000033e-02,7.963002473115922673e-11
7.900000000000000078e-02,7.531595975160601030e-11
7.950000000000000122e-02,6.968083977699281022e-11
8.000000000000000167e-02,6.772447377443315658e-11
8.050000000000000211e-02,6.598924845457078728e-11
8.100000000000000255e-02,6.449756771326067304e-11
8.150000000000000300e-02,1.895104497671127929e-10
8.200000000000000344e-02,5.930599942803384646e-11
8.250000000000000389e-02,5.700469762086869518e-11
8.300000000000000433e-02,5.544080957770348885e-11
8.350000000000000477e-02,5.799206718802453398e-11
8.400000000000000522e-02,5.272978544235230713e-11
8.450000000000000566e-02,5.213777720928193260e-11
8.500000000000000611e-02,9.849573671817781764e-11
8.550000000000000655e-02,5.082574114203454730e-11
8.600000000000000699e-02,5.139599367976189774e-11
8.650000000000000744e-02,5.189314112067224051e-11
8.700000000000000788e-02,6.069714576005937220e-11
8.750000000000000833e-02,5.264721065759660477e-11
8.799999999999999489e-02,5.031545087695123398e-11
8.849999999999999534e-02,4.955267906188966138e-11
8.899999999999999578e-02,4.940750449895860326e-11
8.949999999999999623e-02,4.981390386819840991e-11
8.999999999999999667e-02,4.786539077758790353e-11
9.049999999999999711e-02,4.681020230054856445e-11
9.099999999999999756e-02,2.228566557168961189e-10
9.149999999999999800e-02,4.551018401980401183e-11
9.199999999999999845e-02,4.585436359047891262e-11
9.249999999999999889e-02,4.597026482224465897e-11
9.299999999999999933e-02,4.811246320605279334e-11
9.349999999999999978e-02,4.938930273056031530e-11
9.400000000000000022e-02,6.329854577779772063e-11
9.450000000000000067e-02,4.917350783944131467e-11
9.500000000000000111e-02,4.964329674839974889e-11
9.550000000000000155e-02,4.976116865873337829e-11
9.600000000000000200e-02,8.960635215044024486e-11
9.650000000000000244e-02,5.190554261207581960e-11
9.700000000000000289e-02,5.178562924265862839e-11
9.750000000000000333e-02,5.197140574455262929e-11
9.800000000000000377e-02,5.272307619452478023e-11
9.850000000000000422e-02,5.375345051288605871e-11
9.900000000000000466e-02,5.643436312675477648e-11
9.950000000000000511e-02,6.026114895939828370e-11
1.000000000000000056e-01,6.188340857625008754e-11
1.005000000000000060e-01,7.436586171388627809e-11
1.010000000000000064e-01,6.379274278879167711e-11
1.015000000000000069e-01,6.404908746480943074e-11
1.020000000000000073e-01,6.559256464242936719e-11
1.025000000000000078e-01,6.754565238952638089e-11
1.030000000000000082e-01,7.217284291982652824e-11
1.035000000000000087e-01,8.044455200433733417e-11
1.040000000000000091e-01,7.310996949672700651e-11
1.044999999999999957e-01,7.456708699464799863e-11
1.049999999999999961e-01,7.686680555343630331e-11
1.054999999999999966e-01,8.339850604534151223e-11
1.059999999999999970e-01,8.842113614082338915e-11
1.064999999999999974e-01,8.374370634555818423e-11
1.069999999999999979e-01,8.584967255592347865e-11
1.074999999999999983e-01,8.818663656711580795e-11
1.079999999999999988e-01,9.059256315231325790e-11
1.084999999999999992e-01,9.253929555416109325e-11
1.089999999999999997e-01,9.507764130830767369e-11
1.095000000000000001e-01,1.085870042443275808e-10
1.100000000000000006e-01,9.658309817314149970e-11
1.105000000000000010e-01,9.734179824590685111e-11
1.110000000000000014e-01,9.911654144525529976e-11
1.115000000000000019e-01,1.019810140132904371e-10
1.120000000000000023e-01,1.148511394858360553e-10
1.125000000000000028e-01,1.131557896733284363e-10
1.130000000000000032e-01,1.161208301782608306e-10
1.135000000000000037e-01,1.192729324102402037e-10
1.140000000000000041e-01,1.246999949216842942e-10
1.145000000000000046e-01,1.275627464056015433e-10
1.150000000000000050e-01,1.260334998369217373e-10
1.155000000000000054e-01,1.289147734642029092e-10
1.160000000000000059e-01,1.330620348453522214e-10
1.165000000000000063e-01,1.438707411289215506e-10
1.170000000000000068e-01,1.463213860988617354e-10
1.175000000000000072e-01,1.433755457401276148e-10
1.180000000000000077e-01,1.470995098352432540e-10
1.185000000000000081e-01,1.517734825611114965e-10
1.190000000000000085e-01,1.742756068706512815e-10
1.195000000000000090e-01,1.628191471099853900e-10
1.199999999999999956e-01,1.670503914356232252e-10
1.204999999999999960e-01,1.762568205595017031e-10
1.209999999999999964e-01,1.849283277988434454e-10
1.214999999999999969e-01,1.820261627435684578e-10
1.219999999999999973e-01,1.883801817893982537e-10
1.224999999999999978e-01,1.901676952838898289e-10
1.229999999999999982e-01,1.950637996196747290e-10
1.234999999999999987e-01,2.661442756652832629e-10
1.239999999999999991e-01,2.065328359603882515e-10
1.244999999999999996e-01,2.129541635513306168e-10
1.250000000000000000e-01,2.198030054569244915e-10
1.255000000000000004e-01,2.273982167243958109e-10
1.260000000000000009e-01,4.621793925762178001e-10
1.265000000000000013e-01,2.430959343910217799e-10
1.270000000000000018e-01,2.519967257976532619e-10
1.275000000000000022e-01,2.606837749481202010e-10
1.280000000000000027e-01,2.678343951702118803e-10
1.285000000000000031e-01,2.744125425815582924e-10
1.290000000000000036e-01,3.018094897270203350e-10
1.295000000000000040e-01,2.881307601928711609e-10
1.300000000000000044e-01,2.965739667415619569e-10
1.305000000000000049e-01,3.067136406898499168e-10
1.310000000000000053e-01,3.174855411052704541e-10
1.315000000000000058e-01,3.289675712585449965e-10
1.320000000000000062e-01,3.411651253700257212e-10
1.325000000000000067e-01,3.525536060333253112e-10
1.330000000000000071e-01,3.671472966670990981e-10
1.335000000000000075e-01,3.909867703914643575e-10
1.340000000000000080e-01,3.903765976428986471e-10
1.345000000000000084e-01,4.091834127902985495e-10
1.350000000000000089e-01,4.148492515087129051e-10
1.355000000000000093e-01,4.264221787452698954e-10
1.360000000000000098e-01,4.504023492336274405e-10
1.365000000000000102e-01,4.542375206947328048e-10
1.370000000000000107e-01,4.700881540775300712e-10
1.375000000000000111e-01,4.852261543273926878e-10
1.380000000000000115e-01,5.058202147483826622e-10
1.385000000000000120e-01,5.190511345863343907e-10
1.390000000000000124e-01,5.374492406845093957e-10
1.395000000000000129e-01,5.564853549003603012e-10
1.400000000000000133e-01,6.889237761497499277e-10
1.405000000000000138e-01,5.989112257957460230e-10
1.410000000000000142e-01,6.203782558441163747e-10
1.415000000000000147e-01,6.404722929000856406e-10
1.420000000000000151e-01,6.791868209838868862e-10
1.425000000000000155e-01,6.823558211326600675e-10
1.430000000000000160e-01,7.027737498283388264e-10
1.435000000000000164e-01,7.258459329605104275e-10
1.440000000000000169e-01,8.106669187545778280e-10
1.444999999999999896e-01,7.736141681671144268e-10
1.449999999999999900e-01,8.015083670616152370e-10
1.454999999999999905e-01,8.840581178665163728e-10
1.459999999999999909e-01,8.561732172966005924e-10
1.464999999999999913e-01,8.823299407958986412e-10
1.469999999999999918e-01,9.878615140914919883e-10
1.474999999999999922e-01,9.383260607719423500e-10
1.479999999999999927e-01,9.755467176437380531e-10
1.484999999999999931e-01,1.010204553604126316e-09
1.489999999999999936e-01,1.042728900909424118e-09
1.494999999999999940e-01,1.083453536033630569e-09
1.499999999999999944e-01,1.113838672637939794e-09
1.504999999999999949e-01,1.152465701103210707e-09
1.509999999999999953e-01,1.196079254150390964e-09
1.514999999999999958e-01,1.233232617378235103e-09
1.519999999999999962e-01,1.431085705757141434e-09
1.524999999999999967e-01,1.323241949081421176e-09
1.529999999999999971e-01,1.366354942321777718e-09
1.534999999999999976e-01,1.409020185470581455e-09
1.539999999999999980e-01,1.455844283103943187e-09
1.544999999999999984e-01,1.533718943595886665e-09
1.549999999999999989e-01,1.563498616218567283e-09
1.554999999999999993e-01,1.627186894416809508e-09
1.559999999999999998e-01,1.701119780540466853e-09
1.565000000000000002e-01,1.830978393554687999e-09
1.570000000000000007e-01,1.860547542572021906e-09
1.575000000000000011e-01,1.948336958885193404e-09
1.580000000000000016e-01,2.035586357116699761e-09
1.585000000000000020e-01,2.126472949981690056e-09
1.590000000000000024e-01,2.221629858016968181e-09
1.595000000000000029e-01,2.363866567611694909e-09
1.600000000000000033e-01,2.438278198242188079e-09
1.605000000000000038e-01,2.553516387939453736e-09
1.610000000000000042e-01,2.672234773635864871e-09
1.615000000000000047e-01,2.856519222259522234e-09
1.620000000000000051e-01,2.917973041534424485e-09
1.625000000000000056e-01,3.048657894134522504e-09
1.630000000000000060e-01,3.187140464782715495e-09
1.635000000000000064e-01,3.363113880157471508e-09
1.640000000000000069e-01,3.461543083190918790e-09
1.645000000000000073e-01,3.589019775390626129e-09
1.650000000000000078e-01,3.718392848968506704e-09
1.655000000000000082e-01,3.853103637695313455e-09
1.660000000000000087e-01,3.989510297775269517e-09
1.665000000000000091e-01,4.100105285644532729e-09
1.670000000000000095e-01,4.225975990295411058e-09
1.675000000000000100e-01,4.361370086669923048e-09
1.680000000000000104e-01,4.503615856170655830e-09
1.685000000000000109e-01,4.716388702392579064e-09
1.690000000000000113e-01,4.808660507202149482e-09
1.695000000000000118e-01,4.933680534362794517e-09
1.700000000000000122e-01,4.968040943145753176e-09
1.705000000000000127e-01,4.934570312500001393e-09
1.710000000000000131e-01,4.935288906097413288e-09
1.715000000000000135e-01,4.792654037475587246e-09
1.720000000000000140e-01,4.689439296722413532e-09
1.725000000000000144e-01,4.634825229644776239e-09
1.730000000000000149e-01,4.608320713043214146e-09
1.735000000000000153e-01,4.668764591217042303e-09
1.740000000000000158e-01,4.650179386138917496e-09
1.745000000000000162e-01,4.690931320190430770e-09
1.750000000000000167e-01,4.732553482055664955e-09
1.755000000000000171e-01,4.809541225433351131e-09
1.759999999999999898e-01,5.447897911071778510e-09
1.764999999999999902e-01,6.217283725738526918e-09
1.769999999999999907e-01,7.358633041381838042e-09
1.774999999999999911e-01,9.218379974365236652e-09
1.779999999999999916e-01,1.146686172485351828e-08
1.784999999999999920e-01,1.408228778839111639e-08
1.789999999999999925e-01,1.720536231994629470e-08
1.794999999999999929e-01,1.883546257019043381e-08
1.799999999999999933e-01,1.434044933319092216e-08
1.804999999999999938e-01,8.780419349670411913e-09
1.809999999999999942e-01,5.973568916320802200e-09
1.814999999999999947e-01,4.098168849945069179e-09
1.819999999999999951e-01,2.828447818756104299e-09
1.824999999999999956e-01,1.937750697135925664e-09
1.829999999999999960e-01,1.516942262649536505e-09
1.834999999999999964e-01,1.299521207809448606e-09
1.839999999999999969e-01,1.237228035926819182e-09
1.844999999999999973e-01,1.173936128616333329e-09
1.849999999999999978e-01,1.141615509986877699e-09
1.854999999999999982e-01,1.094872117042541759e-09
1.859999999999999987e-01,1.021914958953857658e-09
1.864999999999999991e-01,9.458719491958621197e-10
1.869999999999999996e-01,8.358304500579836407e-10
1.875000000000000000e-01,7.215805053710939848e-10
1.880000000000000004e-01,6.410143375396730085e-10
1.885000000000000009e-01,6.034182310104371472e-10
1.890000000000000013e-01,5.921459197998048067e-10
1.895000000000000018e-01,5.965343713760377316e-10
1.900000000000000022e-01,6.087916493415833945e-10
1.905000000000000027e-01,5.776749849319459987e-10
1.910000000000000031e-01,5.425087809562684182e-10
1.915000000000000036e-01,5.262198448181153918e-10
1.920000000000000040e-01,5.099316239356996038e-10
1.925000000000000044e-01,5.046601295471192894e-10
1.930000000000000049e-01,4.888645112514497541e-10
1.935000000000000053e-01,4.416220486164094240e-10
1.940000000000000058e-01,3.903486430644990205e-10
1.945000000000000062e-01,3.250910043716431469e-10
1.950000000000000067e-01,2.845390737056732688e-10
1.955000000000000071e-01,2.592330873012543431e-10
1.960000000000000075e-01,2.176342755556107242e-10
1.965000000000000080e-01,1.870665848255158072e-10
1.970000000000000084e-01,2.000158578157425438e-10
1.975000000000000089e-01,1.465479433536529887e-10
1.980000000000000093e-01,1.302772313356399840e-10
1.985000000000000098e-01,1.362360268831253508e-10
1.990000000000000102e-01,1.144496053457260446e-10
1.995000000000000107e-01,1.053036600351333919e-10
2.000000000000000111e-01,1.191856712102890279e-10


==> images/pinning_csf/psi90.0/Ekin.txt <==
0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-04,5.446867644786835927e-11
1.000000000000000021e-03,9.659630060195925304e-11
1.500000000000000031e-03,1.641004085540771982e-10
2.000000000000000042e-03,1.823695302009582948e-10
2.500000000000000052e-03,1.923484802246094327e-10
3.000000000000000062e-03,2.019227594137192257e-10
3.500000000000000073e-03,2.109383642673493071e-10
4.000000000000000083e-03,2.136253118515015102e-10
4.500000000000000527e-03,2.216390967369080060e-10
5.000000000000000104e-03,2.376966029405594741e-10
5.499999999999999681e-03,2.462504357099533792e-10
6.000000000000000125e-03,2.301884889602661811e-10
6.500000000000000569e-03,1.823889464139938948e-10
7.000000000000000146e-03,1.226322278380394199e-10
7.499999999999999722e-03,7.974458485841753475e-11
8.000000000000000167e-03,5.714748427271844241e-11
8.500000000000000611e-03,4.471644759178163062e-11
9.000000000000001055e-03,3.760659694671632075e-11
9.499999999999999764e-03,3.369863703846932581e-11
1.000000000000000021e-02,3.155389055609704053e-11
1.050000000000000065e-02,3.128999844193459490e-11
1.099999999999999936e-02,3.460385277867318013e-11
1.149999999999999981e-02,4.113003239035607285e-11
1.200000000000000025e-02,4.832630604505539989e-11
1.250000000000000069e-02,5.249512195587159587e-11
1.300000000000000114e-02,5.091040581464768537e-11
1.349999999999999985e-02,4.395311325788498909e-11
1.400000000000000029e-02,3.413537517189980576e-11
1.450000000000000074e-02,2.407126314938069170e-11
1.499999999999999944e-02,1.535585802048445176e-11
1.549999999999999989e-02,8.632517419755461844e-12
1.600000000000000033e-02,4.175021313130856954e-12
1.650000000000000078e-02,1.873786794021726209e-12
1.700000000000000122e-02,1.522930921055376984e-12
1.750000000000000167e-02,2.847113646566868514e-12
1.800000000000000211e-02,5.463498178869487545e-12
1.849999999999999908e-02,8.929436095058919952e-12
1.899999999999999953e-02,1.281442400068044988e-11
1.949999999999999997e-02,1.663541607558727680e-11
2.000000000000000042e-02,1.988826505839825207e-11
2.050000000000000086e-02,2.217998914420605197e-11
2.100000000000000130e-02,2.327083237469196960e-11
2.150000000000000175e-02,2.308887057006359883e-11
2.199999999999999872e-02,2.173512801527977656e-11
2.249999999999999917e-02,1.946547068655491369e-11
2.299999999999999961e-02,1.658516004681587528e-11
2.350000000000000006e-02,1.341127790510654759e-11
2.400000000000000050e-02,1.026026718318462606e-11
2.450000000000000094e-02,7.392828818410637480e-12
2.500000000000000139e-02,5.018103402107955627e-12
2.550000000000000183e-02,3.258700016885996603e-12
2.600000000000000228e-02,2.162818098440766949e-12
2.649999999999999925e-02,1.703195623122156173e-12
2.699999999999999969e-02,1.778019359335303878e-12
2.750000000000000014e-02,2.229725243523717547e-12
2.800000000000000058e-02,2.877076854929328703e-12
2.850000000000000103e-02,3.539514960721136145e-12
2.900000000000000147e-02,4.112795460969210400e-12
2.950000000000000192e-02,4.443483892828227155e-12
2.999999999999999889e-02,4.488622304052115510e-12
3.049999999999999933e-02,4.274680744856596753e-12
3.099999999999999978e-02,3.855262417346240428e-12
3.150000000000000022e-02,3.289042040705681770e-12
3.200000000000000067e-02,2.658237935975194536e-12
3.250000000000000111e-02,2.040566876530647914e-12
3.300000000000000155e-02,1.498821540735662316e-12
3.350000000000000200e-02,1.083822920918464870e-12
3.400000000000000244e-02,8.251608815044166980e-13
3.450000000000000289e-02,7.356526330113412701e-13
3.500000000000000333e-02,8.106300956569614075e-13
3.550000000000000377e-02,1.029815291985869785e-12
3.600000000000000422e-02,1.353150699287653246e-12
3.649999999999999772e-02,1.737055135890841986e-12
3.699999999999999817e-02,2.131144050508737948e-12
3.749999999999999861e-02,2.492125146090984978e-12
3.799999999999999906e-02,2.777004614472389773e-12
3.849999999999999950e-02,2.957826945930720101e-12
3.899999999999999994e-02,3.025559475645423813e-12
3.950000000000000039e-02,2.975116483867169305e-12
4.000000000000000083e-02,2.821062458679080595e-12
4.050000000000000128e-02,2.577947918325663360e-12
4.100000000000000172e-02,2.284813672304154100e-12
4.150000000000000216e-02,1.973830861970782905e-12
4.200000000000000261e-02,1.653542276471853739e-12
4.250000000000000305e-02,1.348594320006668984e-12
4.300000000000000350e-02,1.081606606021523801e-12
4.350000000000000394e-02,8.660866878926756265e-13
4.399999999999999745e-02,7.028377149254085195e-13
4.449999999999999789e-02,5.870601744391026043e-13
4.499999999999999833e-02,5.024964921176435008e-13
4.549999999999999878e-02,4.502210358623416409e-13
4.599999999999999922e-02,4.166489525232464994e-13
4.649999999999999967e-02,3.965597425121814980e-13
4.700000000000000011e-02,3.764060384128243943e-13
4.750000000000000056e-02,3.680681111291051866e-13
4.800000000000000100e-02,3.601403150241822782e-13
4.850000000000000144e-02,3.496102581266314898e-13
4.900000000000000189e-02,3.380517009645701226e-13
4.950000000000000233e-02,3.246382693760098012e-13
5.000000000000000278e-02,3.249452565796674025e-13
5.050000000000000322e-02,1.503573451191187294e-11
5.100000000000000366e-02,5.636555701494218642e-11
5.150000000000000411e-02,1.174070090055465921e-10
5.200000000000000455e-02,1.923452168703079658e-10
5.249999999999999806e-02,2.762654721736908581e-10
5.299999999999999850e-02,3.655721545219422296e-10
5.349999999999999895e-02,4.562513828277589000e-10
5.399999999999999939e-02,5.456171631813050874e-10
5.449999999999999983e-02,6.293759346008302836e-10
5.500000000000000028e-02,7.043972015380861051e-10
5.550000000000000072e-02,7.699242234230043233e-10
5.600000000000000117e-02,8.257987499237062335e-10
5.650000000000000161e-02,8.685878515243532826e-10
5.700000000000000205e-02,8.987538218498232605e-10
5.750000000000000250e-02,9.160830378532412157e-10
5.800000000000000294e-02,9.198074340820314558e-10
5.850000000000000339e-02,9.115616083145143879e-10
5.900000000000000383e-02,8.956436514854433402e-10
5.950000000000000427e-02,8.745294213294985294e-10
5.999999999999999778e-02,8.496414422988893759e-10
6.049999999999999822e-02,8.229394555091860244e-10
6.099999999999999867e-02,7.939752340316775112e-10
6.149999999999999911e-02,7.625625133514406575e-10
6.199999999999999956e-02,7.285482287406923836e-10
6.250000000000000000e-02,6.925147175788881060e-10
6.300000000000000044e-02,6.556323170661927521e-10
6.350000000000000089e-02,6.185304522514345345e-10
6.400000000000000133e-02,5.823199748992921082e-10
6.450000000000000178e-02,5.468891263008119174e-10
6.500000000000000222e-02,5.120496153831483497e-10
6.550000000000000266e-02,4.775186181068421501e-10
6.600000000000000311e-02,4.447065889835358717e-10
6.650000000000000355e-02,4.126884043216706183e-10
6.700000000000000400e-02,3.819626271724701979e-10
6.750000000000000444e-02,3.534932434558869236e-10
6.800000000000000488e-02,3.268338739871979819e-10
6.850000000000000533e-02,3.016235530376435070e-10
6.900000000000000577e-02,2.780105769634247827e-10
6.950000000000000622e-02,2.558018267154694496e-10
7.000000000000000666e-02,2.348660677671432978e-10
7.050000000000000711e-02,2.153125852346420756e-10
7.100000000000000755e-02,1.970167756080628089e-10
7.150000000000000799e-02,1.799785792827606762e-10
7.200000000000000844e-02,1.634970456361771107e-10
7.249999999999999500e-02,1.482408195734024386e-10
7.299999999999999545e-02,1.326329708099365662e-10
7.349999999999999589e-02,1.184751391410827938e-10
7.399999999999999634e-02,1.071965172886848718e-10
7.449999999999999678e-02,9.625861793756487519e-11
7.499999999999999722e-02,8.606506139039995387e-11
7.549999999999999767e-02,7.660374045372010743e-11
7.599999999999999811e-02,6.902635842561723852e-11
7.649999999999999856e-02,6.234933063387872446e-11
7.699999999999999900e-02,5.759656056761743507e-11
7.749999999999999944e-02,5.342277139425279290e-11
7.799999999999999989e-02,4.828279837965966761e-11
7.850000000000000033e-02,4.340599849820138196e-11
7.900000000000000078e-02,3.916496410965920440e-11
7.950000000000000122e-02,3.724366053938866898e-11
8.000000000000000167e-02,3.293663635849953607e-11
8.050000000000000211e-02,3.019213490188122451e-11
8.100000000000000255e-02,2.883497253060341771e-11
8.150000000000000300e-02,2.625618688762188600e-11
8.200000000000000344e-02,2.442314848303795364e-11
8.250000000000000389e-02,2.290801145136357076e-11
8.300000000000000433e-02,2.200737036764622377e-11
8.350000000000000477e-02,2.241654694080353247e-11
8.400000000000000522e-02,2.088947780430317521e-11
8.450000000000000566e-02,1.902706548571587062e-11
8.500000000000000611e-02,1.766457594931126261e-11
8.550000000000000655e-02,1.734251156449318244e-11
8.600000000000000699e-02,1.666413247585297085e-11
8.650000000000000744e-02,1.626797392964363529e-11
8.700000000000000788e-02,1.539272069931030733e-11
8.750000000000000833e-02,1.737190224230289862e-11
8.799999999999999489e-02,1.547553203999996676e-11
8.849999999999999534e-02,1.378672942519188312e-11
8.899999999999999578e-02,1.224832329899072933e-11
8.949999999999999623e-02,1.090849190950393970e-11
8.999999999999999667e-02,1.041822787374258380e-11
9.049999999999999711e-02,1.179801393300295180e-11
9.099999999999999756e-02,8.227121084928514800e-12
9.149999999999999800e-02,7.295459043234589081e-12
9.199999999999999845e-02,8.818643167614939053e-12
9.249999999999999889e-02,8.953932672739030967e-12
9.299999999999999933e-02,5.445790477097035567e-12
9.349999999999999978e-02,6.815375760197641682e-12
9.400000000000000022e-02,6.599804852157832886e-12
9.450000000000000067e-02,5.244378466159106783e-12
9.500000000000000111e-02,4.938320722430946169e-12
9.550000000000000155e-02,7.407249417155983211e-12
9.600000000000000200e-02,6.261796690523626192e-12
9.650000000000000244e-02,6.036502309143545127e-12
9.700000000000000289e-02,5.193748045712710610e-12
9.750000000000000333e-02,4.352255724370480649e-12
9.800000000000000377e-02,9.659640491008761323e-12
9.850000000000000422e-02,5.218662321567536529e-12
9.900000000000000466e-02,4.348005168139935322e-12
9.950000000000000511e-02,4.343311302363873721e-12
1.000000000000000056e-01,1.101214811205864272e-10
1.005000000000000060e-01,3.997898194938899391e-12
1.010000000000000064e-01,3.783964086323977674e-12
1.015000000000000069e-01,3.600079100579024439e-12
1.020000000000000073e-01,3.554557217285038055e-12
1.025000000000000078e-01,3.648738376796246461e-12
1.030000000000000082e-01,4.248501732945443093e-12
1.035000000000000087e-01,5.932731088250877368e-12
1.040000000000000091e-01,4.624884109944106349e-12
1.044999999999999957e-01,3.626946825534106437e-12
1.049999999999999961e-01,3.463801927864552456e-12
1.054999999999999966e-01,4.481644835323096747e-12
1.059999999999999970e-01,3.748315852135421231e-12
1.064999999999999974e-01,2.755100652575493455e-11
1.069999999999999979e-01,3.355200635269284977e-12
1.074999999999999983e-01,3.119846340268851175e-12
1.079999999999999988e-01,4.299918934702874694e-11
1.084999999999999992e-01,2.695270814001560761e-12
1.089999999999999997e-01,2.476808847859502515e-12
1.095000000000000001e-01,5.141139030456544051e-11
1.100000000000000006e-01,2.341210609301925303e-12
1.105000000000000010e-01,2.349119400605560072e-12
1.110000000000000014e-01,4.258865118026734332e-11
1.115000000000000019e-01,2.098144264891744093e-12
1.120000000000000023e-01,2.017760183662176585e-12
1.125000000000000028e-01,1.681354595348239490e-12
1.130000000000000032e-01,1.474607852287590890e-12
1.135000000000000037e-01,1.467967173084617085e-12
1.140000000000000041e-01,1.961015351116657840e-11
1.145000000000000046e-01,1.408057752996683583e-12
1.150000000000000050e-01,1.205466338433325715e-12
1.155000000000000054e-01,2.212024666368961827e-11
1.160000000000000059e-01,1.493051531724632095e-12
1.165000000000000063e-01,1.377195003442466579e-12
1.170000000000000068e-01,1.360061927698553018e-12
1.175000000000000072e-01,1.284003024920821600e-12
1.180000000000000077e-01,2.155588939785957950e-12
1.185000000000000081e-01,1.186089008115232383e-12
1.190000000000000085e-01,1.373851764947176416e-11
1.195000000000000090e-01,1.073656836524606114e-12
1.199999999999999956e-01,2.223281748592854135e-11
1.204999999999999960e-01,9.510281379334632124e-13
1.209999999999999964e-01,8.921035332605245014e-13
1.214999999999999969e-01,3.551587462425233015e-12
1.219999999999999973e-01,1.127485651522875039e-12
1.224999999999999978e-01,5.274214223027230881e-11
1.229999999999999982e-01,1.172358985058963644e-12
1.234999999999999987e-01,1.323040807619691183e-12
1.239999999999999991e-01,2.065894892439246686e-12
1.244999999999999996e-01,2.702003577724100073e-12
1.250000000000000000e-01,1.996891340240836657e-12
1.255000000000000004e-01,1.926353317685425684e-12
1.260000000000000009e-01,1.749114599078894034e-12
1.265000000000000013e-01,1.425081212073564842e-11
1.270000000000000018e-01,2.911377931013704102e-12
1.275000000000000022e-01,2.449930179864168891e-12
1.280000000000000027e-01,2.833418361842632904e-11
1.285000000000000031e-01,1.813148381188512246e-12
1.290000000000000036e-01,2.358669647946954568e-12
1.295000000000000040e-01,1.494738040491938961e-12
1.300000000000000044e-01,1.487797708250582629e-12
1.305000000000000049e-01,1.279151737689972273e-10
1.310000000000000053e-01,1.519292593002319769e-12
1.315000000000000058e-01,1.582210650667548640e-12
1.320000000000000062e-01,4.210447520017624803e-11
1.325000000000000067e-01,3.137422027066351022e-12
1.330000000000000071e-01,2.484805881977082102e-12
1.335000000000000075e-01,2.134614624083042597e-12
1.340000000000000080e-01,2.001392189413309821e-12
1.345000000000000084e-01,2.952339360490442204e-12
1.350000000000000089e-01,3.163228044286371217e-12
1.355000000000000093e-01,2.061783568933606596e-12
1.360000000000000098e-01,2.103289589285851218e-12
1.365000000000000102e-01,1.816784380935132937e-12
1.370000000000000107e-01,1.616523484699428430e-12
1.375000000000000111e-01,1.671628560870886358e-12
1.380000000000000115e-01,2.034547040238977121e-12
1.385000000000000120e-01,1.929836347699165721e-12
1.390000000000000124e-01,2.121529309079051754e-12
1.395000000000000129e-01,1.575780799612403313e-12
1.400000000000000133e-01,1.661544316448271673e-12
1.405000000000000138e-01,2.055441495031118822e-12
1.410000000000000142e-01,1.830267487093806860e-12
1.415000000000000147e-01,1.722495537251234549e-12
1.420000000000000151e-01,1.883480814285576821e-12
1.425000000000000155e-01,1.957101281732321365e-12
1.430000000000000160e-01,2.094694413244724636e-12
1.435000000000000164e-01,2.266189781948924537e-12
1.440000000000000169e-01,2.375816926360131012e-12
1.444999999999999896e-01,2.779043745249510612e-12
1.449999999999999900e-01,2.656044438481331654e-12
1.454999999999999905e-01,2.780420240014792354e-12
1.459999999999999909e-01,3.346516052260995921e-12
1.464999999999999913e-01,3.270968794822693772e-12
1.469999999999999918e-01,3.137160465121270291e-11
1.474999999999999922e-01,4.310682881623507400e-12
1.479999999999999927e-01,5.559057928621770283e-12
1.484999999999999931e-01,4.625453613698483644e-12
1.489999999999999936e-01,4.908599890768528906e-12
1.494999999999999940e-01,2.399272844195366441e-11
1.499999999999999944e-01,6.500573828816415279e-12
1.504999999999999949e-01,6.701529957354070635e-12
1.509999999999999953e-01,4.859392046928407008e-10
1.514999999999999958e-01,7.537259720265867214e-12
1.519999999999999962e-01,6.945710629224778787e-12
1.524999999999999967e-01,7.548552006483079875e-12
1.529999999999999971e-01,8.216370828449729005e-12
1.534999999999999976e-01,4.287334159016610011e-12
1.539999999999999980e-01,3.202451625838876736e-12
1.544999999999999984e-01,3.181093139573932357e-12
1.549999999999999989e-01,3.509464906528593135e-12
1.554999999999999993e-01,3.468707436695695904e-12
1.559999999999999998e-01,3.166364505887032326e-12
1.565000000000000002e-01,3.123043803498149801e-12
1.570000000000000007e-01,2.852515550330282053e-12
1.575000000000000011e-01,2.737574512138963326e-12
1.580000000000000016e-01,2.850265474990011172e-12
1.585000000000000020e-01,5.800343118607999467e-12
1.590000000000000024e-01,2.650731708854437461e-12
1.595000000000000029e-01,2.650327980518341706e-12
1.600000000000000033e-01,2.989815548062325511e-12
1.605000000000000038e-01,3.548346692696214542e-12
1.610000000000000042e-01,3.042811295017600748e-12
1.615000000000000047e-01,2.822602866217494819e-12
1.620000000000000051e-01,2.939645899459720557e-12
1.625000000000000056e-01,3.244583029299975250e-12
1.630000000000000060e-01,4.434237256646157442e-12
1.635000000000000064e-01,3.806627122685314248e-12
1.640000000000000069e-01,4.126461222767830972e-12
1.645000000000000073e-01,4.884961526840926693e-12
1.650000000000000078e-01,4.608279559761287366e-12
1.655000000000000082e-01,4.982240498065950218e-12
1.660000000000000087e-01,4.927772562950850571e-12
1.665000000000000091e-01,4.672238603234292241e-12
1.670000000000000095e-01,8.988827466964724247e-11
1.675000000000000100e-01,4.824344534426928921e-12
1.680000000000000104e-01,5.078559741377831972e-12
1.685000000000000109e-01,5.148713011294605090e-12
1.690000000000000113e-01,1.202315986156463991e-10
1.695000000000000118e-01,6.949950009584428956e-12
1.700000000000000122e-01,5.347618367522956579e-12
1.705000000000000127e-01,5.660950671881438630e-12
1.710000000000000131e-01,5.456488579511643689e-12
1.715000000000000135e-01,5.320551339536906760e-12
1.720000000000000140e-01,9.575955569744111950e-12
1.725000000000000144e-01,5.850640591233970565e-12
1.730000000000000149e-01,5.858260206878187169e-12
1.735000000000000153e-01,5.901935975998641957e-12
1.740000000000000158e-01,6.035934668034316891e-12
1.745000000000000162e-01,6.237255409359933738e-12
1.750000000000000167e-01,3.152606077492237822e-12
1.755000000000000171e-01,3.260033205151558902e-12
1.759999999999999898e-01,5.632316693663598285e-12
1.764999999999999902e-01,3.563162870705128797e-12
1.769999999999999907e-01,3.994508180767298987e-12
1.774999999999999911e-01,3.741527907550336319e-12
1.779999999999999916e-01,3.809396410360933003e-12
1.784999999999999920e-01,3.926065750420094682e-12
1.789999999999999925e-01,4.079825710505247837e-12
1.794999999999999929e-01,5.740148015320302587e-12
1.799999999999999933e-01,2.458221279084683225e-12
1.804999999999999938e-01,1.036476925946772314e-12
1.809999999999999942e-01,1.066447817720473074e-12
1.814999999999999947e-01,1.106693409383297304e-12
1.819999999999999951e-01,1.159435836598277384e-12
1.824999999999999956e-01,1.212396542541682983e-12
1.829999999999999960e-01,1.341517316177487672e-12
1.834999999999999964e-01,1.337027875706553803e-12
1.839999999999999969e-01,1.841060817241669374e-12
1.844999999999999973e-01,2.479151450097561533e-11
1.849999999999999978e-01,1.706469105556607760e-12
1.854999999999999982e-01,1.626465586014092322e-12
1.859999999999999987e-01,1.714942860417068540e-12
1.864999999999999991e-01,1.797841745428741382e-12
1.869999999999999996e-01,1.912729931063950430e-12
1.875000000000000000e-01,2.111918525770307208e-12
1.880000000000000004e-01,2.466123783960939013e-12
1.885000000000000009e-01,3.117363899946213658e-12
1.890000000000000013e-01,4.855557903647424357e-11
1.895000000000000018e-01,3.373258281499148299e-12
1.900000000000000022e-01,3.388778306543828102e-12
1.905000000000000027e-01,3.398614004254341838e-12
1.910000000000000031e-01,3.448137547820807304e-12
1.915000000000000036e-01,3.667873330414295858e-12
1.920000000000000040e-01,4.774310626089574215e-12
1.925000000000000044e-01,1.054061204195022828e-11
1.930000000000000049e-01,5.104727111756802604e-12
1.935000000000000053e-01,4.663245286792517887e-12
1.940000000000000058e-01,5.144034512341023826e-12
1.945000000000000062e-01,4.639610648155213790e-12
1.950000000000000067e-01,5.176317878067494981e-12
1.955000000000000071e-01,3.128406824544073011e-12
1.960000000000000075e-01,3.302181838080288022e-12
1.965000000000000080e-01,2.715228591114283216e-12
1.970000000000000084e-01,1.143693085759878514e-11
1.975000000000000089e-01,2.266387455165386831e-12
1.980000000000000093e-01,2.516477834433317706e-12
1.985000000000000098e-01,1.694034901447594550e-12
1.990000000000000102e-01,1.884305966086686001e-12
1.995000000000000107e-01,1.500433543696999983e-12
2.000000000000000111e-01,8.642151020467283364e-12

